An Efficient Learning Method to Connect Observables

Constructing fast and accurate surrogate models is a key ingredient for making robust predictions in many topics. We introduce a new model, the Multiparameter Eigenvalue Problem (MEP) emulator. The new method connects emulators and can make predictions directly from observables to observables. We present that the MEP emulator can be trained with data from Eigenvector Continuation (EC) and Parametric Matrix Model (PMM) emulators. A simple simulation on a one-dimensional lattice confirms the performance of the MEP emulator. Using $^{28}$O as an example, we also demonstrate that the predictive probability distribution of the target observables can be easily obtained through the new emulator.

==> shared/vspmm.dat <==
#LECs and observables selected from 300 of 8188 NI samples from arxiv 2212.13216[v1] + ground states from VSIMSRG for 24,27,28 oxygen
#cE	cD	c1	c2	c3	c4	Ct1S0pp	Ct1S0np	Ct1S0nn	Ct3S1	C1S0	C3P0	C1P1	C3P1	C3S1	CE1	C3P2	2H(E)	2H(Rp2)	2H(Q)	3H(E)	4He(E)	4He(Rp2)	6Li(E)	16O(E)	16O(Rp2)	('np_1S0', '1')	('np_1S0', '5')	('np_1S0', '25')	('np_1S0', '50')	('np_1S0', '100')	('np_1S0', '200')	('np_3S1', '1')	('np_3S1', '5')	('np_3S1', '25')	('np_3S1', '50')	('np_3S1', '100')	('np_3S1', '200')	('np_1P1', '1')	('np_1P1', '5')	('np_1P1', '25')	('np_1P1', '50')	('np_1P1', '100')	('np_1P1', '200')	('np_3P0', '1')	('np_3P0', '5')	('np_3P0', '25')	('np_3P0', '50')	('np_3P0', '100')	('np_3P0', '200')	('np_3P1', '1')	('np_3P1', '5')	('np_3P1', '25')	('np_3P1', '50')	('np_3P1', '100')	('np_3P1', '200')	('np_3P2', '1')	('np_3P2', '5')	('np_3P2', '25')	('np_3P2', '50')	('np_3P2', '100')	('np_3P2', '200')   24O(E)  27O(E)  28O(E)
-7.416101697760000278e-01 -3.998807013034999969e+00 -7.425278382190000359e-01 -2.851990252130000014e-01 -9.239301724470000421e-01 1.099520370248000090e+00 -3.352001973979999994e-01 -3.367982775789999939e-01 -3.399930568039999934e-01 -2.424230478490000118e-01 2.550224639231999824e+00 8.910783642130000182e-01 1.300863843639999962e-01 -8.883577357590000112e-01 8.276423675609999586e-01 3.528201642270000216e-01 -7.961094410900000362e-01 -2.276683120063607735e+00 3.884031934813975795e+00 2.783876133677818387e-01 -8.467705968229763513e+00 -2.744898811840852559e+01 2.215264058634731636e+00 -3.075124190807483515e+01 -1.143589472537114204e+02 6.952276964244993529e+00 6.378311808319877230e+01 6.326475453352532696e+01 4.756923270432110229e+01 3.488904131242891538e+01 1.726844317926376959e+01 -4.967131509308623905e+00 -3.226066074964003150e+01 -6.212276076758585930e+01 7.905270688565978787e+01 5.967517591999010307e+01 3.648281905940262249e+01 4.704777362247086536e+00 -1.906276221963288109e-01 -1.513280127666532415e+00 -6.429177413076185843e+00 -9.847277473909398893e+00 -1.535196659966412014e+01 -2.766597054734795691e+01 1.882584106979116323e-01 1.724522471395648848e+00 8.745939287647290783e+00 1.098066357601581089e+01 5.223220456610407680e+00 -1.822145900253490325e+01 -1.011915006041906734e-01 -8.641990767577087951e-01 -4.346481220026348069e+00 -7.472135842638349956e+00 -1.396837671001196490e+01 -3.224777471608772572e+01 2.915264093654775651e-02 3.306041723720037351e-01 3.286185600915858540e+00 7.351707331816931479e+00 1.225515963639659844e+01 9.697430806190658004e+00 1.476000000000000090e-01 -1.391628500000000024e+01 -1.469001619999999946e+02 -1.463037209999999959e+02 -1.468240179979999880e+02
-7.630981539329999563e-01 -3.959159915220999970e+00 -7.371020010579999449e-01 -3.847098173769999963e-01 -7.427314964550000287e-01 1.020471179052000021e+00 -3.438627121500000272e-01 -3.375158910080000019e-01 -3.385812480350000042e-01 -2.434586518250000109e-01 2.528723929496000000e+00 8.382392550489999872e-01 7.141547824699999436e-02 -8.711018200050000271e-01 8.707712296559999565e-01 3.341947397630000149e-01 -8.088791233809999870e-01 -2.247064213683743983e+00 3.913141573965678077e+00 2.816064341861305720e-01 -8.333217091554253386e+00 -2.866040738753172334e+01 2.096867134488067830e+00 -3.141147556056848344e+01 -1.122805295713444877e+02 6.914373134742676896e+00 6.364556622836621358e+01 6.353868900630719452e+01 4.864986658398970576e+01 3.675983393992002846e+01 2.083048550820429767e+01 2.800485262850452184e+00 -3.236411605503882782e+01 -6.221608414380787622e+01 7.913471223792522835e+01 5.987523574238594648e+01 3.680529922425332501e+01 5.022396414569266554e+00 -1.908116144107891987e-01 -1.514981930431886115e+00 -6.435495749007497324e+00 -9.832941936734478361e+00 -1.518258441113310120e+01 -2.672291654904730862e+01 1.878260656518712379e-01 1.720148175152445669e+00 8.728914539871553302e+00 1.099936096151431109e+01 5.400649834100307523e+00 -1.756039828311169870e+01 -1.029539016269748752e-01 -8.828566073467642994e-01 -4.526065904754166702e+00 -7.920422152592569098e+00 -1.500621959055241739e+01 -3.464396112389433569e+01 2.675077366010560759e-02 3.038803721454661488e-01 3.004585270854553070e+00 6.660968873516258881e+00 1.093664045195467693e+01 8.195345386629549367e+00 1.353999999999999926e-01 -1.274369899999999944e+01 -1.367951659999999947e+02 -1.345015270000000100e+02 -1.345439474460000042e+02
-9.407919465580000251e-01 -3.895409934802999796e+00 -7.094739619030000499e-01 -3.379385610169999832e-01 -7.879620506669999802e-01 1.050908492398000105e+00 -3.155438818629999753e-01 -3.204643019169999829e-01 -3.204439077599999797e-01 -2.396547491450000122e-01 2.191715881127000110e+00 5.193870784890000092e-01 1.203812150620000021e-01 -1.147138314707000006e+00 8.250330808639999569e-01 3.139996521360000070e-01 -7.927883818249999992e-01 -2.291124222681337752e+00 3.847840529458395054e+00 2.820085023671509150e-01 -8.610779538057661497e+00 -2.779022737178875957e+01 2.007649479294092654e+00 -3.057350885591839429e+01 -1.145349080321771282e+02 6.438972236033595031e+00 6.099146837106713548e+01 6.348301159102520330e+01 5.254683294966424256e+01 4.464025907962401618e+01 3.766453144034359468e+01 3.291342041008090291e+01 -3.210776562827327751e+01 -6.184230126366293945e+01 7.957391100569036269e+01 6.041563437157962113e+01 3.761582572335910868e+01 6.498143489013243013e+00 -1.913339560508388881e-01 -1.520616079575412893e+00 -6.498484893186618372e+00 -1.001882513932267749e+01 -1.574129598622639037e+01 -2.849019585227895845e+01 2.089957056516675848e-01 1.968138144167665082e+00 1.131187400149430644e+01 1.661108253841679172e+01 1.551890806131263290e+01 8.202984815114144901e-02 -9.695069063803946063e-02 -8.177812597577378551e-01 -3.830837539824685667e+00 -5.991199093733317937e+00 -9.783738220062655699e+00 -2.041102702912560218e+01 2.686183367888414844e-02 3.050483308339798638e-01 3.013354756666994927e+00 6.671851649667821960e+00 1.091773812753525874e+01 8.085104557080482479e+00 1.731000000000000039e-01 -1.446466500000000011e+01 -1.501519799999999805e+02 -1.504808869999999956e+02 -1.510886282710000046e+02
-8.770099888100000296e-01 -3.793150193827000027e+00 -7.137596527699999749e-01 -5.801528763669999700e-01 -5.455009495579999923e-01 9.303889519770000005e-01 -3.567120595109999903e-01 -3.487381104739999960e-01 -3.505697174290000051e-01 -2.539028472820000215e-01 2.665657044201999781e+00 1.375033570318000109e+00 -8.486700462700000336e-02 -1.242196896480999957e+00 8.566491535469999974e-01 4.934451207559999997e-01 -8.878967728659999947e-01 -2.212019689551224300e+00 3.857763255155830961e+00 2.573582097143207736e-01 -8.235706439379248067e+00 -2.841992257230209873e+01 2.038512192884787133e+00 -3.134376069079502258e+01 -1.147218697062990032e+02 6.573445047188654300e+00 6.200043491296251830e+01 6.266278253238841955e+01 4.803135591886542244e+01 3.599486393585966226e+01 1.939661385067608990e+01 -1.044203916516444286e+00 -3.218254759622047345e+01 -6.162454454731481235e+01 8.101556681189519793e+01 6.300540728779041899e+01 4.234237348921655553e+01 1.530424837520393488e+01 -1.898298715572084294e-01 -1.504095734065869827e+00 -6.300388353330959923e+00 -9.398803141141684137e+00 -1.373895006937358154e+01 -2.181900902195016911e+01 1.619333706473223278e-01 1.423969201802347317e+00 5.867776857347175579e+00 4.933497035233340711e+00 -5.709834758966416679e+00 -3.926168325205122756e+01 -9.768151545634719268e-02 -8.251720975468403996e-01 -3.885829913865162411e+00 -6.079902446865056653e+00 -9.776118570144166853e+00 -1.963107424785645350e+01 2.611508995371067746e-02 2.973794601802501880e-01 2.964522229495662575e+00 6.643807228278978627e+00 1.119612292425528466e+01 9.116015988701663630e+00 1.474999999999999922e-01 -1.353163499999999964e+01 -1.428370040000000074e+02 -1.385040930000000117e+02 -1.379278406720000021e+02
-6.604187926869999892e-01 -3.783610724289999894e+00 -7.471615672860000279e-01 -5.377262794270000201e-01 -5.992348247109999804e-01 1.006541901217000046e+00 -3.461752236069999822e-01 -3.516753741659999766e-01 -3.518857651699999756e-01 -2.519741866329999747e-01 2.770261195368000084e+00 3.996747533359999993e-01 -1.599236316900000052e-02 -9.199093307290000521e-01 9.565810979919999735e-01 3.468078404130000014e-01 -8.951670944099999749e-01 -2.216733915978692515e+00 3.950923194344881928e+00 2.810994074426517164e-01 -8.204301757579335330e+00 -2.689108516421768158e+01 2.248916245141543868e+00 -3.022999472842109725e+01 -1.144439244386540224e+02 6.808240613954773757e+00 6.505949989051944726e+01 6.380144986395112028e+01 4.747353738998823758e+01 3.425420016815211710e+01 1.525697632775685442e+01 -1.189723085560002147e+01 -3.250972293738806229e+01 -6.239961412106573846e+01 7.900577679789910235e+01 5.975075960384909024e+01 3.659510125805681469e+01 4.452746906799553983e+00 -1.906487808115905902e-01 -1.512971499611211579e+00 -6.401511050111164280e+00 -9.702307371189943908e+00 -1.467113969767637371e+01 -2.473365325254351887e+01 2.117952505010774478e-01 2.002091697075544463e+00 1.171429399524457793e+01 1.756567556115060924e+01 1.737849896057620214e+01 3.288880919543492265e+00 -1.035293701853448184e-01 -8.887881230142157252e-01 -4.576099580609018780e+00 -8.026190282926311426e+00 -1.517717533750916203e+01 -3.478018383373370170e+01 2.771828477817337225e-02 3.154163945882982878e-01 3.165312857161179494e+00 7.169982402805171517e+00 1.232462394338795164e+01 1.062982614393475522e+01 1.522000000000000020e-01 -1.431468300000000049e+01 -1.466048849999999959e+02 -1.477589760000000183e+02 -1.487004714269999965e+02
-4.142851087550000200e-01 -3.745492486292000045e+00 -7.245886628619999659e-01 -4.105507391339999756e-01 -7.573403718869999857e-01 9.700797997579999610e-01 -3.508558630699999958e-01 -3.470455269980000090e-01 -3.537424301359999856e-01 -2.358807580869999865e-01 2.739214133607999813e+00 8.704025610860000040e-01 -1.777519140399999933e-02 -1.200535918771999944e+00 8.553839479020000081e-01 1.923297736729999985e-01 -8.297121102729999587e-01 -2.285563790641216730e+00 3.874814877941504587e+00 2.979208280006483966e-01 -8.913655664699451364e+00 -2.966045509594372476e+01 2.133879745270817363e+00 -3.408935152775009669e+01 -1.328660558189720291e+02 6.314474407134342826e+00 6.454454982436895705e+01 6.338283810391578754e+01 4.683347984175151169e+01 3.331768750217572972e+01 1.368643250365698094e+01 -1.525581711513789074e+01 -3.217408626239222968e+01 -6.196380809108770649e+01 7.935496610567763298e+01 6.011100366557558061e+01 3.715648576603818043e+01 5.268365721525524847e+00 -1.892263620009966840e-01 -1.497993738084330229e+00 -6.250682576476637387e+00 -9.301264131970865989e+00 -1.364151341293530706e+01 -2.216635737049592336e+01 1.859471482815679977e-01 1.698273553128325508e+00 8.504156348024679346e+00 1.050461597058894192e+01 4.463237890902727045e+00 -1.941732459930049259e+01 -9.633629625975964617e-02 -8.110264055610538758e-01 -3.754158251090130793e+00 -5.765696998728947698e+00 -9.126585710284240704e+00 -1.858753163472531966e+01 2.751992713917099723e-02 3.125940423792474832e-01 3.104247317366630288e+00 6.928283119468947149e+00 1.153037369365439702e+01 9.048522669453690881e+00 1.869999999999999996e-01 -1.699946699999999922e+01 -1.782573490000000049e+02 -1.798645569999999907e+02 -1.810237238880000064e+02
-5.322686529560000102e-01 -3.656817267664000060e+00 -7.395367366189999903e-01 -5.372182692279999783e-01 -5.964851893560000340e-01 8.797483155519999487e-01 -3.473805481969999831e-01 -3.487817237490000166e-01 -3.491824060490000270e-01 -2.320095119820000107e-01 2.703150093937999987e+00 8.414745156120000402e-01 -1.331471148100000015e-02 -9.239201958320000241e-01 7.137328344109999945e-01 2.901844840430000128e-01 -8.889677271360000299e-01 -2.130004474743337539e+00 3.960780693476540826e+00 2.881791705425799099e-01 -8.230894012830919593e+00 -2.852704515106157857e+01 2.004720899951367485e+00 -3.113481565846992538e+01 -1.081393360298344959e+02 6.851100677537406369e+00 6.344783388768966148e+01 6.318888479814222592e+01 4.770849120581193858e+01 3.506442218687291756e+01 1.722535175606259372e+01 -6.564395419524800879e+00 -3.250867294567023436e+01 -6.192925737796384311e+01 8.130012971597706439e+01 6.384437814049688598e+01 4.416432347773380229e+01 1.888110112585964728e+01 -1.905176536257358610e-01 -1.511704469039675258e+00 -6.394123180279775553e+00 -9.698715054823823678e+00 -1.473295199131847255e+01 -2.516901250783705279e+01 1.842412082364069115e-01 1.679012779010389034e+00 8.331163058386406917e+00 1.017265037740848221e+01 3.957328441650010298e+00 -2.014824473892213064e+01 -1.035199311831967450e-01 -8.886576585063888922e-01 -4.573479824658743809e+00 -8.015832855547946778e+00 -1.513767879470643685e+01 -3.463013604510692289e+01 2.739218203774409360e-02 3.116756556260670274e-01 3.120051711302731512e+00 7.041394923495694513e+00 1.201555224494577523e+01 1.015625448743759307e+01 1.409999999999999865e-01 -1.181000300000000003e+01 -1.328209789999999941e+02 -1.288777068999999926e+02 -1.285461222630000009e+02
-6.632398925600000439e-01 -3.650550673160999793e+00 -7.696449563299999630e-01 -5.711582525060000526e-01 -5.559986017650000445e-01 9.534223206549999885e-01 -3.504765619360000195e-01 -3.501342042430000134e-01 -3.520091728140000154e-01 -2.510494618660000232e-01 2.760234230108999931e+00 1.021870776774000067e+00 -5.232475185499999709e-02 -1.252304951084000084e+00 8.852478661629999968e-01 4.241784122789999945e-01 -9.169176294640000169e-01 -2.191769292955323412e+00 3.924550614195990494e+00 2.695761426579114106e-01 -8.223591254960034291e+00 -2.780406790589944777e+01 2.127007176528099563e+00 -3.142080705159530396e+01 -1.220045044980090978e+02 6.357893257371309836e+00 6.179969585919973696e+01 6.222220459013814065e+01 4.684551209451542064e+01 3.397186236657253033e+01 1.544817388846544937e+01 -1.057817565622057998e+01 -3.242381685897498045e+01 -6.207357830976313551e+01 8.012625893463548721e+01 6.165382640320552809e+01 4.003909516859568640e+01 1.133966407085712724e+01 -1.902249012046982601e-01 -1.508413577170242492e+00 -6.351120075290470623e+00 -9.554705796746773672e+00 -1.423042289377965730e+01 -2.338156213848522214e+01 1.751821412936684919e-01 1.574850378221921199e+00 7.308036906058974047e+00 7.986877636296134675e+00 -6.063655123052941881e-02 -2.797867618242080567e+01 -9.716279093607856077e-02 -8.196233896797078256e-01 -3.829555249065005107e+00 -5.930547290533013438e+00 -9.396431668169556772e+00 -1.872958935875901787e+01 2.810407014954886123e-02 3.199168638913237328e-01 3.223509143270353761e+00 7.344803401506398544e+00 1.277258574777998490e+01 1.135086926459307044e+01 1.897000000000000075e-01 -1.582103700000000046e+01 -1.613172830000000033e+02 -1.592817519999999831e+02 -1.592872147090000112e+02
-9.709998017950000060e-01 -3.646042177120000005e+00 -7.470311009469999819e-01 -7.784405701130000521e-01 -3.208790370979999751e-01 7.885847059239999846e-01 -3.597513421840000114e-01 -3.500583870119999830e-01 -3.540159505909999949e-01 -2.388049306489999912e-01 2.562063107180999832e+00 6.618440253549999763e-01 -1.434268792950000038e-01 -1.219241812069999931e+00 8.248529777059999679e-01 2.372133434149999998e-01 -9.976941419889999718e-01 -2.125285911484199097e+00 3.959166671200446963e+00 2.947426735145605714e-01 -8.438892908315773767e+00 -2.791784377502976255e+01 1.990648464596090239e+00 -3.060968030480141167e+01 -1.097141167322350128e+02 6.479534891846446598e+00 6.528498329963845492e+01 6.526472441010810144e+01 5.202797626193181912e+01 4.213246530579798588e+01 3.048488787509118580e+01 1.968686859048299809e+01 -3.248106289556377391e+01 -6.184259143166074324e+01 8.152975211919012111e+01 6.414162878908706489e+01 4.444324811198227110e+01 1.868153536844223694e+01 -1.905167155850696070e-01 -1.511255090374252763e+00 -6.369158961119476103e+00 -9.572078874607496957e+00 -1.414187014398171627e+01 -2.264812265364936295e+01 1.874361167659232830e-01 1.716989810951518702e+00 8.755033630228078678e+00 1.117531192516631044e+01 6.035388059709537067e+00 -1.565660413109462645e+01 -1.005369980326250162e-01 -8.557505931156479395e-01 -4.196452568836413377e+00 -6.902544000955357362e+00 -1.185764559321706457e+01 -2.465620805091322865e+01 2.708538468368216351e-02 3.091639917486185274e-01 3.139363322227928688e+00 7.223463223229403596e+00 1.285329885836360120e+01 1.206361782238296065e+01 1.661999999999999866e-01 -1.219077899999999914e+01 -1.397403830000000085e+02 -1.363675882000000001e+02 -1.360469140950000053e+02
-6.677866554110000186e-01 -3.638131668110000216e+00 -7.159740595360000182e-01 -4.336799151090000026e-01 -6.966336485630000297e-01 1.013823953716999959e+00 -3.421747613280000100e-01 -3.428598641880000186e-01 -3.432948607040000044e-01 -2.608940911259999829e-01 2.612934216448000058e+00 1.362742520327999918e+00 2.026663051300000087e-02 -8.910141009809999790e-01 9.528454040539999781e-01 5.562921248259999896e-01 -7.964940461580000131e-01 -2.243906525454105960e+00 3.895397153055391914e+00 2.509919017048952705e-01 -8.503119469774208738e+00 -2.922951423130440674e+01 2.040595197156314100e+00 -3.154505240305602243e+01 -1.100749440939635662e+02 7.044498126517254377e+00 6.374920766460855504e+01 6.342259300835283398e+01 4.808963768920146720e+01 3.570937388538814616e+01 1.859623080479982349e+01 -2.780972726013853702e+00 -3.235113457176944252e+01 -6.217603832351699822e+01 7.924832598292672969e+01 6.006542995554254816e+01 3.719741900250861733e+01 5.846122255650867849e+00 -1.904112153641505101e-01 -1.510563827979589213e+00 -6.381701238863604075e+00 -9.662924548465113617e+00 -1.462899816976115197e+01 -2.485989769004855532e+01 1.647434020319469283e-01 1.455447958392302343e+00 6.149153860709614783e+00 5.497271345436284484e+00 -4.744229812069606034e+00 -3.751579535698343193e+01 -1.031269782342079666e-01 -8.846038716655959533e-01 -4.539211741567912739e+00 -7.943490933789593811e+00 -1.502260289381326075e+01 -3.455410028408770984e+01 2.494844326189685213e-02 2.835765848653631349e-01 2.777531784516551916e+00 6.062758088583760419e+00 9.626469565269404782e+00 6.293132014046573630e+00 1.330999999999999961e-01 -1.194762000000000057e+01 -1.317387270000000115e+02 -1.275679176999999953e+02 -1.270763508980000012e+02
-7.723032892500000246e-01 -3.565865704366999900e+00 -7.140652897429999868e-01 -4.293929561820000185e-01 -7.242728760240000341e-01 1.013622942081999989e+00 -3.405432343109999760e-01 -3.387201639899999894e-01 -3.469657677960000242e-01 -2.210408262290000092e-01 2.467539070307999793e+00 1.468665205460000012e+00 -2.527486868400000142e-02 -9.718313901839999991e-01 6.442707772100000341e-01 1.837372442780000059e-01 -8.608441161790000296e-01 -2.217721914378615988e+00 3.853669622609973811e+00 2.981529040136663422e-01 -8.948643525469957893e+00 -2.761737840160762758e+01 2.067073047991170753e+00 -3.021720798253733875e+01 -1.019056468940155327e+02 7.134363358375842346e+00 6.638032045914386003e+01 6.525583709141091049e+01 5.053393704851040269e+01 3.939533493240158180e+01 2.543455086958697819e+01 1.188854840862852136e+01 -3.207009974613514913e+01 -6.138052000868025004e+01 8.165925983382828690e+01 6.412170388807277277e+01 4.447550719591403379e+01 1.924057674399578488e+01 -1.894398392860293934e-01 -1.500156525982131894e+00 -6.268491638341243011e+00 -9.336858982171081678e+00 -1.368093581244278312e+01 -2.206496521948355038e+01 1.616002087003884369e-01 1.419737440633854098e+00 5.810176540470064488e+00 4.776987982996389270e+00 -6.088450769867612244e+00 -4.021896589107322484e+01 -1.014788738119970501e-01 -8.668340632544940805e-01 -4.353719387411559616e+00 -7.440050737706100925e+00 -1.369593913059582668e+01 -3.092471162387045069e+01 2.848996118822287246e-02 3.238256102275893777e-01 3.244824593233380572e+00 7.337594962179632141e+00 1.254003216926449404e+01 1.064839476876183433e+01 1.236000000000000015e-01 -9.521850000000000591e+00 -1.307929930999999897e+02 -1.266178646999999984e+02 -1.264132718759999960e+02
-8.888865374950000176e-01 -3.552918673708000075e+00 -7.422231765669999870e-01 -5.856739932919999836e-01 -5.283250453560000004e-01 8.748434169740000321e-01 -3.457416498429999874e-01 -3.405356038819999931e-01 -3.437088693720000143e-01 -2.319036797219999890e-01 2.464413229658000137e+00 1.336137827768000053e+00 -7.738861337699999565e-02 -1.166876337636000072e+00 7.474094760699999673e-01 2.341604106340000047e-01 -9.424720627949999541e-01 -2.217636643068167768e+00 3.848333853592129650e+00 2.916683434628225546e-01 -8.431270566763418017e+00 -2.724799875239719782e+01 2.046578954271907058e+00 -2.998436733861945314e+01 -1.052281013210208016e+02 6.792019013517307968e+00 6.457812753628755331e+01 6.478645611277396199e+01 5.149348110288526215e+01 4.149315237569670245e+01 2.979276136946078779e+01 1.956507610710186640e+01 -3.206609077516065298e+01 -6.137710108336760584e+01 8.160916937205928434e+01 6.394849603492919243e+01 4.393115381870074287e+01 1.791648556634345724e+01 -1.899133838296608312e-01 -1.505065946211721961e+00 -6.314361394628354773e+00 -9.448274047391819863e+00 -1.391989509024310046e+01 -2.247042919468069044e+01 1.632066231583035321e-01 1.438349346059921041e+00 6.001127442798780187e+00 5.211123678438511320e+00 -5.205770440185373715e+00 -3.827990967208680928e+01 -9.939857284127819048e-02 -8.438514868430263549e-01 -4.088756957143953485e+00 -6.653404267729368549e+00 -1.136842803814362846e+01 -2.392463952827052864e+01 2.888496310504025041e-02 3.289749917704955506e-01 3.337776323064218342e+00 7.679611280031362064e+00 1.359628374004318552e+01 1.259177872867554449e+01 1.429999999999999882e-01 -1.086187999999999931e+01 -1.349502032000000042e+02 -1.294007441999999912e+02 -1.286420332959999939e+02
-6.923976165620000511e-01 -3.511512030881000168e+00 -7.347208318779999692e-01 -4.896830788120000166e-01 -6.288033000880000056e-01 9.225127108420000388e-01 -3.484226300769999729e-01 -3.464439227710000013e-01 -3.470996935980000253e-01 -2.554599891589999783e-01 2.718188182403999953e+00 7.882274753000000356e-01 -5.324347428600000043e-02 -1.153429779847999992e+00 9.143909126029999834e-01 4.818861522469999881e-01 -7.514921119590000087e-01 -2.247973189308510200e+00 3.871195542096507403e+00 2.603369876156172991e-01 -8.146640478559733722e+00 -2.755428362626846450e+01 2.180243792381780565e+00 -3.024283658864905888e+01 -1.106887928360635129e+02 6.877279638658682970e+00 6.153717588327204879e+01 6.207166152931385028e+01 4.673381271676042559e+01 3.386395093415561064e+01 1.535919852118582796e+01 -1.051766617311798591e+01 -3.223945347458274568e+01 -6.193893934473715746e+01 7.979032192029221449e+01 6.089029373114807697e+01 3.852552071093599295e+01 8.351235699154683445e+00 -1.894844739367707032e-01 -1.500580279756158264e+00 -6.270578311349528811e+00 -9.335837103129680514e+00 -1.364871682843288347e+01 -2.187000292695204351e+01 1.879019206763686833e-01 1.721363531011368408e+00 8.755351765763432326e+00 1.108524449002707968e+01 5.632297809206762373e+00 -1.695708156807178213e+01 -9.858170348987096987e-02 -8.351921334586956958e-01 -4.004869460295389594e+00 -6.442770766454354536e+00 -1.088177299106760643e+01 -2.289083258231026363e+01 2.164812046290332664e-02 2.462950159749836276e-01 2.355514876225727861e+00 4.932726840065138951e+00 7.045488103053773266e+00 2.127661341786637461e+00 1.482999999999999874e-01 -1.377207499999999918e+01 -1.332604579999999999e+02 -1.333353180000000009e+02 -1.340276511399999890e+02
-7.261003790779999578e-01 -3.476341979636000001e+00 -7.424919865489999493e-01 -5.246032379139999868e-01 -5.832027093949999630e-01 9.429502413489999624e-01 -3.509875946680000025e-01 -3.446614294850000038e-01 -3.491478473249999825e-01 -2.631834296250000205e-01 2.673759877083000003e+00 8.917079752730000530e-01 1.480538556699999980e-02 -1.000575711333000051e+00 9.503103350170000185e-01 6.124885252880000186e-01 -9.068760823399999449e-01 -2.242582541971918975e+00 3.853855991346006871e+00 2.408719984265788039e-01 -8.545792778745928686e+00 -2.946517864693995747e+01 2.023736073455066897e+00 -3.270400946484155469e+01 -1.225304941937201590e+02 6.475545895329392287e+00 5.921079111587360444e+01 6.104539743789227657e+01 4.672813059435348038e+01 3.446690827806144597e+01 1.713119439212806938e+01 -5.445439692745452476e+00 -3.219987957738297268e+01 -6.182229467994608996e+01 8.015374443871324672e+01 6.152794624630097076e+01 3.978173800089039958e+01 1.029570931803070621e+01 -1.911036923679614030e-01 -1.517905174435275839e+00 -6.457939964724995541e+00 -9.872451073487621187e+00 -1.519782922943632464e+01 -2.642996244344984191e+01 1.817361418962107067e-01 1.650195961122834731e+00 8.048613791292757114e+00 9.573957423950925971e+00 2.876976480627044808e+00 -2.218315401339576454e+01 -1.020912492665690258e-01 -8.731882114551474672e-01 -4.409064859365317446e+00 -7.561730608950743004e+00 -1.391018717238765134e+01 -3.116566686212181025e+01 2.838771125649443283e-02 3.231103907284571530e-01 3.258959172047396269e+00 7.436416919698327632e+00 1.296011591949763542e+01 1.157518458984286092e+01 1.582999999999999963e-01 -1.495954300000000003e+01 -1.555836270000000070e+02 -1.529843850000000032e+02 -1.528327707930000088e+02
-7.798495942240000200e-01 -3.403179679477999819e+00 -7.125521103149999869e-01 -3.897815669679999817e-01 -7.331465521740000435e-01 1.016388943576000070e+00 -3.344923315269999753e-01 -3.389687980600000206e-01 -3.384113264170000024e-01 -2.528359521040000057e-01 2.529083798452000043e+00 5.567318004040000545e-01 2.147465271800000006e-02 -8.999199620450000214e-01 9.187313086380000104e-01 4.359853071509999789e-01 -7.858336347140000289e-01 -2.286453560753325398e+00 3.859938108665752043e+00 2.665942296226828101e-01 -8.355743076603591390e+00 -2.698293678210340829e+01 2.215804226717479786e+00 -2.974890188375487909e+01 -1.089925540718106163e+02 7.003479601111189723e+00 6.541201794167109540e+01 6.446532577103116068e+01 4.923475931787913140e+01 3.732657710852045341e+01 2.149108755050371400e+01 3.705470157618583116e+00 -3.218864171921568840e+01 -6.201047561000751784e+01 7.917236252346243930e+01 5.975674575657251353e+01 3.641569050255723994e+01 4.209674367494596225e+00 -1.900552695095695244e-01 -1.506797691615817891e+00 -6.342920665807801228e+00 -9.557242806560326542e+00 -1.434601541744436481e+01 -2.410099153759846757e+01 2.046381524737018176e-01 1.916862318669857457e+00 1.077264675389091408e+01 1.545221884290718961e+01 1.351241411218651756e+01 -3.054831952636523518e+00 -1.025721926620998814e-01 -8.786790280770400141e-01 -4.479858776868634429e+00 -7.788779271867396936e+00 -1.463782846990132036e+01 -3.356706040242728761e+01 2.533595671510534275e-02 2.878608061188236422e-01 2.821419827002334291e+00 6.167632888862430107e+00 9.820844893727580072e+00 6.509222684916573520e+00 1.408000000000000085e-01 -1.333966299999999983e+01 -1.351963930000000005e+02 -1.354058307999999897e+02 -1.361368060620000051e+02
-8.326172991329999773e-01 -3.353412127181000013e+00 -7.311118965349999721e-01 -5.078278959659999758e-01 -6.105239031169999997e-01 9.664574675189999686e-01 -3.507506323419999905e-01 -3.469320162210000058e-01 -3.487712015350000194e-01 -2.466720885969999888e-01 2.635827499108999827e+00 7.024492218710000069e-01 4.273371126900000344e-02 -1.053050074463000030e+00 7.920213692380000392e-01 4.694998307580000030e-01 -9.099748184379999882e-01 -2.200191908809254304e+00 3.868251880327763903e+00 2.609700407982419867e-01 -8.443911303844130245e+00 -2.796778911511689003e+01 2.094528590566951287e+00 -3.121303377250752575e+01 -1.171937100823589191e+02 6.551618240421300143e+00 6.703662138442426510e+01 6.517402160803548838e+01 4.929160613369550958e+01 3.695255737279536845e+01 2.015243470923005020e+01 -4.061069951911521203e-01 -3.221576003092469875e+01 -6.163737227009130493e+01 8.114616453125051976e+01 6.329205580616792304e+01 4.295101223318030748e+01 1.661774139827905827e+01 -1.914430863642234693e-01 -1.521566609977369700e+00 -6.498906649882749242e+00 -9.993493209851699532e+00 -1.556275018000279431e+01 -2.758571162039896052e+01 1.920700109716975135e-01 1.769974025461636513e+00 9.257012289431401086e+00 1.218683465796035215e+01 7.694603211077136073e+00 -1.301407994256912026e+01 -1.008690950763065503e-01 -8.599945639102516415e-01 -4.270507617892361552e+00 -7.183101681911275627e+00 -1.290270067274535215e+01 -2.841588403055765255e+01 2.898680669280674985e-02 3.298833305065447807e-01 3.335797414816942030e+00 7.640423880981457749e+00 1.339814972535985227e+01 1.213960156979045202e+01 1.676999999999999880e-01 -1.450798600000000071e+01 -1.507797050000000070e+02 -1.495444270000000131e+02 -1.497968141789999947e+02
-4.530083620490000240e-01 -3.347481462080000192e+00 -7.608157179450000251e-01 -1.740450991649999946e-01 -1.068859439589999960e+00 1.120104260081999925e+00 -3.357737115389999860e-01 -3.331408443050000168e-01 -3.311539147829999918e-01 -2.231835537890000110e-01 2.539421931546999911e+00 7.940749320400000144e-01 1.141296121439999978e-01 -9.162042519369999471e-01 6.021200125550000282e-01 3.001369025430000170e-01 -6.559640499090000354e-01 -2.240411718105088656e+00 3.867679756778457545e+00 2.843660352178851158e-01 -8.214354553052004349e+00 -2.870297986640125032e+01 2.105534363388454011e+00 -3.170139252989373446e+01 -1.135863012286590674e+02 6.933311454144735819e+00 6.447154151238055420e+01 6.340074290259479994e+01 4.707578908670754458e+01 3.390083969617116111e+01 1.528811951930698498e+01 -9.606504251283691787e+00 -3.217531626467578576e+01 -6.173869744106259816e+01 8.051381738291378554e+01 6.226514912253863088e+01 4.140211035065797773e+01 1.470884757758552119e+01 -1.891132779408130349e-01 -1.497274298406416015e+00 -6.265258941029673956e+00 -9.403756491031192155e+00 -1.418023363286074456e+01 -2.454536274353315761e+01 1.971157596574363846e-01 1.827049848093614814e+00 9.765902673306607440e+00 1.312864513080542395e+01 8.995522961864921285e+00 -1.154705699651175799e+01 -9.924889481157148086e-02 -8.434896978584042193e-01 -4.140866816567788433e+00 -6.942349201075799670e+00 -1.268307647168860086e+01 -2.912628759098300790e+01 2.511480650886015534e-02 2.840730996820187704e-01 2.716055472876293120e+00 5.724062917716326915e+00 8.291328846372442385e+00 3.066675167339832697e+00 1.416000000000000036e-01 -1.300612500000000082e+01 -1.370979650000000163e+02 -1.363823270000000036e+02 -1.369688728280000021e+02
-8.207840676280000469e-01 -3.275574546172999923e+00 -7.588148388690000301e-01 -4.906355469199999986e-01 -6.808525137280000417e-01 9.354534467249999707e-01 -3.364055730220000262e-01 -3.310369117120000038e-01 -3.322533107010000042e-01 -2.353502923309999939e-01 2.287850535910000094e+00 4.855643151340000019e-01 -4.162122940699999885e-02 -1.209088616417999917e+00 8.385613394069999504e-01 1.946000325230000105e-01 -7.607769765380000271e-01 -2.249054516571800999e+00 3.894778132478341703e+00 2.983075224476099963e-01 -8.760891232698597264e+00 -2.880672207767308990e+01 2.011069970589583367e+00 -3.134023430328467796e+01 -1.118491356763185252e+02 6.656902464137930409e+00 6.673357155728265866e+01 6.640151034061962321e+01 5.397723793639008250e+01 4.552629118794518348e+01 3.758719257507114975e+01 3.143990487793179511e+01 -3.224739286292683005e+01 -6.195236751222581972e+01 7.980456315075946350e+01 6.096835942730830737e+01 3.876551787938603866e+01 8.524656330913888524e+00 -1.894194957235947607e-01 -1.500005034987174968e+00 -6.269804791804063804e+00 -9.348408788067166242e+00 -1.374467200047443605e+01 -2.234705977357683082e+01 2.075177520415087962e-01 1.950851439183630243e+00 1.113529319757194358e+01 1.624444065001823034e+01 1.492012612992797038e+01 -7.751568937115106417e-01 -9.698967875040688524e-02 -8.180155392105586953e-01 -3.824585391169183612e+00 -5.949620198492397094e+00 -9.575532571377635804e+00 -1.957535985064087569e+01 2.259512796951471808e-02 2.567954004304333071e-01 2.465038676665610495e+00 5.202890688815410947e+00 7.593089921957029809e+00 2.898009620982741730e+00 1.496000000000000107e-01 -1.270893300000000004e+01 -1.390908569999999997e+02 -1.391297109999999861e+02 -1.399565427629999874e+02
-7.204715976790000420e-01 -3.267803466476999930e+00 -7.509472213379999594e-01 -6.697367797750000129e-01 -4.591664010950000097e-01 8.615465467359999518e-01 -3.476661977850000196e-01 -3.496042537810000184e-01 -3.490992039049999884e-01 -2.627446150759999988e-01 2.591363381370999974e+00 1.117982257396999968e+00 -2.163256075999999903e-02 -1.218437424925000068e+00 1.047204546034999906e+00 3.934767357619999850e-01 -9.380683961329999709e-01 -2.268218212271131851e+00 3.876866984278919848e+00 2.727039649871492721e-01 -8.546029582042059758e+00 -2.815215172030628921e+01 2.092851854226787101e+00 -3.108640809354300671e+01 -1.149149959486447017e+02 6.669572150764210505e+00 6.666056470712314308e+01 6.551717975519198944e+01 5.094282032706472307e+01 3.990811537432470857e+01 2.594836304313573905e+01 1.164562228841544744e+01 -3.223950150709038809e+01 -6.204118924841201022e+01 7.926333890855751463e+01 5.989761221576334549e+01 3.651028079146784933e+01 3.818047540357549341e+00 -1.915910815278674129e-01 -1.523010740719662470e+00 -6.508201103087698058e+00 -1.000305427176041739e+01 -1.552223112883820200e+01 -2.722684046615623998e+01 1.694806478268776062e-01 1.509898903742215470e+00 6.689475276851656993e+00 6.686101313480935282e+00 -2.429097191205764616e+00 -3.261681842355247340e+01 -9.914509092525282397e-02 -8.409502208152583869e-01 -4.050780228189837295e+00 -6.529213255096543378e+00 -1.095937931552728273e+01 -2.260711154663190925e+01 2.681957470897452026e-02 3.056263201752682512e-01 3.072515082690884913e+00 6.972057868537815395e+00 1.205683683679643536e+01 1.056394262373494719e+01 1.537999999999999923e-01 -1.369917300000000004e+01 -1.472787480000000073e+02 -1.440132810000000063e+02 -1.436729022689999908e+02
-1.044531926109000031e+00 -3.235292949650999894e+00 -7.481694274869999939e-01 -5.248490579419999857e-01 -6.051540462159999967e-01 9.026890422659999969e-01 -3.413136937010000094e-01 -3.372695037980000254e-01 -3.407073096200000095e-01 -2.566352929369999925e-01 2.431953887899000133e+00 1.315460482593999947e+00 4.242914607999999713e-03 -1.110028389650999925e+00 8.743953757210000122e-01 5.657491778550000072e-01 -7.732147899460000140e-01 -2.216880756331879976e+00 3.862836338230237754e+00 2.474631868720672256e-01 -8.425658886039403939e+00 -2.665227057843951997e+01 2.120892324025557940e+00 -2.824097573057057531e+01 -9.532436786105097326e+01 7.292114846242686355e+00 6.362191909753813945e+01 6.424959708805175751e+01 5.108947379059144112e+01 4.107690444272423491e+01 2.936595515813950996e+01 1.939958109705207434e+01 -3.222128848543565738e+01 -6.173892651681736510e+01 8.068178839828463822e+01 6.248854824722135248e+01 4.155668266093063323e+01 1.385901613789640585e+01 -1.907409520667872893e-01 -1.514106241230121608e+00 -6.420621781863456334e+00 -9.775850657543358579e+00 -1.496009372840881646e+01 -2.585917457243200701e+01 1.650528016304884660e-01 1.459078245677710717e+00 6.188129853966025884e+00 5.588844147130745732e+00 -4.551379381234252008e+00 -3.707767745541811877e+01 -9.980627846273636139e-02 -8.484659727730982093e-01 -4.146814842211066221e+00 -6.837668799864506042e+00 -1.195540765936763172e+01 -2.578019450609130558e+01 2.205251826426080780e-02 2.509235360313966656e-01 2.410902674517151123e+00 5.089398752993664843e+00 7.435374120648496010e+00 2.843844094409379242e+00 1.223999999999999949e-01 -1.025962900000000033e+01 -1.115857493000000034e+02 -1.081745590000000021e+02 -1.080613960249999934e+02
-4.477855964449999893e-01 -3.228645434257999991e+00 -7.124883290839999495e-01 -5.012003413400000218e-01 -6.202534146539999682e-01 9.388232917790000354e-01 -3.440991095140000233e-01 -3.482953283049999849e-01 -3.479904572770000093e-01 -2.484091773110000123e-01 2.657390193909999976e+00 1.065538820263999931e+00 1.095160507999999935e-02 -9.821467984739999935e-01 9.148471543849999721e-01 3.275875258259999812e-01 -8.812387210859999875e-01 -2.256830540248668360e+00 3.887421999567433950e+00 2.815371766784617868e-01 -8.684682155346278520e+00 -2.926079770289826243e+01 2.061348263951472415e+00 -3.236852375663033854e+01 -1.170606144562600690e+02 6.795623651882185534e+00 6.761370116953105480e+01 6.538197908053854235e+01 4.918236976995232368e+01 3.661213871300282818e+01 1.932303276173726303e+01 -2.565013124476219986e+00 -3.226186942638144473e+01 -6.203155006815990191e+01 7.946135948972433027e+01 6.031842416841926990e+01 3.743189684561804143e+01 5.923090933385380730e+00 -1.908199444971412362e-01 -1.514897196531413526e+00 -6.426794511592299308e+00 -9.787403082760061324e+00 -1.497018610352201762e+01 -2.581428699319851816e+01 1.745158874922380088e-01 1.567090460129562990e+00 7.227101762853445521e+00 7.802157061698721918e+00 -4.360998305145979970e-01 -2.881136220407993420e+01 -1.022109087403972327e-01 -8.745243741560075890e-01 -4.425137965363647119e+00 -7.611198064169058419e+00 -1.406336703222437556e+01 -3.165894933132182487e+01 2.757782688378279320e-02 3.137856444354593100e-01 3.144432694680466156e+00 7.107090931206168527e+00 1.216040980877841626e+01 1.035402623042711134e+01 1.431999999999999940e-01 -1.333966200000000057e+01 -1.479643080000000168e+02 -1.446674869999999942e+02 -1.443889780529999882e+02
-4.435530959319999855e-01 -3.177609642085999830e+00 -7.104855311719999733e-01 -5.110156200700000095e-01 -5.465949265770000398e-01 9.497643862639999490e-01 -3.440332636299999747e-01 -3.439536519929999869e-01 -3.405008070939999909e-01 -2.601685739480000259e-01 2.673420483740000186e+00 1.227234173894999891e+00 -1.980494069699999943e-02 -1.075149583596000102e+00 9.826564800689999712e-01 5.185240116189999693e-01 -8.526946900390000028e-01 -2.193833745452244965e+00 3.959783859657350913e+00 2.582517201479964108e-01 -8.015144981428909077e+00 -2.932640113306439389e+01 2.009735518919902653e+00 -3.201558902718869604e+01 -1.165094296044782283e+02 6.647826902330533194e+00 5.938372573857248682e+01 6.115850634921115869e+01 4.683744223846021981e+01 3.459022423922105816e+01 1.726542988597513784e+01 -5.385295911886484710e+00 -3.258437172358699740e+01 -6.245771020683474006e+01 7.910865196349621442e+01 5.999438063818577405e+01 3.711504748027825684e+01 5.610405275183565799e+00 -1.906891154008537870e-01 -1.513319212546788917e+00 -6.401583948593547291e+00 -9.692954755638105269e+00 -1.460715698462400525e+01 -2.442259699135652440e+01 1.675229732448050846e-01 1.487477455264305970e+00 6.470286447424556719e+00 6.210817167138486639e+00 -3.336399000761725464e+00 -3.449767466741757715e+01 -1.008340924555465867e-01 -8.594408375405913070e-01 -4.256958083613308297e+00 -7.126126026978127470e+00 -1.267723200374218528e+01 -2.757524711171175014e+01 2.532784719934478776e-02 2.884346265835742162e-01 2.860625792554247759e+00 6.359394653923615692e+00 1.054005332334828537e+01 8.129544810346843065e+00 1.492999999999999883e-01 -1.352054500000000026e+01 -1.414642660000000092e+02 -1.367027170000000069e+02 -1.358775486670000134e+02
-3.118474893250000046e-01 -3.163943349610999878e+00 -7.426592850059999806e-01 -4.525572683769999993e-01 -7.101407487909999761e-01 9.909948495289999659e-01 -3.443170971430000171e-01 -3.439908304559999852e-01 -3.397644459440000153e-01 -2.337934046310000125e-01 2.580926020805999865e+00 1.176808746617000079e+00 5.745952349100000300e-02 -1.185364946613999937e+00 8.405387039170000296e-01 1.766358016500000072e-01 -8.378200616019999547e-01 -2.256011748039709275e+00 3.898405030686456829e+00 3.005255011729719983e-01 -8.386418611048840788e+00 -2.974576280470390088e+01 2.029306741538146053e+00 -3.318250967827971465e+01 -1.215815692774970387e+02 6.552668473279123162e+00 6.742657412586076759e+01 6.539711877285354547e+01 4.952399116388774303e+01 3.731607773196802924e+01 2.094108486233950828e+01 1.802602416316646972e+00 -3.225715515314441006e+01 -6.200865526533719674e+01 7.958920782005402828e+01 6.060794613442287471e+01 3.814507238838486813e+01 7.299717548610802353e+00 -1.909874998714523042e-01 -1.516854289738024830e+00 -6.455297950924773431e+00 -9.888379814151514680e+00 -1.533738771586539507e+01 -2.717055993641135814e+01 1.714739784036818093e-01 1.531973232259935980e+00 6.874452057887735279e+00 7.025074898854219541e+00 -1.941363429694316745e+00 -3.197112502418462299e+01 -9.715944271883975025e-02 -8.199173364134206832e-01 -3.847813698898864487e+00 -6.022285948431639113e+00 -9.804203494839240918e+00 -2.026389994729132837e+01 2.698688015273112764e-02 3.066628626551685111e-01 3.041780044604895927e+00 6.775246997092472689e+00 1.123944340651623541e+01 8.723430547774650989e+00 1.502999999999999892e-01 -1.384586700000000015e+01 -1.538542170000000056e+02 -1.503820800000000020e+02 -1.500563214189999997e+02
-6.189796807590000061e-01 -3.133590917708999779e+00 -6.797478606379999677e-01 -6.199120882680000388e-01 -4.226823230519999863e-01 8.407627326259999867e-01 -3.489235422279999832e-01 -3.524880025270000217e-01 -3.497383949580000206e-01 -2.575849683940000245e-01 2.759373211840999929e+00 3.672294123450000058e-01 -1.273172737190000070e-01 -9.593905942749999527e-01 8.712814985979999705e-01 5.948097164600000264e-01 -8.286118625439999885e-01 -2.173465937493713529e+00 3.870594065038070575e+00 2.424628228002263519e-01 -8.098443688243104788e+00 -2.827306244019915127e+01 2.013243877717226127e+00 -3.032304415488961524e+01 -1.065197636186644843e+02 6.757961731148039775e+00 6.240988986824928730e+01 6.273329856958741146e+01 4.762839439439470368e+01 3.510460058066180267e+01 1.730058590752211600e+01 -6.921751360409792220e+00 -3.224669289405861861e+01 -6.157215975085855320e+01 8.160906793367675505e+01 6.412189832147070945e+01 4.444385454489756881e+01 1.829569053958522318e+01 -1.897679638312662342e-01 -1.503239991663321007e+00 -6.282350190143865198e+00 -9.323155830437471536e+00 -1.342252177921695555e+01 -2.057882436579202334e+01 2.101087884750826862e-01 1.982901089144114337e+00 1.154292222642596677e+01 1.726588081222965698e+01 1.703847801643120619e+01 3.102078721029676966e+00 -1.043146568458198781e-01 -8.967949774989462108e-01 -4.639969216249231643e+00 -8.150661630659843837e+00 -1.533183107998233830e+01 -3.466765823391902046e+01 2.154047523319424159e-02 2.458807193875747477e-01 2.389105890171290270e+00 5.121263631249380666e+00 7.805772041863710875e+00 4.050484458655237319e+00 1.499000000000000055e-01 -1.252838000000000029e+01 -1.236156214999999889e+02 -1.224700052999999969e+02 -1.228133397330000065e+02
-4.500221224079999915e-01 -3.055376917543000115e+00 -7.364928357819999771e-01 -5.663287783679999965e-01 -5.232320146979999587e-01 9.275427794439999873e-01 -3.470891183559999815e-01 -3.503947683640000199e-01 -3.472388319070000007e-01 -2.415478535239999891e-01 2.732547536784000197e+00 3.756661073670000128e-01 -5.420128518200000023e-02 -1.276515236884999904e+00 8.702213758929999710e-01 2.765945475620000260e-01 -8.223520215490000007e-01 -2.186393851768050567e+00 3.952276838579209972e+00 2.899018092446575268e-01 -8.146965308097570357e+00 -2.805423283861271599e+01 2.127086761344127996e+00 -3.143445760273425549e+01 -1.206553278842753798e+02 6.367246890275071181e+00 6.453522797197906868e+01 6.374229225508937446e+01 4.799447846851832367e+01 3.526042584009086056e+01 1.726331267546119363e+01 -7.070999703820650240e+00 -3.248741853347679864e+01 -6.218828808725551482e+01 7.991167818697942948e+01 6.132707882815316225e+01 3.945108565632079234e+01 9.902171416765254364e+00 -1.903598182748785506e-01 -1.509788684442035178e+00 -6.362981341805203250e+00 -9.580872128768033846e+00 -1.427576723829398553e+01 -2.341570057905762425e+01 2.121621107179828825e-01 2.006746359460850115e+00 1.177848730723273540e+01 1.773415967542357308e+01 1.773949008644334313e+01 3.945171290321416890e+00 -9.685103945573152184e-02 -8.160927541666824769e-01 -3.784929600260597660e+00 -5.787966863665528372e+00 -8.939632659361739897e+00 -1.736539083661732974e+01 2.303182738796538329e-02 2.623549821190414577e-01 2.558215607173009332e+00 5.531248759971022722e+00 8.606218164402680060e+00 5.066494041415268157e+00 1.771999999999999964e-01 -1.567911699999999975e+01 -1.524557619999999929e+02 -1.553425560000000019e+02 -1.567260891150000077e+02
-7.943524495320000156e-01 -3.044670106403999821e+00 -7.754166400899999978e-01 -3.244012734160000022e-01 -8.852983163119999555e-01 1.116350083186999909e+00 -3.322299711100000219e-01 -3.259486307250000214e-01 -3.319897082120000231e-01 -2.452644966180000108e-01 2.338935626383999988e+00 1.185041835333999982e+00 1.045626345200000029e-01 -1.092715574414000024e+00 7.787779655750000085e-01 4.901458274839999851e-01 -7.324910090130000162e-01 -2.183563046181829392e+00 3.949253323827099926e+00 2.614496545325363797e-01 -8.462646342858688442e+00 -2.795161220944399716e+01 2.054865018062181026e+00 -3.018750918264775862e+01 -1.079490778323527280e+02 6.929572167291993878e+00 5.672429127669655458e+01 6.031421496150704797e+01 4.823865325201799692e+01 3.810177483854701563e+01 2.588620747295184898e+01 1.635997085221436009e+01 -3.253849099937698242e+01 -6.229005197696041307e+01 7.974341809487343369e+01 6.119366474914512111e+01 3.961661218910429483e+01 1.138058606302138109e+01 -1.905012770979067072e-01 -1.511863240430263211e+00 -6.410806733041612304e+00 -9.786169331007046779e+00 -1.514094967997492880e+01 -2.690901517112564179e+01 1.740391785707553762e-01 1.560778618495114234e+00 7.131564843336997583e+00 7.530524423941778345e+00 -1.112056935543548120e+00 -3.055940014274275995e+01 -9.735050754753292457e-02 -8.224666416609115460e-01 -3.896596737317665760e+00 -6.214637951761163848e+00 -1.053835842140029122e+01 -2.282258436604203666e+01 2.522274098242698742e-02 2.859231155374831745e-01 2.767671730495676830e+00 5.941767017739693735e+00 9.045163608907303754e+00 4.798207274817871237e+00 1.401999999999999913e-01 -1.239773699999999934e+01 -1.325606941000000063e+02 -1.303484348000000068e+02 -1.304667763729999876e+02
-8.493638843009999606e-01 -3.017655048583999911e+00 -7.001148422320000453e-01 -5.002840320110000238e-01 -5.859200885880000431e-01 9.289408479240000016e-01 -3.403462235329999808e-01 -3.376334595039999775e-01 -3.397950164660000216e-01 -2.567145410119999749e-01 2.491832690199999867e+00 1.031157458450999931e+00 4.610833505399999921e-02 -1.176904242476999984e+00 9.049437285960000299e-01 5.391527044620000320e-01 -9.009545556670000011e-01 -2.176818255629827004e+00 3.944485606795473664e+00 2.542876874545061949e-01 -8.119885212252178519e+00 -2.673370283628666044e+01 2.136886718905821603e+00 -2.957211525026998800e+01 -1.116351111893245616e+02 6.638058364839521275e+00 5.932544488086175249e+01 6.172006946122950666e+01 4.887644829518699652e+01 3.827149549237332593e+01 2.480210657891206338e+01 1.180609178001660631e+01 -3.252738364670729254e+01 -6.223546091444836037e+01 7.989557247644023619e+01 6.136142850669472182e+01 3.966594786406803053e+01 1.060681827844567593e+01 -1.915900113385657078e-01 -1.523103302084966471e+00 -6.514031220503873953e+00 -1.003317337966921485e+01 -1.566447242157009789e+01 -2.785526754250221870e+01 1.756128845376598024e-01 1.579807063613619222e+00 7.356766237677047293e+00 8.090961633859540925e+00 1.297492935604859787e-01 -2.761192978405058440e+01 -9.846021412641019210e-02 -8.337227976820947850e-01 -3.982412993274551560e+00 -6.362901276635708037e+00 -1.060029111462629459e+01 -2.195222055414272333e+01 2.825858756910074737e-02 3.217139333050190730e-01 3.246023267085799358e+00 7.409059126718095634e+00 1.292186000424394621e+01 1.155745489144334925e+01 1.562999999999999945e-01 -1.410266400000000075e+01 -1.443996480000000133e+02 -1.416944949999999892e+02 -1.415044113449999941e+02
-4.372638618210000216e-01 -2.990158522189999779e+00 -7.288212430480000004e-01 -4.682360684999999911e-01 -6.625248578950000411e-01 9.814347944210000119e-01 -3.398996732310000102e-01 -3.355585212350000179e-01 -3.377933634340000157e-01 -2.377434411630000022e-01 2.479762766646000038e+00 6.489592534150000480e-01 1.892901844699999836e-02 -1.152600257360000047e+00 8.753780610019999964e-01 2.053493950239999866e-01 -8.284921330910000048e-01 -2.264947019241886128e+00 3.890389551054429962e+00 2.967923181440534908e-01 -8.507591403166456345e+00 -2.950527462519094968e+01 2.019094688498098034e+00 -3.277407437074734275e+01 -1.215740431800767993e+02 6.441999670956250590e+00 5.714394373791427739e+01 6.044427954706900863e+01 4.792616457190330692e+01 3.725141965144304379e+01 2.352097644060787118e+01 1.028144875873663544e+01 -3.223645930977610163e+01 -6.200785397993641368e+01 7.946528263799746128e+01 6.034156179255234775e+01 3.756064534836457369e+01 6.001781697916100278e+00 -1.906318665838979132e-01 -1.512926025575040967e+00 -6.407281791600327736e+00 -9.736170018611712607e+00 -1.483998682577808026e+01 -2.548354038126189636e+01 1.964518942913687505e-01 1.820942016212847570e+00 9.774697340787319888e+00 1.329598962970433362e+01 9.677628880506533804e+00 -9.517559947562412859e+00 -9.828945957708309922e-02 -8.320893158138193968e-01 -3.974631524762996193e+00 -6.366509255838413317e+00 -1.070509186438763294e+01 -2.251876981938828948e+01 2.581494119656498748e-02 2.935194427504216885e-01 2.897714844980068261e+00 6.403966258265660905e+00 1.045859568849262544e+01 7.671118890795248113e+00 1.716999999999999915e-01 -1.456426899999999947e+01 -1.554850279999999998e+02 -1.548387000000000171e+02 -1.552167216759999917e+02
-6.119440592720000183e-01 -2.981512106013000096e+00 -7.501259973449999618e-01 -4.282956617399999999e-01 -7.319014130930000528e-01 1.015363309360999944e+00 -3.431476540649999740e-01 -3.395358325539999944e-01 -3.434048569049999999e-01 -2.361830390659999945e-01 2.591181590526999923e+00 1.015507677123999919e+00 -9.187214509999999668e-03 -1.171676417563999983e+00 7.583776532089999689e-01 3.114657591280000082e-01 -8.177617623009999503e-01 -2.238656056804459116e+00 3.863193026417234943e+00 2.825660853386091631e-01 -8.217700582737039738e+00 -2.696892661509067324e+01 2.194618406345045347e+00 -3.013890791894538168e+01 -1.116555073165891230e+02 6.827873204444525612e+00 5.915422367558620209e+01 6.103507382218128896e+01 4.682105090743764464e+01 3.472180290179911566e+01 1.788813408022744156e+01 -2.819875196897699610e+00 -3.215881490568837364e+01 -6.169857839751117723e+01 8.056082809387750387e+01 6.222315948898268090e+01 4.099817599909829369e+01 1.318137496937205277e+01 -1.896056885625535815e-01 -1.502002814905209815e+00 -6.291651066698118910e+00 -9.411588496991209141e+00 -1.392916193761212540e+01 -2.288896934426295360e+01 1.786112464296815694e-01 1.613714257712283384e+00 7.667609081386776992e+00 8.714192408379435761e+00 1.176978921020365387e+00 -2.578120679204691612e+01 -9.716807241325053912e-02 -8.200749521786225849e-01 -3.852383489098059943e+00 -6.042622663883632228e+00 -9.888205263898326436e+00 -2.056834084450636269e+01 2.654262432599700100e-02 3.015153219964663567e-01 2.977229747363867585e+00 6.586846571844549914e+00 1.076924240149065781e+01 7.947793480707119329e+00 1.540999999999999870e-01 -1.354355299999999929e+01 -1.426755300000000091e+02 -1.413599820000000022e+02 -1.416806441770000049e+02
-7.239148256370000478e-01 -2.968061356760999914e+00 -7.598923405359999661e-01 -6.077725303740000307e-01 -5.006861870879999454e-01 8.871093542089999451e-01 -3.518120884929999970e-01 -3.533973892460000044e-01 -3.551556862979999840e-01 -2.652907657470000014e-01 2.743581894697999957e+00 1.002479281437000047e+00 -3.404816218600000000e-02 -1.285741928173000037e+00 9.788852651170000252e-01 6.126263546710000174e-01 -8.358601952930000412e-01 -2.168559750195184321e+00 3.948182549950279618e+00 2.437439765367344913e-01 -8.469550421787312544e+00 -2.760747128526143612e+01 2.156775974552950004e+00 -3.036179807317390811e+01 -1.136160564470236665e+02 6.719979854625052873e+00 6.756731265556861388e+01 6.529563427035213863e+01 4.893269235677228579e+01 3.613859395744582059e+01 1.825054373372350369e+01 -5.609988218772254065e+00 -3.255518722511637719e+01 -6.225688822936499633e+01 7.993957804715377335e+01 6.147561777615317880e+01 3.994116756032877191e+01 1.072432812392040447e+01 -1.909053142654995316e-01 -1.515696301855897543e+00 -6.430099984792032153e+00 -9.781897237757947394e+00 -1.489210772987729925e+01 -2.536015485940245284e+01 1.751320285064748850e-01 1.574418150287254958e+00 7.309537658084797052e+00 8.001346606831107877e+00 -5.328927901038271568e-03 -2.780381682329849724e+01 -9.697488596049395893e-02 -8.174203574441210041e-01 -3.798381563422425167e+00 -5.823099640331078852e+00 -9.024422032835769159e+00 -1.754153545706478212e+01 2.304670025142130027e-02 2.625395513076877463e-01 2.561227634299134248e+00 5.542135278207885207e+00 8.641602326698853531e+00 5.145431437744385050e+00 1.572999999999999954e-01 -1.426035899999999934e+01 -1.425908380000000193e+02 -1.425411019999999951e+02 -1.432087760729999957e+02
-6.095590548279999910e-01 -2.821691531599999969e+00 -7.653038625639999593e-01 -3.780207807970000222e-01 -8.202723626000000268e-01 1.037291951173999971e+00 -3.371289013009999835e-01 -3.326555570149999919e-01 -3.323965746920000131e-01 -2.558282105019999975e-01 2.458625469006999964e+00 6.544231322639999515e-01 2.659324628099999852e-02 -1.113705199091999942e+00 8.614510285819999558e-01 5.923544225850000400e-01 -7.560370242959999487e-01 -2.201394762536899030e+00 3.924357980426022241e+00 2.462564557712602076e-01 -8.139376909740105859e+00 -2.888138538787164222e+01 2.021757631189740945e+00 -3.171963123136990603e+01 -1.203240977892884160e+02 6.424714358412506598e+00 5.728808889635602242e+01 6.032047230798357873e+01 4.731112632153124764e+01 3.619125367088556544e+01 2.159235682670137635e+01 6.946308479331870345e+00 -3.246714520729431541e+01 -6.222221981541250813e+01 7.968392032284707227e+01 6.102027396488388433e+01 3.926568517285937077e+01 1.020555149975742637e+01 -1.895834981842622891e-01 -1.501938818645232043e+00 -6.298869799632905497e+00 -9.453809853614444592e+00 -1.413779230771045015e+01 -2.379039019346108930e+01 1.996128480617218592e-01 1.857253920320623530e+00 1.012178443518190107e+01 1.398739474901122826e+01 1.076798246861108943e+01 -7.938035258209667155e+00 -9.762048700079614671e-02 -8.252323318112485540e-01 -3.918930010526128882e+00 -6.257633594232584251e+00 -1.058265188183362326e+01 -2.271946366957821439e+01 2.504639245989549040e-02 2.841453083247436062e-01 2.757954705644264592e+00 5.942868501680576010e+00 9.135644282461207411e+00 5.110400885222094125e+00 1.696000000000000008e-01 -1.548888499999999979e+01 -1.490531379999999899e+02 -1.491709200000000237e+02 -1.497639522670000076e+02
-7.854719749320000499e-01 -2.814667613780999833e+00 -7.187769230189999803e-01 -4.429746216250000090e-01 -6.973355014709999855e-01 1.040961083512000007e+00 -3.369791116970000111e-01 -3.396531185860000024e-01 -3.384951398539999823e-01 -2.669821408110000238e-01 2.492539049662000128e+00 1.037465136577000013e+00 -4.031590354600000231e-02 -1.101949955026999994e+00 1.000206246697000090e+00 6.187143856360000083e-01 -7.570270685329999472e-01 -2.275972302372113898e+00 3.858660599367103927e+00 2.410567275272043064e-01 -8.388759529905403411e+00 -2.723575499270120304e+01 2.177517151085628377e+00 -2.966942354602655385e+01 -1.079481582312245251e+02 6.999217730453078268e+00 6.609645223794350954e+01 6.505577024522662555e+01 5.025370851604500189e+01 3.895699153972829976e+01 2.458620939254750226e+01 1.014066048764460781e+01 -3.222397959036815251e+01 -6.204344245208265818e+01 7.920903470794659995e+01 5.988701151295618530e+01 3.681792565143630469e+01 4.761974106570336041e+00 -1.893913617302424024e-01 -1.499547716458063285e+00 -6.257708486818958526e+00 -9.294176646825647481e+00 -1.350871256101409479e+01 -2.140063026285982417e+01 1.769450921643510588e-01 1.594785412425945292e+00 7.490690483945445344e+00 8.352852138213378907e+00 5.527413781361251166e-01 -2.691333945531802740e+01 -9.905597955931116916e-02 -8.404979598119268758e-01 -4.069102502655651321e+00 -6.641472897320757518e+00 -1.149839784163386724e+01 -2.478423673581898967e+01 2.295921201899593991e-02 2.609867866800564817e-01 2.516089447522845912e+00 5.348464975389229714e+00 7.954926243994393076e+00 3.549491907593967710e+00 1.380000000000000115e-01 -1.312492499999999929e+01 -1.315204610000000116e+02 -1.301249210999999946e+02 -1.303919987040000024e+02
-7.526889719770000209e-01 -2.742657288913000091e+00 -6.974977892479999886e-01 -3.954659948440000239e-01 -7.557176878060000158e-01 1.041618905977000020e+00 -3.409072614679999891e-01 -3.340568688200000191e-01 -3.359969216829999938e-01 -2.456740722069999938e-01 2.415220466415000100e+00 1.482870050438999998e+00 6.271808511000000370e-03 -1.107525538456999969e+00 7.460205995630000420e-01 5.286058258419999989e-01 -8.467058948129999596e-01 -2.154018658973757994e+00 3.931763955927855658e+00 2.545551857409433794e-01 -8.341666491891004398e+00 -2.842712728408733014e+01 1.991426181551545049e+00 -3.108178627726056931e+01 -1.123774809645118609e+02 6.678640751272090448e+00 6.199305588758489449e+01 6.312809620346583017e+01 4.970655554624190842e+01 3.911576278652612615e+01 2.609937910924421445e+01 1.449142474140186998e+01 -3.247142628658256314e+01 -6.197888757525650760e+01 8.088351089739265376e+01 6.313485391770747412e+01 4.306971683303841303e+01 1.719673882696411127e+01 -1.897835034011267352e-01 -1.503868235385070529e+00 -6.310279792623259887e+00 -9.461272555976435683e+00 -1.405968616556186213e+01 -2.323280684456195644e+01 1.615864039890924087e-01 1.419543195590399876e+00 5.806837184289387110e+00 4.766878931552813725e+00 -6.115132155971587657e+00 -4.029046048638622324e+01 -9.840166610018727389e-02 -8.334882952789619548e-01 -3.997929664870599087e+00 -6.453694795403418283e+00 -1.102777566936300779e+01 -2.364529261959703277e+01 2.844425545175322673e-02 3.232315976370979116e-01 3.234129415894129167e+00 7.298120647123110594e+00 1.241680576668095348e+01 1.041348321905779173e+01 1.396999999999999909e-01 -1.274387199999999964e+01 -1.406282671000000164e+02 -1.352075676999999985e+02 -1.343934133969999891e+02
-4.739139663249999912e-01 -2.738075711571999804e+00 -7.574406665809999550e-01 -3.554420915479999943e-01 -8.345947411180000275e-01 1.080074104866999951e+00 -3.260882644679999887e-01 -3.286725618790000136e-01 -3.260058420879999863e-01 -2.463727008159999898e-01 2.339324890823000214e+00 1.035237240402999914e+00 2.835561200900000092e-02 -9.550299064330000087e-01 8.686681163449999632e-01 3.718758453480000004e-01 -7.518560268670000379e-01 -2.270175074614937394e+00 3.887741353421827917e+00 2.759807998341746171e-01 -8.399291039284333849e+00 -2.910884820092544700e+01 1.995806989671864207e+00 -3.140141111810441288e+01 -1.102898161763030203e+02 6.922528411875965126e+00 6.112722822982444626e+01 6.281860216139281050e+01 4.999740698852303211e+01 3.995999605918319730e+01 2.828546165735765427e+01 1.926487314060592837e+01 -3.227931215111296837e+01 -6.213551924629565804e+01 7.907860062083592823e+01 5.971614459969476485e+01 3.651059350137277448e+01 4.645155493785027900e+00 -1.895227923004506321e-01 -1.501249310224085587e+00 -6.289577282087785548e+00 -9.422177480232376112e+00 -1.402640220900097923e+01 -2.339726459257160940e+01 1.795312809215036942e-01 1.623982487045336542e+00 7.755732283609051869e+00 8.877068062401454185e+00 1.411721223125509850e+00 -2.547126904258165325e+01 -1.007090333585169972e-01 -8.587983868423993972e-01 -4.281357634618828456e+00 -7.272976271190782604e+00 -1.336300775899855964e+01 -3.035661901046348277e+01 2.522327771957413867e-02 2.861367082238030490e-01 2.780101820050393968e+00 6.000798900049072238e+00 9.261964524006430111e+00 5.299537902083903518e+00 1.370000000000000107e-01 -1.222566100000000056e+01 -1.329111100000000079e+02 -1.291955690000000061e+02 -1.287910276830000100e+02
-7.336804636110000333e-01 -2.702622864699999905e+00 -7.689221077640000512e-01 -1.474169811150000120e-01 -1.111541551571999964e+00 1.180108249674999943e+00 -3.212024327369999988e-01 -3.170074127549999954e-01 -3.197213651240000121e-01 -2.442133859110000027e-01 2.209269303475000168e+00 7.688423643959999554e-01 1.231848265180000013e-01 -8.139701736769999751e-01 6.975705916540000384e-01 6.167668658589999797e-01 -7.234442109580000446e-01 -2.236298838280185830e+00 3.859811157415026006e+00 2.401836942631869476e-01 -8.509647234692721440e+00 -2.869552619297034823e+01 1.997298140524450316e+00 -3.134509767463552166e+01 -1.153141841217632333e+02 6.713745671055455055e+00 5.779791401581572785e+01 6.094456233064850181e+01 4.878730012716055597e+01 3.891780041806907775e+01 2.769851751132735984e+01 2.044461505205539353e+01 -3.222821623612404807e+01 -6.184548443527462069e+01 8.029023740375411933e+01 6.197745980938896082e+01 4.115241001509168228e+01 1.405976927831250300e+01 -1.890199190181006961e-01 -1.496290887193968855e+00 -6.255286906345531861e+00 -9.376879216362086211e+00 -1.410918615790901320e+01 -2.435706822921729753e+01 1.995507894825133965e-01 1.855424131537315224e+00 1.005443915120570608e+01 1.374195592722936610e+01 1.007417247674172778e+01 -9.680650379427678587e+00 -1.008292715971348813e-01 -8.607226483728038779e-01 -4.328949684615468918e+00 -7.472207129775672030e+00 -1.413948021757298612e+01 -3.323408971554832902e+01 2.919712021191519027e-02 3.303783040815232441e-01 3.247520954684896211e+00 7.152975729874529343e+00 1.151046702516380904e+01 8.085661485463802478e+00 1.469000000000000028e-01 -1.376164200000000015e+01 -1.437163649999999961e+02 -1.420981160000000045e+02 -1.422759193279999863e+02
-8.313004572180000551e-01 -2.697599830910999863e+00 -7.425726355380000143e-01 -3.652075699619999893e-01 -8.049489500359999772e-01 1.020032156334000017e+00 -3.425746794619999869e-01 -3.391683768759999884e-01 -3.487849494079999779e-01 -2.574447400970000244e-01 2.574685662779999884e+00 5.759520521400000037e-01 4.872614842999999779e-02 -1.029883737490999929e+00 8.694434232609999924e-01 6.206602691810000350e-01 -8.289936765869999613e-01 -2.255058558617574871e+00 3.847350651659620091e+00 2.396305722432376939e-01 -8.829458098246648845e+00 -2.713160606312162315e+01 2.250862325556398424e+00 -3.074871121245204364e+01 -1.210122976553526115e+02 6.647569453452139676e+00 6.316539701412124685e+01 6.306367367711468574e+01 4.775269977535088373e+01 3.531894260524375539e+01 1.812065299399612428e+01 -3.239671823896186797e+00 -3.217957069480751642e+01 -6.183451701846480830e+01 8.001895055800565615e+01 6.133570402936381072e+01 3.960783644201943332e+01 1.040060677860720162e+01 -1.900163755507043861e-01 -1.506560915400967593e+00 -6.348477731933281909e+00 -9.594995304764234234e+00 -1.454181957455941721e+01 -2.497026440413312187e+01 2.048279976007629788e-01 1.918681784816099301e+00 1.077335075424199040e+01 1.541533176577021713e+01 1.335027518764579924e+01 -3.512547385277388745e+00 -9.947718990312595655e-02 -8.453453813062606903e-01 -4.133343875031748382e+00 -6.851732169503522485e+00 -1.218490616995915765e+01 -2.699776182522893464e+01 2.864458240026002134e-02 3.252270576205231745e-01 3.243559276191622764e+00 7.288250750368607811e+00 1.228194262929343061e+01 1.003036404484836908e+01 1.686999999999999889e-01 -1.602281999999999940e+01 -1.623446150000000046e+02 -1.661992290000000025e+02 -1.680084643360000030e+02
-5.767498116929999918e-01 -2.694659266498999894e+00 -7.559127180750000452e-01 -6.503653211519999644e-01 -4.477799764900000090e-01 8.598544903370000103e-01 -3.483273414909999754e-01 -3.463695521230000240e-01 -3.535226770609999902e-01 -2.464816316160000076e-01 2.658380824540000020e+00 8.339139093149999793e-01 -4.008819950599999682e-02 -1.249279863107999988e+00 8.447527966119999787e-01 3.741208582189999854e-01 -9.635299698689999692e-01 -2.188237946273801082e+00 3.890723283187431214e+00 2.748675173727244680e-01 -8.550313871536348032e+00 -2.789064839596102985e+01 2.062935488459878286e+00 -3.125114915729204412e+01 -1.184730384914983006e+02 6.392534415561509142e+00 5.633546959487365768e+01 5.979175173817129263e+01 4.689122571561892272e+01 3.551413838617062879e+01 1.985360357791466512e+01 1.415079059478763446e+00 -3.227386754393673129e+01 -6.170932991142178281e+01 8.108006668155856289e+01 6.316997115913267891e+01 4.258808152031050298e+01 1.568074052962289322e+01 -1.912171451124683452e-01 -1.518972909180801079e+00 -6.462841519443066396e+00 -9.868482124071935147e+00 -1.511390809938996327e+01 -2.592692825618173913e+01 1.817076349339192542e-01 1.650247748062005027e+00 8.065050313134390692e+00 9.641941684660110923e+00 3.088024315415804022e+00 -2.157259750545527055e+01 -9.839244524113074930e-02 -8.327369249611268343e-01 -3.960298449922243336e+00 -6.269759877480823640e+00 -1.022282986420581707e+01 -2.056798253715115621e+01 2.836997160868726803e-02 3.233634838436864611e-01 3.284713074913518049e+00 7.567997435839838971e+00 1.345654547506248377e+01 1.259030950866826615e+01 1.698999999999999955e-01 -1.471555700000000044e+01 -1.593718930000000000e+02 -1.571734840000000020e+02 -1.571530594740000026e+02
-7.128666072220000149e-01 -2.690815844483999797e+00 -7.298666522069999774e-01 -3.584013549100000251e-01 -8.185880251429999976e-01 1.033513787164000108e+00 -3.364208800799999843e-01 -3.375774252739999759e-01 -3.377216030210000164e-01 -2.612032420200000038e-01 2.486965939456999841e+00 1.483084049366999890e+00 1.123054327480000059e-01 -1.102196001895000110e+00 9.246723975620000369e-01 6.307658614009999942e-01 -7.180804373470000002e-01 -2.205380316721538225e+00 3.944208171550809272e+00 2.418751198194318275e-01 -8.351939603244373345e+00 -2.725602457650411026e+01 2.182617877881407598e+00 -2.948216640449023629e+01 -1.052963235504473971e+02 7.202201380395919728e+00 6.638228797278325999e+01 6.498623050760443220e+01 4.964093974993872393e+01 3.784622995729484529e+01 2.244319972039593836e+01 6.001847781026254047e+00 -3.255156622867670535e+01 -6.243872475988280968e+01 7.907897287919352891e+01 6.002412082125802328e+01 3.749889710673517840e+01 6.626720619003163115e+00 -1.910780113522349832e-01 -1.517976067401966889e+00 -6.474382828140464063e+00 -9.961690931334738153e+00 -1.562282156203015759e+01 -2.828605123122624221e+01 1.625442987993543642e-01 1.430132862583716413e+00 5.896096562389261386e+00 4.935117275892586974e+00 -5.854528957581453419e+00 -3.988816852942304081e+01 -9.786402088022519430e-02 -8.278279545571477493e-01 -3.944812753601149247e+00 -6.325060870047012784e+00 -1.074947528142091890e+01 -2.311635941775562841e+01 2.334239827078615423e-02 2.648794924910095605e-01 2.539131349849828911e+00 5.355765519738518776e+00 7.792826757045228980e+00 2.922649505641051082e+00 1.335000000000000075e-01 -1.221428399999999925e+01 -1.270472186000000079e+02 -1.247228015999999968e+02 -1.247758823340000021e+02
-6.545693945689999849e-01 -2.666700410293000090e+00 -7.092691028719999569e-01 -2.506510164310000177e-01 -9.114245699040000037e-01 1.142028119469000069e+00 -3.335291328050000170e-01 -3.325729972729999928e-01 -3.395045402640000098e-01 -2.419552590079999954e-01 2.475629380527999857e+00 1.264363181725999929e+00 6.984600005900000463e-02 -9.870707797740000400e-01 7.776150327899999937e-01 4.308371923550000093e-01 -7.700999091000000352e-01 -2.242697597800286768e+00 3.894208247643130782e+00 2.681049910951123771e-01 -8.698479240237613652e+00 -2.721814069821280668e+01 2.221764582595492588e+00 -3.031187266151597015e+01 -1.118418040567779315e+02 7.053389928434344647e+00 6.329303560353229585e+01 6.322559598189488383e+01 4.814531488291673611e+01 3.603646215742902825e+01 1.970883723920007213e+01 1.092150976910927884e+00 -3.231816228904570210e+01 -6.208781016368317296e+01 7.953440651159644403e+01 6.058899493447944451e+01 3.824375067119603244e+01 8.480175870032262253e+00 -1.896037698136049665e-01 -1.502138406754957689e+00 -6.300348834886265514e+00 -9.456627524105412519e+00 -1.414199654997310596e+01 -2.379618248371967937e+01 1.716292661236739903e-01 1.533302104446484959e+00 6.869312545000632930e+00 6.978261568127529735e+00 -2.120357299937642104e+00 -3.254419095903720915e+01 -9.920134865228098786e-02 -8.425548243009673977e-01 -4.112536068610702422e+00 -6.817716221864658976e+00 -1.218213471495558586e+01 -2.727032317728575350e+01 2.802435470614220159e-02 3.178709019443037853e-01 3.142892620798702907e+00 6.974011295659102494e+00 1.144154596876579433e+01 8.575123404158103924e+00 1.446000000000000063e-01 -1.325078300000000020e+01 -1.445119100000000003e+02 -1.432076769999999897e+02 -1.435719179959999963e+02
-7.830755142180000350e-01 -2.661461460063000217e+00 -7.649039692979999749e-01 -4.663754915409999979e-01 -7.354188633749999537e-01 9.733639969599999775e-01 -3.296119404749999759e-01 -3.313998125750000079e-01 -3.321902308249999880e-01 -2.555565815229999815e-01 2.301243162305000034e+00 8.354255072220000411e-01 -7.607569146999999636e-03 -1.151249757593000078e+00 9.040336169510000408e-01 4.732937278750000143e-01 -8.075981641510000530e-01 -2.245281623471050647e+00 3.886934957245039790e+00 2.621810042762326987e-01 -8.743831343437030057e+00 -2.793924166425947320e+01 2.048646368943347174e+00 -3.041991673375137140e+01 -1.117768960807490686e+02 6.720112511206886907e+00 6.551864895269388001e+01 6.559968371336381665e+01 5.300625924126942579e+01 4.413590601707126382e+01 3.529884963329720904e+01 2.884666462191079717e+01 -3.229947562373727976e+01 -6.206149897417328987e+01 7.953531373657381209e+01 6.052849379991960177e+01 3.800001327222304326e+01 7.633923945070736572e+00 -1.897076473275894626e-01 -1.503183701545758755e+00 -6.308539377138165705e+00 -9.471202998736936607e+00 -1.414648275138030975e+01 -2.367563627723108866e+01 1.869235196468803095e-01 1.709578462549414368e+00 8.617863219228956595e+00 1.075053938279621235e+01 4.919300157081902825e+00 -1.853227352423517615e+01 -9.781570080836744785e-02 -8.271551022698165889e-01 -3.930772728317157849e+00 -6.267511075082588867e+00 -1.052203307527605070e+01 -2.229210221248126444e+01 2.561905038298272971e-02 2.909383832794484870e-01 2.850595530439390402e+00 6.231345788872852509e+00 9.919271685688785922e+00 6.578074934138217422e+00 1.477999999999999869e-01 -1.346113000000000071e+01 -1.417831009999999878e+02 -1.403840690000000109e+02 -1.406252823160000105e+02
-2.467168879849999941e-01 -2.660764085673000157e+00 -7.437996419600000353e-01 -4.135662705009999773e-01 -7.470588592969999997e-01 1.052192276348999922e+00 -3.386822481769999893e-01 -3.457263468990000033e-01 -3.427744185259999909e-01 -2.312248286870000058e-01 2.681794626368000145e+00 1.453657753262000085e+00 -1.325304034300000058e-02 -9.338613131149999802e-01 7.411312283780000509e-01 2.587294111239999972e-01 -7.746343989470000357e-01 -2.178581242668367945e+00 3.953130835483751770e+00 2.922128815881940844e-01 -8.111207652761907028e+00 -2.735083090507674441e+01 2.160621724075815653e+00 -2.972247180327941862e+01 -1.005017705586783450e+02 7.361022284509923352e+00 6.640371734819686367e+01 6.448148589256832963e+01 4.789536067720883494e+01 3.471826272411093584e+01 1.603828758838600521e+01 -9.689090868769705267e+00 -3.248433248102213611e+01 -6.213430729053922619e+01 8.020168347360595362e+01 6.191801139349098548e+01 4.075773749409788849e+01 1.292516090399115747e+01 -1.894598274389111547e-01 -1.500407074045049471e+00 -6.272770657282239704e+00 -9.353022016772335689e+00 -1.374196410889866549e+01 -2.228484353147972286e+01 1.624434390860639565e-01 1.429198375474692417e+00 5.895560817171486612e+00 4.950468514298868250e+00 -5.783497541387517593e+00 -3.964706023604875895e+01 -1.019083731034610557e-01 -8.715749131411735240e-01 -4.407948009292477209e+00 -7.599089712879045777e+00 -1.415711974809824802e+01 -3.230843931762510834e+01 2.471917939129157638e-02 2.807425503941028411e-01 2.733690677403484592e+00 5.915219028122197464e+00 9.194955864031442161e+00 5.438752102509465836e+00 1.241000000000000020e-01 -9.757993000000000805e+00 -1.206380683000000005e+02 -1.162578402999999980e+02 -1.159464109089999937e+02
-4.686860605809999858e-01 -2.630999083668999816e+00 -7.275853993459999725e-01 -5.692241801259999567e-01 -5.654005630730000176e-01 8.956549934070000552e-01 -3.512098447170000082e-01 -3.520386463319999937e-01 -3.519259844140000260e-01 -2.515109706490000208e-01 2.718330712299000140e+00 1.113070680919000077e+00 -2.488477978399999957e-02 -1.031813871987000031e+00 8.145651089619999619e-01 5.274699550360000266e-01 -8.854869725099999700e-01 -2.135871757361158085e+00 3.939809248558952426e+00 2.547701752926955221e-01 -8.473008557819218467e+00 -2.925298931763799715e+01 1.987132531540243052e+00 -3.186084868683921201e+01 -1.132885112045622833e+02 6.752119558209672689e+00 6.625930695760135336e+01 6.463719953420056186e+01 4.856578508148800211e+01 3.584187065864419708e+01 1.804113293395379358e+01 -5.525067052557754543e+00 -3.249611839729265483e+01 -6.193955811832383063e+01 8.117526642546329185e+01 6.362070028967131208e+01 4.381514612179565660e+01 1.808886077645104251e+01 -1.906718718837950854e-01 -1.513266851697015136e+00 -6.407043649636545268e+00 -9.724990943112228337e+00 -1.476595121910345121e+01 -2.512125369759515792e+01 1.715028710474792162e-01 1.532718617248132187e+00 6.898271360021895227e+00 7.108819691792080953e+00 -1.701480533992785205e+00 -3.129385983116430126e+01 -1.018774351987754290e-01 -8.708130152337693053e-01 -4.381214492576908093e+00 -7.478272842041891799e+00 -1.366116529979246863e+01 -3.039713146583703107e+01 2.640696096618479899e-02 3.005888985483193276e-01 2.996594492495801898e+00 6.718050107670340942e+00 1.132303373147004244e+01 9.227229772408890085e+00 1.426000000000000045e-01 -1.268645000000000067e+01 -1.388791919999999891e+02 -1.347668040000000076e+02 -1.342578253380000035e+02
-2.380898615869999901e-01 -2.611691043200000006e+00 -7.323869743830000445e-01 -7.958994149989999656e-01 -2.789406808970000262e-01 7.517146648100000439e-01 -3.622234359920000202e-01 -3.574809133140000039e-01 -3.575632989959999786e-01 -2.494375682490000135e-01 2.795018618587000070e+00 8.809450085300000177e-01 -1.875578509380000092e-01 -1.086071279076000096e+00 1.002730051137000089e+00 2.041522822019999905e-01 -1.006177529536999904e+00 -2.223286942136649014e+00 3.911017083351739032e+00 2.974750982062751570e-01 -8.236212169168252828e+00 -2.935239489318598771e+01 2.030424459133818971e+00 -3.252703444916942743e+01 -1.165616567285379546e+02 6.621197335623820734e+00 5.907995494401652792e+01 6.118466549090227602e+01 4.731901404519296506e+01 3.539657695294335582e+01 1.856912976067766863e+01 -3.378101682923203786e+00 -3.230748052516535296e+01 -6.196769344021164017e+01 7.998618755997661367e+01 6.122388236558371943e+01 3.893351883207674291e+01 8.042140741671104820e+00 -1.899690683883121789e-01 -1.505293346239419350e+00 -6.299931670850511978e+00 -9.360294661838166164e+00 -1.347289855912391410e+01 -2.051865474813336476e+01 1.761399477298229432e-01 1.586678884236946141e+00 7.457898782515621328e+00 8.376802250044052656e+00 8.419861258812016969e-01 -2.576380339207006287e+01 -1.035101990569714525e-01 -8.878601564406645164e-01 -4.534988104261649333e+00 -7.834411992646257872e+00 -1.437602005499562630e+01 -3.162692864176050733e+01 2.683573517218554305e-02 3.064934367597963449e-01 3.116480270790448426e+00 7.182350188139201563e+00 1.283017701746965678e+01 1.214931725566850496e+01 1.539999999999999980e-01 -1.285942900000000044e+01 -1.454679250000000081e+02 -1.404764930000000049e+02 -1.397014500029999908e+02
-6.382217793819999763e-01 -2.592573953266000153e+00 -7.701245077460000532e-01 -6.128369572420000466e-01 -5.131556352049999603e-01 8.572452355299999827e-01 -3.522824930369999885e-01 -3.456143788539999817e-01 -3.492979228149999948e-01 -2.629992597590000147e-01 2.598195903427999998e+00 1.178504652196999958e+00 -9.935381745900000172e-02 -1.267472389127999977e+00 9.762861870869999903e-01 5.408782237539999649e-01 -9.429933005870000384e-01 -2.201632345330951424e+00 3.918266330130469655e+00 2.534296381120794139e-01 -8.612786210800159381e+00 -2.914394544903675310e+01 2.034158937405254886e+00 -3.270097726007485761e+01 -1.264529296860719114e+02 6.250338633764254581e+00 6.167214725379715645e+01 6.277912879593768736e+01 4.891567916100699875e+01 3.765095924500414526e+01 2.279826248903231090e+01 6.689740168088509797e+00 -3.242950714296530634e+01 -6.214173279571087249e+01 7.981750511034218221e+01 6.111127024065856261e+01 3.907402058590790261e+01 9.278911854026429040e+00 -1.896215364604890707e-01 -1.501947306201335985e+00 -6.280707389358245685e+00 -9.351664185623198122e+00 -1.363872289207232313e+01 -2.164564228918415267e+01 1.683910709622079005e-01 1.497259531842729974e+00 6.559663623764080853e+00 6.392758741937106137e+00 -3.018568228407177312e+00 -3.390651643818243599e+01 -9.734291116385634934e-02 -8.214757151078247999e-01 -3.844808954512690224e+00 -5.960664003646326314e+00 -9.429468848657657887e+00 -1.866150596174617604e+01 2.850921888909828394e-02 3.246700065154192738e-01 3.286158196936886267e+00 7.535287666597759504e+00 1.326380217709469278e+01 1.213065834770911877e+01 1.746999999999999942e-01 -1.588630799999999965e+01 -1.680859110000000101e+02 -1.646479370000000131e+02 -1.642156846899999891e+02
-6.262688066489999761e-01 -2.563761546434999872e+00 -7.592598790540000531e-01 -5.090648398510000394e-01 -6.471865856620000468e-01 9.560996532869999731e-01 -3.366872309310000033e-01 -3.388770919960000239e-01 -3.328409190930000094e-01 -2.494613184770000103e-01 2.438151127758000136e+00 7.997932192400000195e-01 -1.833373403099999854e-02 -1.062815098411000081e+00 8.255518220999999990e-01 4.731869257579999766e-01 -8.980974994889999730e-01 -2.191643545326771747e+00 3.902837088058816128e+00 2.619161001009558398e-01 -8.162124499374355580e+00 -2.841404289252565718e+01 1.983391308794039354e+00 -3.124394952452902174e+01 -1.155673531051732823e+02 6.488369494196435383e+00 6.723525243711178234e+01 6.599631680449790849e+01 5.182086764664828138e+01 4.145066443773988141e+01 2.926274816308226789e+01 1.863145419007109282e+01 -3.235199658713116833e+01 -6.190635415470994474e+01 8.057263525875004007e+01 6.241497246675426425e+01 4.149326703513289516e+01 1.419744009777464555e+01 -1.901280656945612824e-01 -1.507542945971259263e+00 -6.349326583870859686e+00 -9.570628373089110852e+00 -1.436278376215004293e+01 -2.406915511299827060e+01 1.872589765782900206e-01 1.713812235194714484e+00 8.675192637424606446e+00 1.090441703504805915e+01 5.280869678844950954e+00 -1.766343469566553992e+01 -1.004178873163424635e-01 -8.552202999029780983e-01 -4.224532442163059898e+00 -7.067896613757347346e+00 -1.263405799486596948e+01 -2.780527152659074019e+01 2.881248998212049620e-02 3.276819452106339292e-01 3.299366329281204102e+00 7.512801325790499973e+00 1.302210888313748072e+01 1.147584781364647455e+01 1.555999999999999883e-01 -1.393796000000000035e+01 -1.456911460000000034e+02 -1.415855060000000094e+02 -1.408861363450000113e+02
-2.138383387810000036e-01 -2.558095559463999802e+00 -7.330428576180000322e-01 -4.840861766130000188e-01 -6.696974741760000072e-01 9.423040218299999493e-01 -3.410277276909999822e-01 -3.459707994880000248e-01 -3.424639194890000127e-01 -2.345121920229999990e-01 2.663218228183999781e+00 8.082055629019999632e-01 4.052217190500000121e-02 -1.178097751301999896e+00 8.352428848620000457e-01 1.793747991409999909e-01 -8.241108880790000146e-01 -2.286981061913588853e+00 3.844256447425117074e+00 2.984298548834101728e-01 -8.228381270711391693e+00 -2.796070117718784687e+01 2.162931182510932970e+00 -3.137891181426888920e+01 -1.156431480416115960e+02 6.770384097364391174e+00 6.287184158016766133e+01 6.289491467694703175e+01 4.757158518272340331e+01 3.500842840847956694e+01 1.736606122367167870e+01 -5.683043538943681305e+00 -3.204792173031850666e+01 -6.168053734254155529e+01 8.004610969566162737e+01 6.119854001444474534e+01 3.901079248974547653e+01 8.780935897799867718e+00 -1.909775061053313183e-01 -1.516714150219155899e+00 -6.452334867302981003e+00 -9.876204351662661196e+00 -1.528828547555793271e+01 -2.697716492051171855e+01 1.872988093924265740e-01 1.714227900497431234e+00 8.677263231329161997e+00 1.090406116249270063e+01 5.266435997978811123e+00 -1.772554710973389192e+01 -9.778406084563436018e-02 -8.266077210591342705e-01 -3.915800359507612516e+00 -6.202091609866585031e+00 -1.025570672686936291e+01 -2.132580418680509737e+01 2.547293739554906331e-02 2.895751900710050175e-01 2.849107034566838781e+00 6.263773529537965068e+00 1.011074694944023378e+01 7.089266905190691581e+00 1.681999999999999884e-01 -1.360702000000000034e+01 -1.464629879999999957e+02 -1.455338879999999904e+02 -1.459540445240000111e+02
-8.309220449190000135e-01 -2.545764886964999807e+00 -7.196464840399999785e-01 -3.626211152270000238e-01 -8.104284937110000087e-01 1.086512085207999911e+00 -3.470659298089999734e-01 -3.392529004679999960e-01 -3.443433314129999978e-01 -2.530067611860000176e-01 2.534391994392999781e+00 1.259378415912999927e+00 3.742952252699999899e-02 -1.173326491839000063e+00 8.230119755420000072e-01 5.791131070189999841e-01 -7.661674914720000285e-01 -2.210299733532556488e+00 3.894643901875690428e+00 2.468168682924861135e-01 -8.418339752928618580e+00 -2.690898803746539514e+01 2.237196113911245288e+00 -2.980085155787775619e+01 -1.108632135362440891e+02 6.951348630875029855e+00 6.525251521695417978e+01 6.426319549108876572e+01 4.880294809189010863e+01 3.664336121149373326e+01 2.028284693607294642e+01 1.378662291670323947e+00 -3.235003438942236187e+01 -6.199855941012466332e+01 8.014168761383199069e+01 6.171491429966459208e+01 4.042452497521038168e+01 1.229051830182251948e+01 -1.899422747163345138e-01 -1.505662284153155950e+00 -6.333955119606722306e+00 -9.540449599934055058e+00 -1.433295416986476489e+01 -2.418168923456334340e+01 1.699066824273867959e-01 1.513896156029589379e+00 6.693240574545731292e+00 6.624994818421790832e+00 -2.720660151526842707e+00 -3.361914328674860997e+01 -9.634661048471915290e-02 -8.112713364481853873e-01 -3.762904372747481574e+00 -5.806736219087899720e+00 -9.302809476857166970e+00 -1.923541746444863776e+01 2.542631727473766354e-02 2.886133255636831318e-01 2.816836519953731077e+00 6.120943624698051977e+00 9.602706020608977155e+00 5.959714631480322211e+00 1.416000000000000036e-01 -1.357047700000000034e+01 -1.395157150000000001e+02 -1.388534860000000037e+02 -1.393923029009999937e+02
-7.666602792479999540e-01 -2.533805122009999966e+00 -7.898659702470000044e-01 -4.393137319409999852e-01 -7.476717758940000236e-01 9.836185840569999783e-01 -3.330206551820000249e-01 -3.308319293199999955e-01 -3.324592807069999822e-01 -2.583957733139999879e-01 2.353490288454000101e+00 1.036318165029999960e+00 8.924041790200000490e-02 -1.156545995786000036e+00 8.755575730229999687e-01 6.407872608839999540e-01 -7.539600017349999961e-01 -2.180632050129304389e+00 3.929737605617549256e+00 2.389231134351487706e-01 -8.477997602180732173e+00 -2.808363810738855193e+01 2.020952494716184322e+00 -3.005773869684323785e+01 -1.074500104968216192e+02 6.859135116803191323e+00 6.139902153049183653e+01 6.312027667745987003e+01 5.060549781184943186e+01 4.093774489950094875e+01 3.003969205024920797e+01 2.181188601872719701e+01 -3.249349541174505163e+01 -6.217425755593018266e+01 8.006134442516584215e+01 6.172895470563407372e+01 4.063728701078190397e+01 1.237150304187474781e+01 -1.911664803317020545e-01 -1.518920582743116476e+00 -6.484328480526820648e+00 -9.988795373676010669e+00 -1.569320528001633441e+01 -2.846476316500777060e+01 1.779598368759134630e-01 1.606048292841603553e+00 7.585118604756226013e+00 8.523243323123582016e+00 7.869970407645772159e-01 -2.663862952264977224e+01 -9.738624354562032404e-02 -8.225416592370085045e-01 -3.883221713727571078e+00 -6.139681538089115875e+00 -1.019167944868319786e+01 -2.147258869147278659e+01 2.364180737035612850e-02 2.683858273696554386e-01 2.585096861482403696e+00 5.496062678042495264e+00 8.173581440053665048e+00 3.675801634237817694e+00 1.419999999999999873e-01 -1.262520899999999990e+01 -1.294434489999999869e+02 -1.273256446000000039e+02 -1.274568401880000010e+02
-5.203157155850000049e-01 -2.477548599816000063e+00 -7.951958857759999777e-01 -4.556374987049999770e-01 -7.423094891389999672e-01 9.569206475789999722e-01 -3.412400082329999917e-01 -3.438682438969999922e-01 -3.407385088489999769e-01 -2.572874713369999733e-01 2.621337290671000186e+00 4.593571413679999882e-01 1.925403807299999950e-02 -1.217323519243000085e+00 9.209889421860000258e-01 5.021121928199999696e-01 -8.564499382879999789e-01 -2.276863835696607552e+00 3.850778426283651079e+00 2.571649196359739320e-01 -8.241468715488180052e+00 -2.772608671557255633e+01 2.195136056120721602e+00 -3.183668040254926979e+01 -1.312550771125799258e+02 6.166227768683739008e+00 6.474797213828382780e+01 6.387460193380901785e+01 4.819763047608134343e+01 3.567284223928660936e+01 1.836299914188894888e+01 -3.361254788069537369e+00 -3.216878318033218420e+01 -6.191803858270478855e+01 7.952657319586880647e+01 6.039010526801342849e+01 3.765389150296295639e+01 6.844758307220968341e+00 -1.900007615005731842e-01 -1.506412020583712819e+00 -6.347569241936099615e+00 -9.593820182822257792e+00 -1.454224704302178317e+01 -2.497754352079620688e+01 2.112155725049897070e-01 1.994267184850890384e+00 1.158616941596727834e+01 1.719512236208540301e+01 1.650727236911875906e+01 1.551974609729219745e+00 -9.611705281583650395e-02 -8.086995948280693014e-01 -3.731258753211791568e+00 -5.706381970577042217e+00 -8.980061566908560167e+00 -1.824947329521627282e+01 2.845801896658735688e-02 3.231931863165450891e-01 3.224549492085142965e+00 7.249757949324339812e+00 1.224117425486952015e+01 1.005690313339030340e+01 1.908999999999999864e-01 2.947413659804827901e+01 -1.768810149999999908e+02 -1.810123790000000099e+02 -1.825948950259999890e+02
-5.526028046009999750e-01 -2.404028833738999893e+00 -7.592239853850000220e-01 -2.116147200309999865e-01 -1.041418923751000092e+00 1.116463320952000071e+00 -3.352510984820000206e-01 -3.272387968859999940e-01 -3.312469333820000084e-01 -2.378183133310000086e-01 2.324793612049000036e+00 1.469621956409999930e+00 1.775024956039999990e-01 -1.111277173269000107e+00 7.208930639689999920e-01 4.146196711999999840e-01 -7.014469235629999799e-01 -2.209415227939222515e+00 3.937468249190753333e+00 2.717627054530642461e-01 -8.833368700022532494e+00 -2.954299449816347689e+01 2.039431613508770891e+00 -3.234739616106920579e+01 -1.174378686454358132e+02 6.843480899374786652e+00 6.567087647012583318e+01 6.481264437982318327e+01 5.014753644641884023e+01 3.907944139515522863e+01 2.557069966494976399e+01 1.392711260831959130e+01 -3.247844026840912335e+01 -6.228352136488221191e+01 7.947199815594328243e+01 6.068081060241037505e+01 3.868291568423271087e+01 9.825291602084730513e+00 -1.905346486120891858e-01 -1.512516673653125032e+00 -6.431361056892675343e+00 -9.881296269711381086e+00 -1.555805261163015274e+01 -2.864864774917773360e+01 1.660715960219045495e-01 1.469472088310140423e+00 6.240064933959390991e+00 5.607099591597382471e+00 -4.750112911570285590e+00 -3.800760286823977196e+01 -9.540163093782605408e-02 -8.015740296880382587e-01 -3.683951063109538904e+00 -5.653323966538163603e+00 -9.141313783562724282e+00 -1.957669795519622369e+01 2.654026037654639777e-02 3.003694461237541025e-01 2.909324478768241296e+00 6.260909229460771996e+00 9.567639882779829463e+00 5.236501587634698751e+00 1.426999999999999935e-01 -1.330809499999999979e+01 -1.467126240000000053e+02 -1.445341760000000022e+02 -1.446651244880000036e+02
-2.390972863559999995e-01 -2.363699016062999814e+00 -7.658476449269999708e-01 -4.035017953560000037e-01 -7.893902421559999549e-01 9.566255338539999542e-01 -3.402809733130000014e-01 -3.405461217469999968e-01 -3.416887878820000224e-01 -2.376281625140000131e-01 2.577477992713999910e+00 1.145271295162000103e+00 8.340557535499999731e-02 -8.884015976789999547e-01 8.069219940709999594e-01 2.842848511880000095e-01 -8.360000127190000407e-01 -2.218044699627082839e+00 3.933375194759958671e+00 2.886119423545585594e-01 -8.507174076944473029e+00 -2.888259988362608155e+01 2.093486661837509644e+00 -3.185973367504854536e+01 -1.132190995165212115e+02 7.017696683750431319e+00 6.334880621495118902e+01 6.320618032507566397e+01 4.796483553370658370e+01 3.564014036821957632e+01 1.870072275638785797e+01 -1.955374629491635430e+00 -3.242375847479004136e+01 -6.220259875534875249e+01 7.954081554098775086e+01 6.068246739674755474e+01 3.842349163379434174e+01 8.408655870198385784e+00 -1.907206794660783744e-01 -1.514216340384143544e+00 -6.436598344451385678e+00 -9.861204760403433411e+00 -1.536292455602120732e+01 -2.759872174783225063e+01 1.741254699119891558e-01 1.561943569921496300e+00 7.149820876536518099e+00 7.582740086906255783e+00 -9.830263555675009535e-01 -3.023251536484344726e+01 -1.024485224436059438e-01 -8.775269124161357848e-01 -4.475539787621509724e+00 -7.795917087256752254e+00 -1.472222185259378868e+01 -3.399389700303824924e+01 2.844227311728239962e-02 3.229000535146763773e-01 3.215308634999200610e+00 7.208604095667899614e+00 1.209483915169572654e+01 9.750263630208554133e+00 1.348000000000000032e-01 -1.182441900000000068e+01 -1.415028979999999876e+02 -1.378402429999999868e+02 -1.375766483849999986e+02
-4.705872671079999736e-01 -2.354897954141999872e+00 -7.247307554520000528e-01 -3.272837903390000136e-01 -8.250098212030000377e-01 1.080123169696999952e+00 -3.373638564600000000e-01 -3.356998854650000141e-01 -3.368488324059999983e-01 -2.274414738730000107e-01 2.543460953109999867e+00 5.074763083890000415e-01 5.334815373500000069e-02 -9.391888236309999805e-01 6.595098342920000523e-01 3.015212410440000212e-01 -7.657213250669999693e-01 -2.203207107148775101e+00 3.891189777439133746e+00 2.846482387208621456e-01 -8.136000710173094674e+00 -2.713290197094952205e+01 2.177809517428110908e+00 -3.010719580905891490e+01 -1.095179549753785437e+02 6.935676966975296232e+00 6.071731241016940572e+01 6.182421938611098255e+01 4.716708364676396315e+01 3.494661212299196507e+01 1.804632733983292781e+01 -2.526925729643965113e+00 -3.225921337803269751e+01 -6.174479736493039184e+01 8.089931347463731015e+01 6.295946029079255624e+01 4.253531988431272737e+01 1.631105432601853877e+01 -1.899580279776603986e-01 -1.505874274804646529e+00 -6.338221681131359198e+00 -9.558006109693776509e+00 -1.440493049257244351e+01 -2.446535922734973667e+01 2.106365576741568157e-01 1.987391863942307824e+00 1.151118518331856144e+01 1.702951408677929379e+01 1.621234991584405449e+01 1.088345718374361448e+00 -1.009994244725292423e-01 -8.618781084253073210e-01 -4.311347086377612214e+00 -7.349110944953140212e+00 -1.354498360836635307e+01 -3.079389263567613000e+01 2.605083296165863066e-02 2.956548407791886324e-01 2.895819122581056781e+00 6.329562848082649573e+00 1.006277985609350090e+01 6.646349159316620181e+00 1.403000000000000080e-01 -1.267661799999999950e+01 -1.362191720000000146e+02 -1.363097549999999956e+02 -1.370820131629999992e+02
-5.809551854100000190e-01 -2.337687272616999934e+00 -7.283963740559999955e-01 -4.387141063950000253e-01 -6.432907220739999543e-01 1.007727716550999908e+00 -3.440352234330000258e-01 -3.451401501140000105e-01 -3.474933393899999889e-01 -2.486957884409999875e-01 2.682818406573999948e+00 5.513030020700000478e-01 1.592413585500000034e-02 -9.523431998419999989e-01 7.716909745300000179e-01 6.067947226800000093e-01 -8.895411503560000099e-01 -2.183560231160430742e+00 3.862637530817059073e+00 2.404053599472557590e-01 -8.501491676555495758e+00 -2.779520537522112633e+01 2.121118628464466305e+00 -3.119780274711956736e+01 -1.191813948460835348e+02 6.546487216805433107e+00 6.616595254522252390e+01 6.446867426294221559e+01 4.815622264840650502e+01 3.518637398397623173e+01 1.688067986306649715e+01 -7.977789519492287873e+00 -3.222245188349830869e+01 -6.156506423631064706e+01 8.156204201169830981e+01 6.410543452045392598e+01 4.464888043832729636e+01 1.908818741796563856e+01 -1.905647310933605565e-01 -1.512127207220965053e+00 -6.394946700799169825e+00 -9.690705218157495082e+00 -1.466752748989105015e+01 -2.482863148843993528e+01 2.031019797602658106e-01 1.899134215761827615e+00 1.060126889866092448e+01 1.511317293968303588e+01 1.299690499908188634e+01 -3.723869220136287961e+00 -1.022645469884604363e-01 -8.751780728536352472e-01 -4.435228474932892517e+00 -7.646860029704804163e+00 -1.418749424010850646e+01 -3.209273899638348837e+01 2.921690138833359790e-02 3.324155523423404368e-01 3.361064314755144888e+00 7.698024737909753945e+00 1.348999528772484879e+01 1.220222134891613663e+01 1.681999999999999884e-01 -1.497513599999999911e+01 -1.548265330000000120e+02 -1.552069419999999980e+02 -1.558797253150000017e+02
-5.718560248770000465e-01 -2.267876975830999786e+00 -7.565545907209999532e-01 -4.389694791989999789e-01 -6.991112247870000518e-01 1.010751285515999909e+00 -3.438684517500000259e-01 -3.387484897690000163e-01 -3.406692932889999748e-01 -2.613916330150000134e-01 2.514590820901999813e+00 1.148430788295000005e+00 -2.697330058900000022e-02 -1.153864496273000029e+00 9.437961483479999636e-01 6.133332537369999837e-01 -8.185692793429999448e-01 -2.192710400324368258e+00 3.949807522581676444e+00 2.443179031656109446e-01 -8.605139787455648559e+00 -2.923368262364087755e+01 2.054985086838061026e+00 -3.228338894496816636e+01 -1.219054052709878562e+02 6.543616006844423794e+00 6.440342711804011344e+01 6.408684869556131503e+01 4.940364398481713692e+01 3.788891087192483553e+01 2.287538146715913001e+01 7.010039879169680077e+00 -3.256736881450884624e+01 -6.241036468289654238e+01 7.928538285803200836e+01 6.037318287151676088e+01 3.805706039661844642e+01 7.582522057059346565e+00 -1.894638955076454190e-01 -1.500419150910470067e+00 -6.271431956342068403e+00 -9.345036138639027712e+00 -1.370149762516027003e+01 -2.210697702740301551e+01 1.726638233379367837e-01 1.545606514261072650e+00 7.007466460235852956e+00 7.311441241940147329e+00 -1.401767250246871432e+00 -3.086838576673322265e+01 -9.779502437077604304e-02 -8.268337186850368559e-01 -3.922989432962934675e+00 -6.234525280906867195e+00 -1.039031411613824218e+01 -2.181954607669164048e+01 2.617811472700499673e-02 2.974726734867887967e-01 2.935248432466612822e+00 6.485312453549711975e+00 1.057892179249697406e+01 7.736597442166602612e+00 1.617999999999999994e-01 -1.497705299999999973e+01 -1.548546130000000005e+02 -1.528482979999999998e+02 -1.528960017409999921e+02
-8.486017219039999615e-01 -2.222867605683000125e+00 -7.626936046050000195e-01 -3.124281272259999964e-01 -8.844607439130000026e-01 1.067408139989000082e+00 -3.231580139729999801e-01 -3.200202554880000050e-01 -3.239001820929999775e-01 -2.556203596200000150e-01 2.178875921487000156e+00 7.905579505569999554e-01 1.135600091480000046e-01 -9.006622547070000095e-01 9.016535279409999548e-01 5.310109533850000396e-01 -7.977539385159999608e-01 -2.283886654843421571e+00 3.865359816104676494e+00 2.539287936868943052e-01 -8.693668744961845718e+00 -2.697869134333620877e+01 2.167657528607376261e+00 -2.956110158483549810e+01 -1.085942794288635298e+02 6.999173337425546926e+00 6.188351557188309471e+01 6.384561363788274946e+01 5.246896172616224874e+01 4.431899538206547362e+01 3.704056240988277438e+01 3.243016170056554870e+01 -3.223392889228632185e+01 -6.210116218795256060e+01 7.900171662020443364e+01 5.955633952448246049e+01 3.627401383921009170e+01 4.357035339161275722e+00 -1.905533036501883271e-01 -1.512465458287134634e+00 -6.419449435823041838e+00 -9.816844636607084951e+00 -1.525354427815373626e+01 -2.733134834569836258e+01 1.931164511106067128e-01 1.781077828067989977e+00 9.323981196793411641e+00 1.223604913028098728e+01 7.537919749757309162e+00 -1.384427958391546554e+01 -1.012555202152685824e-01 -8.648296914733697438e-01 -4.350370073626149470e+00 -7.475525416702653914e+00 -1.395033540801822447e+01 -3.211208247622546708e+01 2.859490267629857460e-02 3.243336875845734824e-01 3.217021351858845080e+00 7.173989872072589868e+00 1.189038040262369123e+01 9.233358305708158298e+00 1.419999999999999873e-01 -1.278061800000000048e+01 -1.381506840000000125e+02 -1.367898078999999996e+02 -1.370769775869999876e+02
-5.123243158639999573e-01 -2.202038488418000206e+00 -7.201353804819999871e-01 -3.129370608970000189e-01 -8.618216971740000343e-01 1.099332387785999954e+00 -3.236979135349999925e-01 -3.226500551759999835e-01 -3.233061820700000033e-01 -2.302735522699999871e-01 2.255754199294000006e+00 7.376697067699999888e-01 1.152430718909999985e-01 -8.770789478899999603e-01 7.884301759740000026e-01 1.928634912720000039e-01 -7.803426732439999736e-01 -2.283628800179248408e+00 3.873026232755510279e+00 2.977840252787036235e-01 -8.177137600112242666e+00 -2.665376952548958656e+01 2.189157646162270598e+00 -2.925639640873968972e+01 -1.028576900048476546e+02 7.184093569308360294e+00 5.734198578739274410e+01 6.104079646318850649e+01 4.979263896465347727e+01 4.073893176583571574e+01 3.106481333380849463e+01 2.488528187236776645e+01 -3.216768032691055623e+01 -6.193755218504369253e+01 7.946723732774077575e+01 6.033808744415102865e+01 3.766860012365720678e+01 6.570829183133355400e+00 -1.908451289717021104e-01 -1.515465500900300189e+00 -6.446408562549349242e+00 -9.879530490523194430e+00 -1.537813094338172348e+01 -2.752107594941132618e+01 1.956570758920338216e-01 1.810967280736843765e+00 9.641704056982757010e+00 1.294558032323009655e+01 8.883234323718191661e+00 -1.127594740402516393e+01 -1.019171495680480655e-01 -8.718880316652015683e-01 -4.420844601376908045e+00 -7.658874956302855530e+00 -1.440527847844647624e+01 -3.327139782349917141e+01 2.727451118450435058e-02 3.094668402376673511e-01 3.051319768552166245e+00 6.740727909579774746e+00 1.096379923784233945e+01 7.955332619266006766e+00 1.300999999999999934e-01 -1.056453300000000084e+01 -1.280195999999999970e+02 -1.253903999999999996e+02 -1.254836499999999972e+02
-3.629851013470000165e-01 -2.198768235578000052e+00 -7.263736662230000363e-01 -7.019489120409999616e-01 -3.922047233090000251e-01 8.525782847209999460e-01 -3.548899748439999779e-01 -3.538849159079999751e-01 -3.591365883239999723e-01 -2.591796607849999878e-01 2.754233051238000218e+00 8.257262887659999606e-01 -8.548599995300000531e-02 -1.122847274940000029e+00 9.465980315840000214e-01 4.678736416729999958e-01 -9.892817044899999690e-01 -2.177988799966780409e+00 3.920379309295520809e+00 2.631859110328598761e-01 -8.767516866789318186e+00 -2.964613392415748194e+01 1.992035924550639825e+00 -3.304570920567540782e+01 -1.241276926416045256e+02 6.358455806651162057e+00 5.985762136161044111e+01 6.152100439302361679e+01 4.731349772097788531e+01 3.523095234953846244e+01 1.820665425400008175e+01 -3.937156201396557531e+00 -3.241459512470714088e+01 -6.198345041392646237e+01 8.048558139744108075e+01 6.223363356550104442e+01 4.096577063210426672e+01 1.266851280675494706e+01 -1.909934402805505416e-01 -1.516426694268423025e+00 -6.428426483157703153e+00 -9.751444838776199830e+00 -1.470156117914000937e+01 -2.444314697536537651e+01 1.807209225744586534e-01 1.639125081795407057e+00 7.965083025310632614e+00 9.447743514671579135e+00 2.782477076115344783e+00 -2.204381360228904185e+01 -1.017261524478087903e-01 -8.687899651114429078e-01 -4.342760290059702655e+00 -7.328566728743775016e+00 -1.309585570439463886e+01 -2.832184390165310006e+01 2.831031650192683546e-02 3.229552522660988911e-01 3.293317021962710811e+00 7.626834773732785955e+00 1.370266252953452657e+01 1.310597584780522062e+01 1.628000000000000003e-01 -1.494265500000000024e+01 -1.631073169999999948e+02 -1.599071799999999826e+02 -1.595825706519999869e+02
-1.435241481329999902e-01 -2.188742385219999864e+00 -7.408079042999999864e-01 -4.755430716829999738e-01 -6.600594978479999986e-01 9.940330181109999774e-01 -3.470922071190000180e-01 -3.478295474529999876e-01 -3.418151390890000196e-01 -2.431595791020000064e-01 2.711181740156999975e+00 1.250712841451000035e+00 -3.980014892900000240e-02 -1.186764935740999949e+00 8.328077178639999856e-01 3.417743851069999783e-01 -7.477630722579999833e-01 -2.245600751643074044e+00 3.868953862747969374e+00 2.788909758719304577e-01 -8.180159123582967595e+00 -2.935916367489301493e+01 2.059982462563835437e+00 -3.206708789858346620e+01 -1.134854306491509135e+02 6.888111631556271597e+00 6.529751817443019490e+01 6.397857028474318497e+01 4.774209562762240466e+01 3.468635861139252086e+01 1.612174477051965837e+01 -9.547208015220748578e+00 -3.219207013973514364e+01 -6.181323493636406141e+01 8.016178729495105415e+01 6.151550660684075922e+01 3.964172877486531377e+01 1.046899607379699226e+01 -1.896139099616889756e-01 -1.501957215239596355e+00 -6.285048586705021201e+00 -9.375934527977442201e+00 -1.375814507732522429e+01 -2.216196713102664972e+01 1.680479681434191019e-01 1.493070182537372226e+00 6.508407512433714182e+00 6.261569911821077916e+00 -3.319365290807080537e+00 -3.464317857679279911e+01 -9.755081725227685019e-02 -8.240602912615533349e-01 -3.887658783256073391e+00 -6.121335938741095717e+00 -1.002739710350887314e+01 -2.070374353146596391e+01 2.191950700094472126e-02 2.492714087542881318e-01 2.384981757300836502e+00 5.001134580236356264e+00 7.169463474616048160e+00 2.269626376683926416e+00 1.370999999999999996e-01 -1.267895599999999945e+01 -1.341971299999999871e+02 -1.310233860000000163e+02 -1.308119566899999882e+02
-4.611502682749999971e-01 -2.180772651258000128e+00 -7.388617895129999669e-01 -7.548125140510000275e-01 -3.111264775989999731e-01 8.140037465520000293e-01 -3.560014999610000008e-01 -3.534716926859999830e-01 -3.603486618990000001e-01 -2.397821228560000073e-01 2.715978213296999844e+00 3.423033847820000086e-01 -1.084844693069999949e-01 -1.110216855093999921e+00 8.574790581329999606e-01 2.241499068249999949e-01 -9.906682460700000359e-01 -2.190115957441260530e+00 3.890200624716180666e+00 2.941911216738434809e-01 -8.744150838224493683e+00 -2.813046704429977396e+01 2.083942622685748258e+00 -3.141121083470678599e+01 -1.152212996209707399e+02 6.586651762112077257e+00 6.034645125332212245e+01 6.204163815053890829e+01 4.832980034213929343e+01 3.686040481188485529e+01 2.122497699239826474e+01 2.616045139735653891e+00 -3.222231766968089062e+01 -6.159769644011142731e+01 8.133717592922559447e+01 6.354781904752805133e+01 4.313995136303639555e+01 1.613243088163291716e+01 -1.911298620399208004e-01 -1.517792298862604694e+00 -6.438888468425963296e+00 -9.769592841066561562e+00 -1.470557368224710082e+01 -2.428474837202278280e+01 2.081292218876835964e-01 1.959777048223361628e+00 1.130818057717282166e+01 1.678426077302407649e+01 1.627872430227260736e+01 2.114389119814728435e+00 -1.026453065945006349e-01 -8.785826110549457280e-01 -4.439992895052811583e+00 -7.580311158790729920e+00 -1.371602615666185798e+01 -2.985549863360332878e+01 2.693326014808028121e-02 3.074962092604472952e-01 3.122952775727125374e+00 7.186405293347216450e+00 1.279497577647937234e+01 1.202703922206670129e+01 1.656999999999999862e-01 -1.319934100000000043e+01 -1.518348540000000071e+02 -1.516465929999999958e+02 -1.521638739960000066e+02
-2.478681599229999866e-01 -2.071351893039000025e+00 -7.058779138140000020e-01 -8.816318664599999411e-02 -1.129230251000000074e+00 1.187400547905000048e+00 -3.334968168610000228e-01 -3.306579481449999913e-01 -3.355121720459999790e-01 -2.341637871649999980e-01 2.502150403526000044e+00 1.042903927418999954e+00 1.808077378869999974e-01 -1.025127886714999992e+00 7.240822266090000126e-01 3.709885988200000151e-01 -6.748001844950000105e-01 -2.243828173658275471e+00 3.930695636194234677e+00 2.776005595753446853e-01 -8.902142322073137493e+00 -2.944952702478525453e+01 2.163301660151942585e+00 -3.327992571553367895e+01 -1.278023443329774409e+02 6.722585575184441886e+00 6.629879228107940037e+01 6.430174273087710901e+01 4.752861799003715504e+01 3.425414093658955750e+01 1.560480442260519673e+01 -9.155777893281648261e+00 -3.244529694986234603e+01 -6.238180118355600001e+01 7.881838108828283396e+01 5.949279124560789711e+01 3.646136149076734512e+01 5.306283074018535828e+00 -1.898378074362848666e-01 -1.505042755864392401e+00 -6.350013536112699697e+00 -9.648262089717626111e+00 -1.489080946485243473e+01 -2.666946680892177923e+01 1.850866295885287838e-01 1.687193190850217794e+00 8.346073700813306573e+00 1.006875408057994470e+01 3.414880257078467096e+00 -2.200279795543527328e+01 -9.623739591285578043e-02 -8.108201980828698696e-01 -3.791376380650326894e+00 -5.974628660626635224e+00 -1.009222422918648476e+01 -2.227551786846253634e+01 2.743774433454129746e-02 3.104046985554623217e-01 3.017164202952705487e+00 6.530955241378294751e+00 1.010950463314527070e+01 5.949968845652102267e+00 1.529000000000000081e-01 -1.569110599999999955e+01 -1.663421989999999937e+02 -1.680293780000000083e+02 -1.692377979149999874e+02
-2.328657493169999926e-01 -1.868497675803000080e+00 -7.652032984419999684e-01 -3.405253412440000238e-01 -8.713227545749999692e-01 1.067119511050000025e+00 -3.230524548509999816e-01 -3.302033516439999983e-01 -3.290111788130000159e-01 -2.323110441029999917e-01 2.374321115350999989e+00 7.922911837499999610e-01 9.601524688099999372e-02 -9.572554680020000095e-01 7.608688172199999933e-01 2.454684283050000138e-01 -6.920406234579999927e-01 -2.271938503421985445e+00 3.863764273188284193e+00 2.911512500250184599e-01 -8.547513153555502896e+00 -2.827320761393429649e+01 2.075635812976551975e+00 -3.052994266151979730e+01 -1.043609044839630542e+02 7.202150170757399827e+00 6.131954554106350486e+01 6.271583669593779575e+01 4.935038792028795740e+01 3.874584032365917352e+01 2.579190313053026529e+01 1.474426166320898801e+01 -3.214681552146166865e+01 -6.183333384669246868e+01 7.986198565144572115e+01 6.101604149787205955e+01 3.889486137580618674e+01 9.223063284296932451e+00 -1.904404030303719075e-01 -1.511229530350241879e+00 -6.404826634201121749e+00 -9.771655892796788478e+00 -1.511030765574040657e+01 -2.685768603550744160e+01 1.924365158345814064e-01 1.773201927657352295e+00 9.245384875283654935e+00 1.207007162944633194e+01 7.245678773735913403e+00 -1.436008951698112313e+01 -1.003789596521457855e-01 -8.553112435120372448e-01 -4.248100168608163862e+00 -7.190814953664922626e+00 -1.317671754375599846e+01 -2.994771039414761660e+01 2.297128941964002996e-02 2.604255441414706773e-01 2.476368343129746297e+00 5.156682850276730790e+00 7.236270332018902351e+00 1.789193468432170420e+00 1.328000000000000014e-01 -1.080081700000000033e+01 -1.257714554000000078e+02 -1.236802007999999944e+02 -1.239998971349999977e+02
-3.652659958369999793e-01 -1.810168554789999940e+00 -7.539805733279999478e-01 -4.745566989519999779e-01 -6.695805815409999751e-01 9.327000406009999800e-01 -3.306363170359999937e-01 -3.339430533789999878e-01 -3.330963713199999732e-01 -2.501724209999999782e-01 2.443233343689000137e+00 4.068357437219999873e-01 1.707807951700000132e-02 -1.240524252920000015e+00 9.286010280299999975e-01 3.502818203429999833e-01 -7.825969133779999698e-01 -2.298562556591311701e+00 3.845635140022634513e+00 2.773977204111244266e-01 -8.380407907123776923e+00 -2.805233929551249972e+01 2.118837920853600121e+00 -3.123538760826151162e+01 -1.197882545191034467e+02 6.511056990636521213e+00 5.722482443490357440e+01 6.062535316087532067e+01 4.843598148707126683e+01 3.815809514010186376e+01 2.537725307589198209e+01 1.403577686114640599e+01 -3.210967173058344315e+01 -6.188589788111099921e+01 7.934833365428551133e+01 5.997957787406001984e+01 3.670950247278872780e+01 4.473062208393340455e+00 -1.904557795333990111e-01 -1.511138240769110075e+00 -6.392296657690090811e+00 -9.704912135790538130e+00 -1.479590544374810968e+01 -2.550756199090645637e+01 2.137622620853621980e-01 2.024970124957361506e+00 1.194054432144680433e+01 1.801188395466284931e+01 1.803061761418550901e+01 4.031794503414801945e+00 -9.622690032507061342e-02 -8.096598286644053344e-01 -3.731148744128155226e+00 -5.678527703128317228e+00 -8.799749781672742799e+00 -1.748649733315274801e+01 2.370754915471101273e-02 2.694674256569175030e-01 2.613567422110808280e+00 5.613868095879662512e+00 8.577431741973059687e+00 4.592488276926522950e+00 1.698000000000000065e-01 -1.525379299999999994e+01 -1.538963640000000055e+02 -1.566496539999999982e+02 -1.579334826349999901e+02
-2.653525820559999859e-01 -1.709002927270000027e+00 -7.410670959449999762e-01 -1.896237524419999987e-01 -1.003199622371000022e+00 1.185170998950999977e+00 -3.245852925489999818e-01 -3.259650022700000260e-01 -3.240991555959999992e-01 -2.449181549499999944e-01 2.378548788840999961e+00 1.026876470961000098e+00 1.841795912799999990e-01 -8.964318779259999870e-01 7.686325051319999879e-01 5.282620136600000293e-01 -7.291637395269999766e-01 -2.237670640679819467e+00 3.897179175932672823e+00 2.547688890599737466e-01 -8.405722683935847428e+00 -2.923136579024716752e+01 2.038565698511229485e+00 -3.207182072141763740e+01 -1.175614865894828540e+02 6.813534995694730867e+00 6.128846447626818872e+01 6.234231510573732038e+01 4.813914720242942025e+01 3.663175354095861280e+01 2.165778973906175509e+01 6.754098676027070702e+00 -3.235423127681437450e+01 -6.214544454741706403e+01 7.946693471102470596e+01 6.054935750103384606e+01 3.835463292657929202e+01 8.942938139253644891e+00 -1.908735579772591895e-01 -1.515972500219347818e+00 -6.460953626130815586e+00 -9.944978472235133538e+00 -1.565880768850979798e+01 -2.867596797973453704e+01 1.834303038648419093e-01 1.668458369441589095e+00 8.176497313186162685e+00 9.740069143771604487e+00 2.902957147351779454e+00 -2.277964439756434700e+01 -1.001014776867091838e-01 -8.525684594951233874e-01 -4.230584525785068273e+00 -7.172474547042501314e+00 -1.323734631123660321e+01 -3.045435980843794965e+01 2.777835253691986542e-02 3.146734997138393997e-01 3.086266599607683681e+00 6.769927321164288081e+00 1.081963013833565057e+01 7.358292568603519435e+00 1.468000000000000138e-01 -1.370719500000000046e+01 -1.455280009999999891e+02 -1.430380490000000009e+02 -1.429120057330000009e+02
-2.614454495910000231e-01 -1.701345968265000064e+00 -7.522442089480000371e-01 -1.677655921429999919e-01 -1.105196773894999929e+00 1.146116483447999990e+00 -3.105009115599999814e-01 -3.179367119709999856e-01 -3.151537528610000027e-01 -2.259663894689999952e-01 2.142818209052999912e+00 7.205500110539999614e-01 1.762054336399999921e-01 -1.017441071217999982e+00 7.320024097380000150e-01 1.966290686909999974e-01 -6.840767633700000072e-01 -2.258382201883472273e+00 3.929658221858681078e+00 2.993495900129654053e-01 -8.645647272828432151e+00 -2.833445883643210905e+01 2.090543830490104504e+00 -3.136498985579833132e+01 -1.150889850476925602e+02 6.880683760769788826e+00 6.505526898344773201e+01 6.516763634195726240e+01 5.232933300921553155e+01 4.329250927960692508e+01 3.455574784781516939e+01 2.943718987263165587e+01 -3.238951269840588054e+01 -6.231993117487114375e+01 7.884137291017461280e+01 5.951118132056571852e+01 3.652115432654525051e+01 4.910550575942663087e+00 -1.900757852140770587e-01 -1.507666562936670340e+00 -6.381737816463222579e+00 -9.747369462684094543e+00 -1.520602293071215527e+01 -2.770415623614692535e+01 2.021713291872114515e-01 1.886185791966600744e+00 1.037596178703234351e+01 1.443868437574272079e+01 1.132297921876650015e+01 -7.508096376413936568e+00 -9.691398819891489103e-02 -8.181955323995038221e-01 -3.871781618809847725e+00 -6.200817129145367090e+00 -1.070796386647480958e+01 -2.389529962651070960e+01 2.680827021623487239e-02 3.032104677632459500e-01 2.932203508076920873e+00 6.297173821499207236e+00 9.567713475275558821e+00 5.079740362668745846e+00 1.346999999999999864e-01 -1.249025900000000000e+01 -1.485729780000000062e+02 -1.481457389999999918e+02 -1.486783984930000031e+02
-4.427833531370000131e-01 -1.694482235621999955e+00 -7.318542268200000089e-01 -2.964334236819999857e-01 -8.934792540720000176e-01 1.087210144826999958e+00 -3.329509697329999796e-01 -3.307357905980000123e-01 -3.323808594170000186e-01 -2.275413371249999928e-01 2.351059345182000104e+00 1.511130197341999937e+00 9.131229521500000557e-02 -1.123158981605000051e+00 7.284152796170000332e-01 2.149792545210000017e-01 -7.958306611680000531e-01 -2.257483466863147825e+00 3.882125890136165935e+00 2.954769369588674532e-01 -8.495427268394726283e+00 -2.680187296317545531e+01 2.242926219028280155e+00 -2.995364611197236826e+01 -1.088159748580326180e+02 7.118368503383331714e+00 6.767281949889128612e+01 6.599921351619532572e+01 5.128011920714617133e+01 4.050361638436645961e+01 2.767919518433506099e+01 1.675587647348325859e+01 -3.220696338523316626e+01 -6.189857617734411122e+01 7.987822430628634152e+01 6.111659595726977301e+01 3.916787655391395617e+01 9.787579928498713500e+00 -1.901548175462214607e-01 -1.508134136669564418e+00 -6.369673419952676774e+00 -9.666988594228319798e+00 -1.479449451499744761e+01 -2.587279746774222744e+01 1.627195155143430771e-01 1.431938356591339501e+00 5.906060095677923449e+00 4.942480030445690176e+00 -5.875179263258805129e+00 -4.000616692037446853e+01 -9.658062397730667048e-02 -8.140352113117194088e-01 -3.802736318618315181e+00 -5.944711891803910575e+00 -9.778128950519667129e+00 -2.075747889895324150e+01 2.865069999444896237e-02 3.250101753341328448e-01 3.226784378969040468e+00 7.204918808608937297e+00 1.197235383314853863e+01 9.371005359438791871e+00 1.300000000000000044e-01 -1.150016699999999936e+01 -1.406368610000000103e+02 -1.375661059999999907e+02 -1.375064731230000064e+02
-2.395733452250000117e-01 -1.681991753382999999e+00 -7.378735153569999650e-01 -3.611104493469999843e-01 -8.202462774259999811e-01 1.072987518933999906e+00 -3.288143584720000234e-01 -3.336667929570000246e-01 -3.351891523809999995e-01 -2.437071840889999952e-01 2.436458162862999988e+00 6.071125457880000020e-01 2.237221102099999984e-02 -9.736917111680000181e-01 8.085332051539999565e-01 3.866249965560000224e-01 -7.871322038019999967e-01 -2.272781220301995919e+00 3.848612952709447033e+00 2.724934528074976492e-01 -8.970644345490528693e+00 -2.985559232418996345e+01 2.001588843445126109e+00 -3.301850700389663018e+01 -1.221512847638205841e+02 6.613122016898785205e+00 6.198333305024706164e+01 6.291134383457132628e+01 4.899586193284240210e+01 3.788068038296599838e+01 2.371437202859003790e+01 1.006913617185894694e+01 -3.213034653774450078e+01 -6.180547859593155380e+01 7.988286457701859433e+01 6.099981362149816277e+01 3.876187969189945193e+01 9.108248053683277945e+00 -1.895478473742483738e-01 -1.501473967174607571e+00 -6.290079142241006949e+00 -9.418557896930996876e+00 -1.399631924796706883e+01 -2.324593243557579214e+01 2.028089948102607398e-01 1.894922602996782723e+00 1.052274399024388352e+01 1.487119586814985439e+01 1.238434899058850647e+01 -5.109874697223289353e+00 -1.005038739027577371e-01 -8.565169242670507277e-01 -4.254545126274085654e+00 -7.192716653860014908e+00 -1.312535119263016625e+01 -2.963755823086437857e+01 2.665842426814882260e-02 3.025542374980765836e-01 2.975627021394992688e+00 6.546708876076598571e+00 1.056090136267770774e+01 7.417686978858356817e+00 1.610999999999999932e-01 -1.437964200000000048e+01 -1.571147109999999998e+02 -1.569108170000000086e+02 -1.574068857299999991e+02
-1.038293018340000068e-01 -1.670807849510000054e+00 -7.229792073020000487e-01 -4.762554514069999856e-01 -6.689405497549999469e-01 9.947122155750000028e-01 -3.484728881709999726e-01 -3.451257898030000160e-01 -3.491679600700000052e-01 -2.367006108770000061e-01 2.650697893522000026e+00 8.627071278350000316e-01 3.971641294299999708e-02 -1.161845062010999907e+00 8.426145698560000286e-01 2.083090441849999863e-01 -8.524666096620000522e-01 -2.279090321582512679e+00 3.853948415296105878e+00 2.952328062285480836e-01 -8.845207017115539472e+00 -2.961530564829363854e+01 2.105224264966890413e+00 -3.345424303866373350e+01 -1.253472591219588566e+02 6.590368129547055531e+00 6.237861123509556194e+01 6.267051299962044908e+01 4.753452241316001903e+01 3.507529368233967659e+01 1.763469799819624129e+01 -4.835855067944095254e+00 -3.209531450188080726e+01 -6.175234830091930860e+01 7.994802462708267399e+01 6.106266273025070745e+01 3.877727679179562870e+01 8.391459854574209842e+00 -1.910397028969387789e-01 -1.517303553177148823e+00 -6.455247698058256489e+00 -9.875202590897449895e+00 -1.524823436226079032e+01 -2.672989105214529459e+01 1.844605536759194586e-01 1.681445985567190826e+00 8.351245667343007995e+00 1.020745247817085577e+01 4.000392764985661209e+00 -2.011020998098797463e+01 -9.811520813058630108e-02 -8.302025178455758603e-01 -3.954561241344876521e+00 -6.311030795812054173e+00 -1.055626071572249636e+01 -2.213271872267609908e+01 2.692651433926315091e-02 3.061720754898395458e-01 3.045600444453513411e+00 6.810279640314742977e+00 1.139830563977900191e+01 9.097488428778635949e+00 1.676999999999999880e-01 -1.482293999999999912e+01 -1.640832920000000001e+02 -1.636950970000000041e+02 -1.642471817990000034e+02
-4.152807556979999926e-01 -1.658594602415000008e+00 -7.439154460729999752e-01 -5.001052101509999570e-01 -6.519717352810000532e-01 9.498678464180000391e-01 -3.183217174640000091e-01 -3.242327205550000202e-01 -3.231738105370000058e-01 -2.411449833069999882e-01 2.223150839041999838e+00 4.834954173409999889e-01 -3.253623412099999890e-02 -1.095733613593000033e+00 8.836080522879999899e-01 2.324958187629999895e-01 -8.723896367490000525e-01 -2.294776245698686434e+00 3.843672264399409233e+00 2.919992482631757480e-01 -8.518140242230638037e+00 -2.760518882078822500e+01 2.043751785156346479e+00 -3.051383203901276175e+01 -1.122757607355486158e+02 6.648046740379203179e+00 5.676682310515818131e+01 6.147954462057025893e+01 5.227989241461551018e+01 4.537398384084602299e+01 4.006132389213906464e+01 3.594182376914777421e+01 -3.206490693636048661e+01 -6.176033378414099673e+01 7.973391050927892820e+01 6.063905881888445748e+01 3.793176960183644297e+01 6.652658199914468717e+00 -1.898317320745007142e-01 -1.504349524661627635e+00 -6.313792786001115154e+00 -9.466297606543188081e+00 -1.405203926862473907e+01 -2.312880363202023659e+01 2.069896115106504564e-01 1.944813946500509871e+00 1.107983369968052401e+01 1.614240560643030875e+01 1.478767344137624917e+01 -8.932546324354811995e-01 -9.971394971130034812e-02 -8.475690520485816837e-01 -4.141872994104939032e+00 -6.836060037731739314e+00 -1.199660135172054609e+01 -2.603512424405643344e+01 2.756965314227458053e-02 3.135070309201618555e-01 3.132167852824550902e+00 7.050391103412478877e+00 1.195808895042512354e+01 9.938616527271767254e+00 1.489999999999999936e-01 -1.233292400000000022e+01 -1.489063590000000090e+02 -1.467522539999999935e+02 -1.464970157399999948e+02
-2.695406782940000245e-01 -1.621454375324999919e+00 -7.353733042000000220e-01 -4.090327027080000177e-01 -7.517646769539999552e-01 1.012598522617000008e+00 -3.462787502229999759e-01 -3.390378772129999940e-01 -3.443626886019999778e-01 -2.349244944949999969e-01 2.512741435235999798e+00 1.253615958356000037e+00 4.790071269400000137e-02 -1.149658900309999954e+00 7.809035605799999891e-01 2.642160166720000092e-01 -7.325729370919999983e-01 -2.242701480683150450e+00 3.883930634241044011e+00 2.893773626599953075e-01 -8.956768850865968190e+00 -2.957890023678989522e+01 2.072047942213042671e+00 -3.222973288951683912e+01 -1.126626856634388929e+02 7.031391597866278431e+00 6.493484025052916309e+01 6.428718730514430035e+01 4.932568915927631537e+01 3.762921927321491467e+01 2.227378672014793892e+01 5.731489649297135891e+00 -3.222689405423469822e+01 -6.187453725872472177e+01 8.007455712028071559e+01 6.143240583082973671e+01 3.961839551282408678e+01 1.048913988239605999e+01 -1.904715444334646179e-01 -1.511352137580482147e+00 -6.396685049536819712e+00 -9.723177606950287100e+00 -1.487181929422954418e+01 -2.581456633523848154e+01 1.693390209866467710e-01 1.507511016807177029e+00 6.635606409700574915e+00 6.509684753958302927e+00 -2.916252888197381044e+00 -3.396975906745264950e+01 -9.747811500493569481e-02 -8.234774892330302132e-01 -3.890726233154368163e+00 -6.154656158157696844e+00 -1.021248342156407851e+01 -2.147539229144202366e+01 2.282061502637557429e-02 2.591797069732196257e-01 2.484066718064633861e+00 5.232933916763387039e+00 7.592260655573936923e+00 2.753372607252912108e+00 1.378999999999999948e-01 5.042300430774778519e+00 -1.378645429999999976e+02 -1.360409070000000042e+02 -1.363907653690000075e+02
-3.049406535440000177e-01 -1.614085618465999961e+00 -7.191994395940000118e-01 -1.116621806049999943e-01 -1.105778743746999915e+00 1.213751049487000078e+00 -3.207171715539999801e-01 -3.145505859239999813e-01 -3.145739208400000209e-01 -2.310247319160000090e-01 2.162579287685999940e+00 1.485955710992000078e+00 1.553972706310000063e-01 -8.802057529500000310e-01 7.033713602550000221e-01 3.304471224230000059e-01 -7.212931193610000458e-01 -2.272444641502712859e+00 3.883421113955510151e+00 2.812098548260250075e-01 -8.414164900586088791e+00 -2.912854170920719454e+01 2.031204173922720457e+00 -3.187649496591361498e+01 -1.131428207721290704e+02 6.964224890773611953e+00 5.884274073630540158e+01 6.168224885991854478e+01 4.970473104146166321e+01 4.027839585056656801e+01 3.017749178491113327e+01 2.425079715282651449e+01 -3.225268254208494056e+01 -6.207961215987597114e+01 7.925198603690198240e+01 6.007739165771699419e+01 3.737963281547009586e+01 6.908673606991184712e+00 -1.896247190904212787e-01 -1.502685345846188403e+00 -6.320969763361448557e+00 -9.555510435727256890e+00 -1.458576391255101967e+01 -2.563537709331680148e+01 1.666509087401020495e-01 1.476023479279499728e+00 6.300720724857936439e+00 5.732138856345075695e+00 -4.527395580439302236e+00 -3.758315525850493799e+01 -9.951737356671619406e-02 -8.464352378088896289e-01 -4.173987967922420772e+00 -7.038736841618732143e+00 -1.296108590953289763e+01 -2.995060732782399171e+01 2.930115887291124058e-02 3.317099717736189390e-01 3.270028595264435012e+00 7.231399502650238453e+00 1.173924183628399120e+01 8.513243242517734899e+00 1.327000000000000124e-01 -1.147275499999999937e+01 -1.396065609999999992e+02 -1.346073379999999986e+02 -1.339060307880000096e+02
-3.173012721919999946e-01 -1.613412960181999978e+00 -7.476944245119999666e-01 -3.688330817509999915e-01 -8.349559268999999784e-01 1.079421338363999894e+00 -3.245248517079999950e-01 -3.275779837630000135e-01 -3.257869734320000266e-01 -2.302526674400000029e-01 2.311555770731000159e+00 7.045585802470000214e-01 4.320424427700000208e-02 -1.059807935712999916e+00 7.872078228019999679e-01 1.868908250559999928e-01 -8.233877201570000137e-01 -2.219118163675593891e+00 3.948927433791799668e+00 3.009907712569397931e-01 -8.111826209056221870e+00 -2.679098985810433575e+01 2.179023865088965284e+00 -2.997825052260245826e+01 -1.117761807752394816e+02 6.843873134072724795e+00 5.923988462505288766e+01 6.195365541511336716e+01 4.993307127589875449e+01 4.040028638647749659e+01 2.974579235811739508e+01 2.222724147943891992e+01 -3.245370471060586937e+01 -6.227230986916995192e+01 7.938681038445581351e+01 6.047770217929789283e+01 3.818031270875199823e+01 7.844285359348452502e+00 -1.898814027386262204e-01 -1.505102640494963229e+00 -6.332020009192958376e+00 -9.545871184612737537e+00 -1.439176477596388359e+01 -2.449780807264261995e+01 1.966087276788925919e-01 1.822107714785875743e+00 9.757746805653761513e+00 1.319952059433891733e+01 9.350521538751069173e+00 -1.042237409656530112e+01 -9.868894292930789625e-02 -8.368670014484308473e-01 -4.045712994560091147e+00 -6.616255493123478715e+00 -1.157699443221405922e+01 -2.544262120109468839e+01 2.856824197427156389e-02 3.242493846640632227e-01 3.226797058633832815e+00 7.228578983439712502e+00 1.210285000175970360e+01 9.696660744741910420e+00 1.254134480605100270e-04 4.052227220820084300e-34 -1.464014540000000011e+02 -1.445847489999999880e+02 -1.446292492750000065e+02
-4.656127580550000200e-01 -1.596153940185000009e+00 -7.139573223849999817e-01 -3.714670896019999780e-01 -7.664164608260000122e-01 1.041086714626000109e+00 -3.277640440280000234e-01 -3.265941812829999957e-01 -3.264235287480000136e-01 -2.334116767589999863e-01 2.278214900521999819e+00 1.281726555207999940e+00 9.714119519500000188e-02 -1.157776604272999998e+00 7.322115174800000181e-01 3.145947738529999982e-01 -7.388631104420000373e-01 -2.185515667706828147e+00 3.936950579874766820e+00 2.845496544558837604e-01 -8.333692555799135704e+00 -2.735483559837388867e+01 2.070409228454073158e+00 -2.927290690059556511e+01 -1.001923378217370981e+02 7.147904304563795996e+00 6.285139989780510916e+01 6.412312143460037817e+01 5.188156734162011929e+01 4.284860903767253859e+01 3.349680675750899894e+01 2.688170001570375689e+01 -3.244023860523957126e+01 -6.207152548370176248e+01 8.026415425290414873e+01 6.197808662080861808e+01 4.081268212602861922e+01 1.311478230416030932e+01 -1.911713129640419950e-01 -1.518843880432492632e+00 -6.477888479696834345e+00 -9.956089193836763940e+00 -1.554550506673562893e+01 -2.784578972351397752e+01 1.686803257285950930e-01 1.500029585689338862e+00 6.565045533700965663e+00 6.361863459545772592e+00 -3.185283079477394530e+00 -3.449724370313487753e+01 -9.703088767806654358e-02 -8.186112135805037049e-01 -3.837915633649180869e+00 -6.006030601423634430e+00 -9.805026120840652837e+00 -2.040784766061203115e+01 2.362070629143882619e-02 2.682594763404144711e-01 2.588699174120916879e+00 5.517474099913317609e+00 8.257319038262455280e+00 3.874161317507633484e+00 1.323000000000000009e-01 -1.002108600000000038e+01 -1.202896853999999962e+02 -1.165877313000000015e+02 -1.163658069970000071e+02
-2.907955392820000262e-01 -1.586754649593999922e+00 -7.720416329229999874e-01 -4.647665157170000061e-01 -7.342642351029999848e-01 9.080637494190000325e-01 -3.361089534400000245e-01 -3.381433980160000186e-01 -3.386097073109999855e-01 -2.264016893359999949e-01 2.494569261425000128e+00 7.391724832849999594e-01 4.109905751299999799e-02 -1.047630355077999953e+00 6.813548725900000491e-01 2.290707917860000109e-01 -8.121437707549999940e-01 -2.160740272415165197e+00 3.942244238571871229e+00 2.955963106814560870e-01 -8.187212144983632811e+00 -2.684449917908932548e+01 2.151910077510726715e+00 -2.946978106706734835e+01 -1.039708759227280268e+02 7.081906003187872223e+00 6.069997887666143299e+01 6.224005742712070344e+01 4.860013546620447755e+01 3.747398974638003466e+01 2.307107177808337184e+01 8.603313588881476903e+00 -3.242508459982609281e+01 -6.189984115124217112e+01 8.103190222374814766e+01 6.334571099825969043e+01 4.334676912664104975e+01 1.761335758794393769e+01 -1.904453858450863291e-01 -1.511213736148494746e+00 -6.401584937599347214e+00 -9.754318148017128820e+00 -1.502900860335312849e+01 -2.650965579048496323e+01 1.923329421161077135e-01 1.772338488386409727e+00 9.251144057581958791e+00 1.211201795335594333e+01 7.396548013611195849e+00 -1.392301906044667881e+01 -1.000005817295899768e-01 -8.508993544938993070e-01 -4.187252914648326829e+00 -6.986913213741852147e+00 -1.249605815480582649e+01 -2.767308420614187625e+01 2.591534214353096235e-02 2.942759763909368331e-01 2.887899353448166728e+00 6.329551344770015575e+00 1.013436943623029762e+01 6.893054350098877237e+00 1.441000000000000059e-01 -1.061895999999999951e+01 -1.299325849999999889e+02 -1.277761083999999983e+02 -1.279921327010000027e+02
-2.013783510499999874e-01 -1.586433761020000111e+00 -7.515114744369999489e-01 -5.856385164449999792e-01 -5.472477896270000475e-01 9.125291023220000186e-01 -3.554149851889999989e-01 -3.512870185120000044e-01 -3.559666429080000083e-01 -2.441014316940000040e-01 2.749495837926000164e+00 1.447547514280999925e+00 9.137977183000000822e-03 -1.058315240690999914e+00 8.836151194400000408e-01 2.737650745649999884e-01 -9.330243288730000195e-01 -2.255546007653502549e+00 3.862259032517951773e+00 2.873890873697970139e-01 -8.524972510427698325e+00 -2.785007017582150723e+01 2.207963474800807013e+00 -3.115742952989133840e+01 -1.115860878859012928e+02 7.103912257353872661e+00 6.260442484051100109e+01 6.270417147965657279e+01 4.728911866508034478e+01 3.453061313688314016e+01 1.632689141413483824e+01 -8.704464357533026941e+00 -3.214520431181071558e+01 -6.175493926426708668e+01 8.018071406552039093e+01 6.147785390041994447e+01 3.945284912118965082e+01 9.671266250701021860e+00 -1.913936029284091511e-01 -1.521001201513921153e+00 -6.491134185338343521e+00 -9.966661012113306128e+00 -1.546648175543026760e+01 -2.722748634914925958e+01 1.598570959949297543e-01 1.400387775860554074e+00 5.643779211767046888e+00 4.455904985562250786e+00 -6.606440801990483003e+00 -4.107207723830239132e+01 -1.014770911446810503e-01 -8.664697532289592496e-01 -4.334564045636025043e+00 -7.347770652755982290e+00 -1.330142867258651229e+01 -2.937109743926463068e+01 2.858355154436198822e-02 3.254494214376980055e-01 3.291846814153172041e+00 7.541426293528150637e+00 1.324595741283421546e+01 1.205174585378940399e+01 1.380000000000000115e-01 -1.155755899999999947e+01 -1.421836279999999988e+02 -1.382018679999999904e+02 -1.379172495269999956e+02
-4.836941203469999895e-01 -1.575439698939000044e+00 -7.535625743380000019e-01 -5.291338719629999909e-01 -6.014076903749999703e-01 9.132057244560000120e-01 -3.544314748010000127e-01 -3.450067526260000017e-01 -3.483508478119999863e-01 -2.571849406589999942e-01 2.652074309286999831e+00 7.355485579720000278e-01 -2.554202331600000098e-02 -1.140331513785000084e+00 8.901214347500000512e-01 5.616097198999999707e-01 -9.142854800059999620e-01 -2.185326709966648462e+00 3.916055526801206277e+00 2.499256654907917596e-01 -8.229613609159267540e+00 -2.775266491318110695e+01 2.173484840376421090e+00 -3.138449159422232526e+01 -1.230017611023746866e+02 6.466084819269607209e+00 6.065170873018968933e+01 6.187153154439750580e+01 4.736755990422803819e+01 3.521324924367866771e+01 1.827244089787246750e+01 -3.031346979432447686e+00 -3.242338445463290242e+01 -6.204002722672102266e+01 8.030050100383670042e+01 6.200404947061939254e+01 4.083075235845187478e+01 1.271332160319225402e+01 -1.902568011975525331e-01 -1.508881168565580966e+00 -6.362046974732959548e+00 -9.602405250260089176e+00 -1.443608262067761139e+01 -2.422314975734160214e+01 1.899939891864114438e-01 1.745720467545139654e+00 9.005224626912237795e+00 1.163218228502293883e+01 6.654564707530612466e+00 -1.499411474129686717e+01 -9.919670173061577445e-02 -8.418431418879258610e-01 -4.075278024817810874e+00 -6.636661671216312897e+00 -1.140064102822200631e+01 -2.425126539573882312e+01 2.894425514116277104e-02 3.293614993472859798e-01 3.327938613573317106e+00 7.614618107916923506e+00 1.332730152573986615e+01 1.202303989769207782e+01 1.726999999999999924e-01 -1.585866399999999921e+01 -1.611009169999999813e+02 -1.608300519999999949e+02 -1.612725842209999882e+02
-2.698828827309999734e-01 -1.575303002517999929e+00 -7.614966697539999885e-01 -6.014182950149999929e-01 -5.290820190289999836e-01 8.756108927989999513e-01 -3.481819128870000113e-01 -3.471207300929999851e-01 -3.416812117710000263e-01 -2.413104344510000054e-01 2.614831884711000143e+00 5.970714818800000323e-01 1.222347895299999952e-02 -1.304541651122999912e+00 9.085492904940000169e-01 2.057535095480000076e-01 -8.822657167030000247e-01 -2.250618565236502278e+00 3.889536161079903742e+00 2.967097531137046218e-01 -7.971866065294113568e+00 -2.731968071051240088e+01 2.210843704277869914e+00 -3.086489595802333241e+01 -1.182437659950088005e+02 6.590814050379718125e+00 6.367798149209717451e+01 6.373524460990824281e+01 4.921172740562603565e+01 3.764374470920475346e+01 2.227449952625771346e+01 5.038240988681300436e+00 -3.222989494701445068e+01 -6.192312140109982010e+01 7.982576374602213320e+01 6.094060882616493302e+01 3.856200618546474601e+01 7.788446681675072369e+00 -1.915191656625933048e-01 -1.522372146257114034e+00 -6.507187439918761918e+00 -1.001586046751908299e+01 -1.562126374119671368e+01 -2.773920239208874250e+01 1.962362085880633156e-01 1.818770730581910966e+00 9.767611480918764855e+00 1.331277455646736030e+01 9.791239663874073074e+00 -9.139532762525648835e+00 -9.632786575398633033e-02 -8.104296452783820159e-01 -3.724479660295412664e+00 -5.619262967991539348e+00 -8.479367069556847269e+00 -1.620511177024658878e+01 2.563914375787034600e-02 2.918991338906955502e-01 2.897565333183645286e+00 6.452795848330461936e+00 1.073327694375587527e+01 8.386149495530283104e+00 1.791999999999999982e-01 7.313450999314775880e-02 -1.517662410000000079e+02 -1.519414840000000027e+02 -1.525170631070000127e+02
-3.902904463549999869e-01 -1.540170595290000000e+00 -7.511161002270000386e-01 -4.587497066899999809e-01 -6.891917507229999851e-01 1.003207885781000064e+00 -3.495229081439999996e-01 -3.421774341880000070e-01 -3.455986547970000267e-01 -2.360809491879999888e-01 2.601838260112999901e+00 1.429525229326999991e+00 1.904834167599999892e-02 -1.043222590787999948e+00 7.021512617649999788e-01 3.984866356010000055e-01 -8.527690685459999864e-01 -2.128142357065871071e+00 3.959238939533886725e+00 2.735884452569078973e-01 -8.193218382077413153e+00 -2.730199543067010381e+01 2.148733207034152937e+00 -2.996083983552036756e+01 -1.055953376006761602e+02 7.103263616168757011e+00 6.237791784886871937e+01 6.277709047185209101e+01 4.790663885503917641e+01 3.575151150084065677e+01 1.904708793245268339e+01 -1.239675881837144500e+00 -3.253679172481641046e+01 -6.198512972675002430e+01 8.119173726597065865e+01 6.371261562822895286e+01 4.405692358593474012e+01 1.904172109084895581e+01 -1.904441677556436840e-01 -1.510961190471316495e+00 -6.387938106848542574e+00 -9.685679685543508555e+00 -1.471293626827502976e+01 -2.516619972090867208e+01 1.624599739847430724e-01 1.429501934107790584e+00 5.902950534203543320e+00 4.974939023261942594e+00 -5.715771867242646742e+00 -3.946145272128632797e+01 -1.003210269314737946e-01 -8.542553729020714304e-01 -4.218015757503303043e+00 -7.059653204447246644e+00 -1.264842559531162536e+01 -2.796034316238049655e+01 2.751195709762539396e-02 3.127155191870004125e-01 3.116310338301509830e+00 6.989797620412142365e+00 1.176495632764476440e+01 9.562927486084106476e+00 1.348000000000000032e-01 -1.133190899999999957e+01 -1.303325156999999876e+02 -1.260273238000000049e+02 -1.256143207700000062e+02
-2.246252640289999880e-01 -1.514518220232000001e+00 -7.509911298910000310e-01 -4.510835194989999963e-01 -7.079354070440000424e-01 1.029058477561999974e+00 -3.413474036579999815e-01 -3.385458334650000012e-01 -3.356160674109999742e-01 -2.332834672419999977e-01 2.526198368431999963e+00 7.112675366909999575e-01 1.854905293300000008e-02 -1.013617436204000022e+00 7.437121472500000108e-01 2.749092692990000031e-01 -7.831496245950000379e-01 -2.230129161093036050e+00 3.867345316649160036e+00 2.873150617901044090e-01 -8.100152460338453153e+00 -2.826908989174717135e+01 2.086688798083951024e+00 -3.089079507434964000e+01 -1.084985951865507019e+02 6.963699813370545222e+00 6.056442986004591944e+01 6.205662993795678517e+01 4.816960554518201576e+01 3.673096030807763412e+01 2.156878009357022918e+01 5.302354293882126868e+00 -3.216139237407673335e+01 -6.165984787715140669e+01 8.076704847232964823e+01 6.259415838078323446e+01 4.168220261370941415e+01 1.436399022823247940e+01 -1.903531748017697200e-01 -1.509987945436555234e+00 -6.377416610198696212e+00 -9.655524166309231049e+00 -1.462569512772232905e+01 -2.490648476408663115e+01 1.935371125801151893e-01 1.786701765873826675e+00 9.412733727203717038e+00 1.249240189727632178e+01 8.170809341937438575e+00 -1.232048014639835820e+01 -1.007649209101874888e-01 -8.591135092350365987e-01 -4.271969971892851881e+00 -7.214688522782968683e+00 -1.308851528055099323e+01 -2.923833646465434910e+01 2.432425191110600474e-02 2.763724327946366910e-01 2.688726847533679631e+00 5.807055030325541267e+00 8.990478930972344074e+00 5.197620346236141664e+00 1.373000000000000054e-01 -1.146964499999999987e+01 -1.300793830000000071e+02 -1.275483440000000002e+02 -1.275960778080000040e+02
-5.976188956729999724e-01 -1.506060912171000021e+00 -7.410405392529999524e-01 -4.933666675050000228e-01 -6.327674809640000397e-01 9.350077553400000241e-01 -3.328941839799999802e-01 -3.268282820449999737e-01 -3.271303156459999806e-01 -2.502378806509999998e-01 2.283444073322999923e+00 5.710179720710000240e-01 -1.048334558300000052e-02 -1.033781730747000083e+00 9.234422756729999682e-01 3.561924526029999760e-01 -7.969177131469999953e-01 -2.289694709415950769e+00 3.846202496613715383e+00 2.765552046244818540e-01 -8.177119264031812662e+00 -2.693468177870339275e+01 2.157295369404532703e+00 -2.919130169515870321e+01 -1.033288501026218285e+02 7.060329956296122589e+00 5.720164628787000538e+01 6.140757600251100001e+01 5.126133345549528286e+01 4.332622806354336831e+01 3.582673119732942979e+01 3.068318850311372969e+01 -3.211250077974697348e+01 -6.185015140797536759e+01 7.953389236248060001e+01 6.030197978321336194e+01 3.728075290272929720e+01 5.589979001654303836e+00 -1.902673197923154813e-01 -1.509014911311727269e+00 -6.364491325456266502e+00 -9.612242803253948864e+00 -1.447642151661868759e+01 -2.438469226492436093e+01 2.008119076085752852e-01 1.872097729611024608e+00 1.031118657637274616e+01 1.446958606987855234e+01 1.181343936707227549e+01 -5.774971021332686583e+00 -1.010365733786620923e-01 -8.618689705771143128e-01 -4.293091391216405484e+00 -7.252188601492847830e+00 -1.311323318499415969e+01 -2.906873490612754551e+01 2.375765480586834386e-02 2.701960438600751191e-01 2.629652341181252240e+00 5.677234828595266514e+00 8.788364975521146150e+00 5.058352052097141005e+00 1.386999999999999900e-01 -1.151796099999999967e+01 -1.244587089000000049e+02 -1.223941293000000030e+02 -1.225570987520000017e+02
-3.788160012310000102e-01 -1.448943004121999945e+00 -7.620131739850000141e-01 -4.393035194780000041e-01 -7.069691367989999753e-01 9.448284980269999744e-01 -3.290911004159999820e-01 -3.378099211369999799e-01 -3.341061367250000025e-01 -2.586697639639999879e-01 2.459531318999999883e+00 7.498422761430000305e-01 1.919911761500000050e-02 -1.157452572901999988e+00 9.318050219789999478e-01 5.480712703890000537e-01 -7.918134439920000434e-01 -2.242061806383534694e+00 3.891628199242268327e+00 2.520094727405209345e-01 -8.503036811698809316e+00 -2.775794954366406841e+01 2.131581316458290409e+00 -3.064574020740171534e+01 -1.161602795483230182e+02 6.709243264016233610e+00 6.776121408982781702e+01 6.599299508466482678e+01 5.107187571016551431e+01 3.999416924838433118e+01 2.627549040307368955e+01 1.316194398239222529e+01 -3.233455463150723830e+01 -6.212788570032885360e+01 7.939804745757075466e+01 6.032219391972039801e+01 3.767719481142695770e+01 6.863713532061568756e+00 -1.901445375371975111e-01 -1.507858621075788053e+00 -6.359119669137822228e+00 -9.616094233390274582e+00 -1.456435662215722360e+01 -2.490416601831211452e+01 1.917230557458705353e-01 1.765428325569479373e+00 9.188785225660694778e+00 1.199413350049846727e+01 7.225877987005794978e+00 -1.413689150285961915e+01 -9.767653387790151132e-02 -8.255622908669287829e-01 -3.909928937039625740e+00 -6.199435612567049780e+00 -1.029919863841020700e+01 -2.159008118820065647e+01 2.497988751233181509e-02 2.837762423540785006e-01 2.772417059355051450e+00 6.030400760815877170e+00 9.493904661251713506e+00 5.978571283994350338e+00 1.582000000000000073e-01 -1.464729799999999926e+01 -1.480025569999999959e+02 -1.481937859999999887e+02 -1.487931975129999955e+02
-3.694495395599999843e-01 -1.344595108807000061e+00 -7.426955328459999839e-01 -3.558391433240000179e-01 -8.150602797070000127e-01 9.933484258710000292e-01 -3.339685022660000002e-01 -3.343213250850000096e-01 -3.390928093319999781e-01 -2.498274384730000131e-01 2.500799063210000117e+00 4.465363428360000220e-01 1.041439539259999963e-01 -1.187861144610000030e+00 8.101993554230000338e-01 5.307976843899999686e-01 -8.303672369160000066e-01 -2.242094868302116240e+00 3.859550676636956279e+00 2.528463654626461055e-01 -8.660361555774056086e+00 -2.805238819746814727e+01 2.147999111942746620e+00 -3.209083593702634118e+01 -1.313106208998067927e+02 6.217937093441499918e+00 5.915073536910794161e+01 6.117168729351236323e+01 4.731686321541020845e+01 3.564477090305624074e+01 1.988223141546967909e+01 2.314955888185889155e+00 -3.220638818196005104e+01 -6.182998270829642706e+01 8.018122928381419001e+01 6.162712058229362100e+01 4.008011179950350567e+01 1.169638050091480608e+01 -1.908457696889427901e-01 -1.515537229898701987e+00 -6.450116339889415684e+00 -9.897949066048607136e+00 -1.546165535538263924e+01 -2.787453284672762166e+01 2.149756781331696454e-01 2.038786921765364468e+00 1.206279757062822355e+01 1.821879431379445435e+01 1.823996361581993497e+01 4.076347569291900896e+00 -9.589171924343140030e-02 -8.063409910128352953e-01 -3.710055363174791676e+00 -5.658990054830351113e+00 -8.899828433942234440e+00 -1.820025628562971320e+01 2.895831667271595369e-02 3.287605471315925287e-01 3.282934544478012029e+00 7.390781423429383601e+00 1.249693929232437917e+01 1.030890748644179844e+01 1.897999999999999965e-01 6.113648659795120466e+02 -1.818334270000000004e+02 -1.872119950000000017e+02 -1.891329253520000009e+02
-6.738449859499999473e-02 -1.267061194162999893e+00 -7.341315889689999930e-01 -5.330310820650000503e-01 -6.030949063720000280e-01 9.199437599609999738e-01 -3.466181287849999793e-01 -3.493192094140000203e-01 -3.524835015730000132e-01 -2.557627064499999880e-01 2.733177064129999945e+00 6.317401755960000420e-01 -1.282498594599999937e-02 -1.109475051019999992e+00 9.426749798389999491e-01 4.309019324410000018e-01 -9.185880864350000063e-01 -2.218643833897492534e+00 3.925572557984696953e+00 2.691679191563940421e-01 -8.770584170639351029e+00 -2.931198814549784970e+01 2.114155850042353624e+00 -3.342443778722251579e+01 -1.323793755461443880e+02 6.330237018195229659e+00 6.241280777453281559e+01 6.255511428194670032e+01 4.707691801378048524e+01 3.422726736022652716e+01 1.583074823847180213e+01 -9.697080255941248339e+00 -3.243437105094982797e+01 -6.223824176970966704e+01 7.937985242481252612e+01 6.033812680392405525e+01 3.762398059680774054e+01 6.645545690649435677e+00 -1.905542662212268701e-01 -1.512054961098294958e+00 -6.396022458362200958e+00 -9.698984103658702338e+00 -1.471284740623641518e+01 -2.503772720253773088e+01 1.958677187291104904e-01 1.814266966792475344e+00 9.712262131045267921e+00 1.317399139553626775e+01 9.490815810012305676e+00 -9.777108817692521825e+00 -9.991136600048461380e-02 -8.495862806309689708e-01 -4.158016315018576492e+00 -6.867026250367270990e+00 -1.202939788828169299e+01 -2.596658635061008269e+01 2.902872152916817841e-02 3.303638875627070148e-01 3.341591412702282771e+00 7.656734551512291098e+00 1.343609111619781515e+01 1.219303372769119242e+01 1.781999999999999973e-01 -1.700954600000000028e+01 -1.790763579999999990e+02 -1.800771029999999939e+02 -1.808277592670000047e+02
-3.182748181869999859e-01 -1.228760755508000013e+00 -7.260018398569999531e-01 -3.955016654010000132e-01 -7.427426192639999813e-01 9.656088367420000429e-01 -3.460740475419999962e-01 -3.386979372730000160e-01 -3.416090134490000207e-01 -2.304154011469999874e-01 2.556089434801999793e+00 9.582503977149999796e-01 6.738169780699999889e-02 -1.007931901962999977e+00 7.180578288200000214e-01 2.699606634669999838e-01 -7.788961043090000258e-01 -2.231881971716619173e+00 3.867275667488485613e+00 2.880244268235643834e-01 -8.252936362373530343e+00 -2.697173029066462391e+01 2.247574008241881582e+00 -2.974995154825769816e+01 -1.051113159768953551e+02 7.239650631781466394e+00 6.211263804630458196e+01 6.267344133123750538e+01 4.795442163438201533e+01 3.592290848771376943e+01 1.951154221695331614e+01 1.051115344180984790e-01 -3.215983833490025035e+01 -6.166484580949628480e+01 8.073666061632397373e+01 6.254321836617766195e+01 4.160126025845622877e+01 1.424056900568153949e+01 -1.907318996565797176e-01 -1.514180239823448515e+00 -6.429232768735054115e+00 -9.821776433597211309e+00 -1.517821714514087716e+01 -2.680761853562703934e+01 1.817259687462686735e-01 1.649543468511735389e+00 8.019690399612754206e+00 9.465614505939631940e+00 2.555350290399855950e+00 -2.309848995409215533e+01 -1.004742204244839371e-01 -8.559960006293778623e-01 -4.240210651952272869e+00 -7.130676181332013641e+00 -1.287622653100684289e+01 -2.869884410229133920e+01 2.508609175743442554e-02 2.849372827848282164e-01 2.783462876569460231e+00 6.053673346033385805e+00 9.523608493159105848e+00 5.976624320564172699e+00 1.255999999999999894e-01 -1.099869100000000088e+01 -1.285086110000000019e+02 -1.265271278000000024e+02 -1.268405715699999945e+02
6.920357237099999947e-02 -1.189969974979999900e+00 -7.213016597620000026e-01 -1.235087215590000009e-01 -1.090071108304000003e+00 1.171566713917999936e+00 -3.190645203010000208e-01 -3.263107398589999986e-01 -3.211807297040000231e-01 -2.234119306239999991e-01 2.423822871351999808e+00 8.443981975119999595e-01 1.839115040050000038e-01 -8.495002509989999506e-01 6.695440792939999497e-01 2.382088458040000079e-01 -7.295619803889999977e-01 -2.279554408860354098e+00 3.871158906313674652e+00 2.923853558817273157e-01 -8.165674721846418294e+00 -2.793799903191657918e+01 2.185954860830569668e+00 -3.151110995297106498e+01 -1.171682284912587022e+02 6.966450370382572643e+00 6.108898679370271623e+01 6.193484034128832860e+01 4.705556929972769353e+01 3.477078209012798027e+01 1.797434482780251130e+01 -1.552025429696136216e+00 -3.217613204501441260e+01 -6.193490556420144344e+01 7.955485714981443834e+01 6.055623370396425287e+01 3.823638356447022346e+01 8.336276651507585456e+00 -1.901808961284900401e-01 -1.508693134271390068e+00 -6.388438818764662130e+00 -9.754935313341745129e+00 -1.518306837087622796e+01 -2.748908590314627531e+01 1.948751579969771053e-01 1.800961778188087781e+00 9.500753231380404173e+00 1.256229887288090730e+01 7.986960740189492647e+00 -1.333838763023990381e+01 -1.002667593571277410e-01 -8.545207544776205477e-01 -4.258487493323260153e+00 -7.267544483945910905e+00 -1.355727533542594720e+01 -3.153133482631514894e+01 2.944170428969449319e-02 3.333529550380062711e-01 3.291301426481490378e+00 7.294742978394059385e+00 1.189904419878183894e+01 8.778789652791068931e+00 1.610000000000000042e-01 3.493417884249025462e+01 -1.492161009999999806e+02 -1.474975359999999966e+02 -1.477014271029999861e+02
-1.715414882369999949e-01 -1.185911291195999917e+00 -7.375561233680000273e-01 -6.740084742359999659e-01 -4.275773982869999768e-01 8.619785850460000010e-01 -3.421479690509999783e-01 -3.475097316510000200e-01 -3.447618563729999974e-01 -2.572543287760000186e-01 2.613636568725000053e+00 7.984652196499999466e-01 -1.365305618930000020e-01 -1.179854204229999981e+00 1.033176220127000056e+00 3.213379312379999742e-01 -8.556657401139999841e-01 -2.242223558291865704e+00 3.915287660115146728e+00 2.832183479653830882e-01 -8.134719720953848210e+00 -2.720295814468584794e+01 2.176203927795136828e+00 -2.970890827020409120e+01 -1.068336406804285872e+02 7.024304330836134369e+00 5.973924745295855132e+01 6.187308828583307019e+01 4.871748307081109886e+01 3.778586085086170243e+01 2.344833093618837339e+01 8.208223793481066011e+00 -3.236572059327295392e+01 -6.220033002983878845e+01 7.917281081181457125e+01 5.985720496545819458e+01 3.652412372102523364e+01 3.719700081298262351e+00 -1.897452226829829114e-01 -1.503054676088599440e+00 -6.282823940137610919e+00 -9.330690588993590495e+00 -1.346729231634558133e+01 -2.077673143874243067e+01 1.828076470265206921e-01 1.663070646093038896e+00 8.198060647815115232e+00 9.939426347088728519e+00 3.667114731898946101e+00 -2.038047695598795173e+01 -1.001952712454188266e-01 -8.522732333551937822e-01 -4.169369518678896824e+00 -6.853490907734837378e+00 -1.182343683634434051e+01 -2.487799057331654851e+01 2.237954219016513938e-02 2.552630457527363950e-01 2.491211160955121517e+00 5.386160710694207765e+00 8.389013742086843806e+00 4.947556588827239921e+00 1.413000000000000089e-01 -1.216581299999999999e+01 -1.304149999999999920e+02 -1.282094369999999799e+02 -1.282187858789999950e+02
-2.902235496800000258e-01 -1.155907555551000110e+00 -7.841041963029999895e-01 -6.035318777479999897e-01 -5.994850900899999502e-01 8.949003635929999589e-01 -3.339635263240000040e-01 -3.366906228489999764e-01 -3.329532879129999956e-01 -2.479589324200000000e-01 2.397222664181000162e+00 7.797224004260000507e-01 -8.773652744899999856e-02 -1.262917495076999908e+00 8.403858678769999813e-01 3.808795145700000218e-01 -8.777987409199999869e-01 -2.176014912339724106e+00 3.930296875737778084e+00 2.755145839711639622e-01 -8.127941493295567810e+00 -2.800343940597826986e+01 1.995005644989885196e+00 -3.066712389000266370e+01 -1.134055556918433609e+02 6.509856224447682749e+00 5.859962931817447185e+01 6.186830352893139917e+01 5.058254243265790961e+01 4.162590708280362151e+01 3.193787898210578291e+01 2.480096123197692748e+01 -3.243063235497195507e+01 -6.200332101620873004e+01 8.051653317956218814e+01 6.237089821943275325e+01 4.140302971170919477e+01 1.400155553361356553e+01 -1.894079839623623585e-01 -1.499798972073536518e+00 -6.263697257845413091e+00 -9.319949887673573130e+00 -1.361663389777583433e+01 -2.181774752378209570e+01 1.866707449723500334e-01 1.707040072049063939e+00 8.608883880290356672e+00 1.076525388828372343e+01 5.035068855985995739e+00 -1.810890356685872149e+01 -9.686423818813379161e-02 -8.164904404591205589e-01 -3.800631501146308544e+00 -5.862015071265701316e+00 -9.256047708870919877e+00 -1.850697811926863778e+01 2.610099532037879130e-02 2.968499316608359528e-01 2.940580770700351287e+00 6.533014300895644944e+00 1.079731188815042309e+01 8.266917901680844949e+00 1.602999999999999980e-01 -1.356647399999999948e+01 -1.448201750000000061e+02 -1.413883859999999970e+02 -1.408501411759999939e+02
-2.995204566940000146e-01 -1.114661429572000095e+00 -7.309963792189999587e-01 -6.956680897970000110e-01 -3.544495360120000216e-01 8.207315398450000243e-01 -3.541586882080000054e-01 -3.517312129340000038e-01 -3.511143189759999839e-01 -2.544440987289999789e-01 2.675517508835000058e+00 7.978806628450000327e-01 -4.411550904000000051e-02 -1.051853494506999942e+00 9.086163703930000279e-01 4.526755371580000187e-01 -9.237731205120000011e-01 -2.171289341376818616e+00 3.911287925831084422e+00 2.647710079627224600e-01 -8.383402500036867266e+00 -2.845916987180592272e+01 2.057664940451083169e+00 -3.082758083425805395e+01 -1.084239554693631078e+02 6.912583281857355821e+00 6.467090347724636956e+01 6.431949372031758116e+01 4.969840154660611375e+01 3.814860054607596851e+01 2.273539375986315036e+01 4.912236083903064099e+00 -3.237273130340874161e+01 -6.185119300003242415e+01 8.089950602738124985e+01 6.291665625161335385e+01 4.214423647187591371e+01 1.472646264013481421e+01 -1.917898622584000290e-01 -1.524959258363474568e+00 -6.521261601881826131e+00 -1.001913406479438251e+01 -1.548443095061110242e+01 -2.682345352103377678e+01 1.818630652497771338e-01 1.652407987287228597e+00 8.101815861633504312e+00 9.752245736111149199e+00 3.373255374745911084e+00 -2.082916570770547793e+01 -1.032337622414399719e-01 -8.850331481828261904e-01 -4.512147407472341776e+00 -7.789375404672770564e+00 -1.431971438762450965e+01 -3.167546521098797996e+01 2.472335189580436923e-02 2.821668626955134429e-01 2.817323867891649236e+00 6.318115888654917356e+00 1.069896131480471624e+01 8.832105146348457225e+00 1.370999999999999996e-01 -1.186268100000000025e+01 -1.307404939999999840e+02 -1.273260860999999977e+02 -1.270028344079999982e+02
-3.184836770860000055e-01 -1.062318398131000041e+00 -7.317994572170000156e-01 -5.264345522890000462e-01 -6.008352305940000138e-01 8.938217051869999930e-01 -3.460836289800000021e-01 -3.430858146720000001e-01 -3.450618836000000078e-01 -2.517315719070000180e-01 2.575836624433999855e+00 1.301932495675000023e+00 4.961956514100000076e-02 -1.008588637277000100e+00 8.988218486760000125e-01 4.180466746159999802e-01 -9.203320097720000259e-01 -2.191009539391806982e+00 3.946473516050549080e+00 2.714016086674241879e-01 -8.222492955510775303e+00 -2.685604120318375010e+01 2.225839783423284590e+00 -2.975369440432854162e+01 -1.079676664140919655e+02 7.127180767362766289e+00 6.178219690173811784e+01 6.273166885323867348e+01 4.860748659407132521e+01 3.710695161223239324e+01 2.178285912595840301e+01 4.769500703941035979e+00 -3.250770436832331711e+01 -6.226282919305665331e+01 7.965631135983350930e+01 6.090201246187215389e+01 3.873138562720370004e+01 8.908204172190586689e+00 -1.915711623910689443e-01 -1.523014672772676548e+00 -6.518113376151560168e+00 -1.005808935273427807e+01 -1.578769870177351820e+01 -2.840194548299989918e+01 1.654034437543114855e-01 1.463096338508903083e+00 6.227493516103451476e+00 5.674479494048845218e+00 -4.387251945746773352e+00 -3.673796290924266117e+01 -1.019016846235085427e-01 -8.711561807511007949e-01 -4.388374837895940850e+00 -7.506902225055849698e+00 -1.377051153249120929e+01 -3.080084665430934265e+01 2.920146231905892259e-02 3.323436833897003839e-01 3.365403796622983279e+00 7.723598808403830063e+00 1.359121996855539116e+01 1.241121489904058173e+01 1.343000000000000027e-01 -1.206193500000000007e+01 -1.364749099999999942e+02 -1.323760163000000034e+02 -1.318980288840000128e+02
-2.738178500949999816e-01 -1.004371806016999935e+00 -7.817243094979999807e-01 -5.038479080819999734e-01 -6.981842054550000398e-01 9.120557741820000119e-01 -3.323396893239999872e-01 -3.315839127490000093e-01 -3.290705822339999864e-01 -2.424350163200000019e-01 2.350940197441000024e+00 8.759512809770000352e-01 2.801878772899999911e-02 -9.168976385699999510e-01 7.729184965500000004e-01 3.828814083320000172e-01 -8.340492756959999587e-01 -2.217568020484629088e+00 3.866241352891298888e+00 2.731554122125642858e-01 -8.162821479483923781e+00 -2.806555914638404658e+01 2.003490769281885520e+00 -3.003082606773693186e+01 -1.019524187892709932e+02 7.074584598546589831e+00 5.786025784784908410e+01 6.138830555875792783e+01 5.011836327598180674e+01 4.106618247041932079e+01 3.122496511633204364e+01 2.427998910984167935e+01 -3.218788932905174960e+01 -6.165985727352963863e+01 8.090124311329540774e+01 6.284944076557142978e+01 4.216042797940510667e+01 1.542300674187276499e+01 -1.905576079381650356e-01 -1.512355561604354692e+00 -6.411206198648391918e+00 -9.774325821520415403e+00 -1.505610393923534396e+01 -2.648487274864046981e+01 1.841689371637616202e-01 1.677725635438768848e+00 8.299499492577943727e+00 1.006649205376107936e+01 3.663834667131970146e+00 -2.093917968366467264e+01 -1.028615439071149523e-01 -8.818172017077186009e-01 -4.513163032644079031e+00 -7.879658623781755189e+00 -1.487599653468837246e+01 -3.420662591715603895e+01 2.617961545297888687e-02 2.973959796349232576e-01 2.929867855981939773e+00 6.459253251605535873e+00 1.048285060660260193e+01 7.524614327659384649e+00 1.280000000000000027e-01 -9.935026000000000579e+00 -1.207103438999999980e+02 -1.157067291000000040e+02 -1.150518499460000044e+02
-5.939628065309999760e-01 -9.912429587390000352e-01 -7.580596902249999713e-01 -5.559370959130000012e-01 -6.002604258999999498e-01 9.295579179080000198e-01 -3.353082999840000245e-01 -3.325132264219999856e-01 -3.355710628540000129e-01 -2.567527045119999962e-01 2.317832313938000155e+00 6.829947247980000524e-01 -4.519121408300000309e-02 -1.112293954270000107e+00 8.683430700709999783e-01 5.614644474190000345e-01 -8.193035428780000018e-01 -2.187146188140868031e+00 3.894971483445631932e+00 2.489154895655306121e-01 -8.748612288207770149e+00 -2.758236264122664139e+01 2.046638812841337973e+00 -2.954339021299242418e+01 -1.048249775055125497e+02 6.916850844119830199e+00 6.289993256306365055e+01 6.448628108229908662e+01 5.303053248235627848e+01 4.482678030674721015e+01 3.707832777820121350e+01 3.114709110333932074e+01 -3.234102647562871624e+01 -6.185917854440931052e+01 8.074359598688251083e+01 6.271957273714520653e+01 4.209247482613156421e+01 1.494330421735618408e+01 -1.900602656216638098e-01 -1.506749161133792869e+00 -6.337625715779836355e+00 -9.528623405291423154e+00 -1.420716999516837475e+01 -2.349512805954519479e+01 1.925194972674453830e-01 1.775136659494067626e+00 9.306806818003924064e+00 1.228866501780842668e+01 7.865132538147014074e+00 -1.273615513763969531e+01 -9.993189743547031823e-02 -8.498376969942047499e-01 -4.161909904562177687e+00 -6.880704592640230821e+00 -1.207629207411751615e+01 -2.612178916356029390e+01 2.377951005772137305e-02 2.705189009069575157e-01 2.637092722164853686e+00 5.707400218683230442e+00 8.891946807214972992e+00 5.292370266542467228e+00 1.332000000000000128e-01 -1.185685400000000023e+01 -1.281209718000000066e+02 -1.262442494000000011e+02 -1.264777556960000027e+02
-1.520351874539999926e-01 -9.455323426780000151e-01 -7.470490880450000315e-01 -7.041404972979999899e-01 -3.856385425009999923e-01 8.125636118410000108e-01 -3.469401115440000072e-01 -3.509436869579999896e-01 -3.527157208510000030e-01 -2.539570554660000035e-01 2.677102641939999916e+00 1.112598511847000093e+00 -8.951489325099999672e-02 -1.204392100246999942e+00 9.117896662209999947e-01 4.243100286170000124e-01 -9.181898846189999741e-01 -2.150145457555219242e+00 3.952488447843289343e+00 2.701492883520507093e-01 -8.511061258880436853e+00 -2.811079099781525414e+01 2.062376724385715843e+00 -3.061317744752434322e+01 -1.090972941475600066e+02 6.884748588097269639e+00 6.086829297367206948e+01 6.231981971908120244e+01 4.851249728204417977e+01 3.707938012327603161e+01 2.163901410398501213e+01 3.728751190809035609e+00 -3.252213054641022438e+01 -6.208023608322365305e+01 8.059005277659861122e+01 6.251906544543611943e+01 4.156105097404860516e+01 1.387073152065526749e+01 -1.908464001787349706e-01 -1.514906095206608905e+00 -6.414333579219164250e+00 -9.717289408902670900e+00 -1.462723806450287434e+01 -2.430474422469796636e+01 1.687598345819936729e-01 1.501879845530591284e+00 6.620548874338885170e+00 6.555332162120335759e+00 -2.631194714861999628e+00 -3.292716408687218177e+01 -1.000640941227196601e-01 -8.507602680065148304e-01 -4.149057102717978118e+00 -6.785888587337227662e+00 -1.159617798029795388e+01 -2.412326559534660575e+01 2.467759559447003925e-02 2.814904404427867601e-01 2.801858865770162854e+00 6.255996612066097029e+00 1.049053161569353954e+01 8.402040928969830347e+00 1.423999999999999988e-01 -1.232522799999999918e+01 -1.365049490000000105e+02 -1.328184755000000052e+02 -1.324184769709999898e+02
-2.385057390679999889e-01 -9.144178214920000158e-01 -7.140881670130000414e-01 -4.402687301930000019e-01 -6.911425854560000470e-01 9.072573654609999982e-01 -3.274344553669999991e-01 -3.233620194280000248e-01 -3.235146330709999796e-01 -2.434328448739999928e-01 2.232625093772000024e+00 5.821555865359999693e-01 2.510182869800000119e-02 -1.019549310443000012e+00 8.853666606519999815e-01 2.912118683969999733e-01 -7.422535315460000449e-01 -2.245090560421638237e+00 3.914741538491960604e+00 2.871520796684454702e-01 -8.546295040184782366e+00 -2.927577113813632792e+01 1.991288090556172952e+00 -3.130138492125611194e+01 -1.079509812600485787e+02 6.956841244636244426e+00 5.637123654372652481e+01 6.104288250858135711e+01 5.137356026465948844e+01 4.383227069708642176e+01 3.718501425051140785e+01 3.271831277407785166e+01 -3.235656834750054855e+01 -6.218847799126346132e+01 7.922269097687889428e+01 6.001042429149285340e+01 3.700577561967978113e+01 5.178465610415470266e+00 -1.903849813173030536e-01 -1.510402079502943806e+00 -6.385457669650584478e+00 -9.688914173106315531e+00 -1.476612539190471907e+01 -2.548167267392120650e+01 2.016347293826692422e-01 1.881530645928071843e+00 1.039973533400581474e+01 1.463969167618453682e+01 1.205875034313756622e+01 -5.487379400415066222e+00 -1.008055083434995780e-01 -8.594531055709034861e-01 -4.271265520231227519e+00 -7.201980127268062581e+00 -1.301555532265304471e+01 -2.891860201675561015e+01 2.229526437445981599e-02 2.534454395969074625e-01 2.428678097931894708e+00 5.108595772742825503e+00 7.383649715477773157e+00 2.557477645624878004e+00 1.343999999999999917e-01 -1.122303800000000074e+01 -1.287315760000000182e+02 -1.261190545000000043e+02 -1.262395019629999950e+02
-2.139338544000000120e-01 -9.140793306950000252e-01 -7.090738837440000442e-01 -3.710708172250000159e-01 -7.501945400780000162e-01 1.013646902055000076e+00 -3.428818311829999743e-01 -3.348792040629999800e-01 -3.374939348389999760e-01 -2.445440264350000059e-01 2.491942620501999883e+00 1.017672279624000087e+00 5.442767654300000035e-02 -1.039770750668999932e+00 7.507938982199999778e-01 5.267190571450000025e-01 -7.883290185139999462e-01 -2.161217908431203760e+00 3.930844041160518998e+00 2.549843174290767345e-01 -8.556633918579452214e+00 -2.978989169723948649e+01 1.993684407148768267e+00 -3.250548897246319768e+01 -1.176709028025803150e+02 6.713139140365820268e+00 6.063800885127784568e+01 6.208179361596479140e+01 4.814818125209129818e+01 3.668016416517659195e+01 2.147199158364424676e+01 5.150225743445806970e+00 -3.246912164375343934e+01 -6.201297142523611683e+01 8.070225835455097751e+01 6.280421070184121390e+01 4.244675071209381656e+01 1.609529580504227653e+01 -1.904724387241608641e-01 -1.511322082132823930e+00 -6.394633016921119406e+00 -9.712906367627144988e+00 -1.482566725308767097e+01 -2.562450677767044738e+01 1.792068013371498902e-01 1.620588617479810756e+00 7.736070912375989650e+00 8.862079066863760346e+00 1.452490426327146311e+00 -2.523549381176589179e+01 -9.968767656088546592e-02 -8.474597092413587163e-01 -4.148626083946956200e+00 -6.875734992876681773e+00 -1.218344344618641095e+01 -2.679446265421872297e+01 2.585214918211067164e-02 2.936780657046252352e-01 2.886523132861798846e+00 6.339169144735308237e+00 1.019692687138712728e+01 7.059657144276310525e+00 1.466999999999999971e-01 -1.354456599999999966e+01 -1.443311439999999948e+02 -1.416523359999999911e+02 -1.415188358960000130e+02
-3.877656087760000259e-01 -9.084238626589999921e-01 -7.352447516100000247e-01 -4.642277957629999952e-01 -6.744746304759999811e-01 1.003528275562999950e+00 -3.316062728929999870e-01 -3.321100168510000006e-01 -3.315233331390000093e-01 -2.479966748369999974e-01 2.331853373998999945e+00 1.338208246128999912e+00 -4.220833628999999879e-03 -1.154534770511999930e+00 9.046488678149999796e-01 3.466959003189999944e-01 -8.019245167349999814e-01 -2.241893607929649868e+00 3.912020040692914868e+00 2.798924062629488119e-01 -8.399203557936806064e+00 -2.672439295747481935e+01 2.197440588193283695e+00 -2.906400919027668905e+01 -1.029248985861768944e+02 7.219595195346513172e+00 6.566002042512752723e+01 6.558698159584430698e+01 5.272408883612020247e+01 4.353414308391825926e+01 3.391864961944110490e+01 2.658890109321990991e+01 -3.236225395474318134e+01 -6.218717947242330979e+01 7.925491449187998683e+01 6.006777292926116019e+01 3.710744447926887801e+01 5.533754678291351148e+00 -1.901655481854316876e-01 -1.507911171564836783e+00 -6.351852685099482976e+00 -9.574058232434007110e+00 -1.435798560379742028e+01 -2.400748264954139088e+01 1.651971186289489524e-01 1.460622064494316419e+00 6.199018324014442527e+00 5.604618844314694925e+00 -4.540247175401261437e+00 -3.709526063896147718e+01 -9.813389625327667565e-02 -8.304358209688972314e-01 -3.958398723730893742e+00 -6.325105830833193110e+00 -1.060682952551879588e+01 -2.230241466103921155e+01 2.469545108047103282e-02 2.807358323218945850e-01 2.746324108907032269e+00 5.982268685334116931e+00 9.455909394969566506e+00 6.054503797624509964e+00 1.313000000000000000e-01 -1.130924899999999944e+01 -1.268606470999999942e+02 -1.233852231000000046e+02 -1.231219856029999988e+02
-3.224182064269999759e-01 -8.764871174299999623e-01 -7.278549456949999774e-01 -6.315333106339999780e-01 -4.443535782540000145e-01 8.474587710369999582e-01 -3.334261704759999834e-01 -3.344740371580000038e-01 -3.346216242080000125e-01 -2.571820427129999920e-01 2.386841107777999849e+00 1.360361070449999987e+00 -1.306730647450000116e-01 -1.307753741685000026e+00 9.744767858159999463e-01 4.080709742370000059e-01 -8.086471314950000044e-01 -2.253069677620995748e+00 3.864499014219126227e+00 2.700826313777246468e-01 -8.375171356383235732e+00 -2.741569289141006749e+01 2.065526989256636803e+00 -2.920081338928835279e+01 -1.002209048363317407e+02 7.109831469031823836e+00 5.700558712014026952e+01 6.126434027951904682e+01 5.099476228469440287e+01 4.274710180114121272e+01 3.427704373656239767e+01 2.781415785241836147e+01 -3.219306939279179147e+01 -6.185937411760639293e+01 7.989779362588519973e+01 6.097432925521931679e+01 3.844984362445727299e+01 7.707152251353697636e+00 -1.895520537988954479e-01 -1.501010905630047132e+00 -6.261789766386528733e+00 -9.273417660783010774e+00 -1.331455118459611775e+01 -2.038623224096946984e+01 1.613441525736096505e-01 1.417503392326681766e+00 5.815188525568309785e+00 4.838622639310369067e+00 -5.844386656560276450e+00 -3.943529213086457474e+01 -9.703121923850685504e-02 -8.178484432728621023e-01 -3.794729939455290690e+00 -5.790949229347335248e+00 -8.852139534313003821e+00 -1.685366862229139429e+01 2.087953138423397775e-02 2.382193165479548347e-01 2.293044723666382456e+00 4.839305634609647022e+00 7.074370049245861658e+00 2.679893348270261377e+00 1.338999999999999913e-01 -1.072319000000000067e+01 -1.189757227999999998e+02 -1.147059806000000037e+02 -1.142158506380000063e+02
-2.387163701789999926e-01 -8.506083575759999515e-01 -7.331280435600000533e-01 -4.019216359189999865e-01 -7.397573659739999918e-01 1.032533261818000092e+00 -3.209542620510000277e-01 -3.228918260740000212e-01 -3.253327658960000202e-01 -2.480348978140000105e-01 2.237050505146000123e+00 1.258123828041999959e+00 8.903708098300000540e-02 -1.095512530529000106e+00 8.797410098000000289e-01 3.856473583450000242e-01 -7.730676426979999905e-01 -2.284084417039093928e+00 3.853529499783972856e+00 2.729350339515977941e-01 -8.878483478309805221e+00 -2.875993711973810818e+01 2.006540087289240049e+00 -3.087845539358383107e+01 -1.073200761973006792e+02 7.037235766831948958e+00 5.741029682452271032e+01 6.146023280476817519e+01 5.114578567341380477e+01 4.313435141820522034e+01 3.564825222065506694e+01 3.087923071762790173e+01 -3.215003743452961515e+01 -6.190821340373976511e+01 7.946968404446263889e+01 6.025468357194615976e+01 3.731546029065611236e+01 5.994995892300998719e+00 -1.912394800741393508e-01 -1.519557553409666584e+00 -6.484831760407828050e+00 -9.973656084655495135e+00 -1.558622285839529553e+01 -2.793224749114779115e+01 1.691016034860320927e-01 1.504870343444554059e+00 6.612990902054075804e+00 6.467071669864676409e+00 -2.981032608296165343e+00 -3.406527129625722239e+01 -9.868395257001807974e-02 -8.365681528411931245e-01 -4.031623488334282968e+00 -6.548894998813262092e+00 -1.128990437444378792e+01 -2.435244368365047052e+01 2.469835890862582747e-02 2.805495173129305964e-01 2.733503806654033585e+00 5.919761436601498339e+00 9.221201580229610784e+00 5.509403907609131679e+00 1.335000000000000075e-01 -1.117113900000000015e+01 -1.322402930000000083e+02 -1.283634978000000046e+02 -1.279838612650000016e+02
-5.139834001290000121e-01 -8.456446097750000002e-01 -7.544140153060000520e-01 -6.548523620549999702e-01 -4.426187175069999924e-01 8.592926625989999456e-01 -3.481998594290000026e-01 -3.402197193920000196e-01 -3.449737519700000199e-01 -2.548103308949999923e-01 2.476529488461999939e+00 6.789801100540000522e-01 -1.076035483449999941e-01 -1.309433999299000062e+00 9.710478251999999921e-01 3.571303178329999772e-01 -8.848028938380000374e-01 -2.269096187226739669e+00 3.847970561929299649e+00 2.762708694582589053e-01 -8.497802773453308589e+00 -2.689545809998521264e+01 2.220958282889463842e+00 -2.986850115200405043e+01 -1.122282489039563700e+02 6.777475264884158079e+00 5.925896798427682199e+01 6.212213733603887533e+01 5.035357839377267197e+01 4.089416039040030881e+01 2.991448558945776171e+01 2.066300894640143682e+01 -3.211584450185619488e+01 -6.175967210986202360e+01 7.996958280401400998e+01 6.102984796437200288e+01 3.848708582124014299e+01 7.655002241163172627e+00 -1.900624162671562534e-01 -1.506529185870328247e+00 -6.324121086247184387e+00 -9.459365477829717150e+00 -1.388193583227926098e+01 -2.211695423231029878e+01 1.895956553386747567e-01 1.741667526009193390e+00 8.988735947851205665e+00 1.164765663874708146e+01 6.816488809498585155e+00 -1.439209187192005679e+01 -9.707425686703628764e-02 -8.183548415231780560e-01 -3.801892187207598806e+00 -5.815357226340140073e+00 -8.934808623030539465e+00 -1.710728228411739593e+01 2.423797600024617249e-02 2.762838113396109962e-01 2.731033052741665745e+00 6.034760859403766275e+00 9.886748659053182564e+00 7.310516486591045471e+00 1.524999999999999967e-01 -1.361549199999999971e+01 -1.447007959999999969e+02 -1.448403610000000015e+02 -1.454885928550000074e+02
-8.387493009299999691e-02 -8.394312441779999689e-01 -6.860750292889999935e-01 -3.433494296729999729e-01 -7.976546922380000071e-01 1.087492274833000039e+00 -3.263021610749999857e-01 -3.312568907690000009e-01 -3.291012738760000222e-01 -2.312015156280000094e-01 2.385907275504000058e+00 1.351295503802999898e+00 3.140218692900000053e-02 -1.179700754610000013e+00 6.713011467899999696e-01 3.407092394990000050e-01 -7.366072182280000158e-01 -2.198448969131873820e+00 3.887351428634299388e+00 2.792858051285293519e-01 -8.482954386714922634e+00 -2.873001883275309964e+01 1.989553030912353471e+00 -3.106649371789627523e+01 -1.081353079112614921e+02 6.926588632089783815e+00 6.182115933483191128e+01 6.303511878287078218e+01 4.965935895138406408e+01 3.910397230051787432e+01 2.620242997449976841e+01 1.494018939952814229e+01 -3.225505273621831748e+01 -6.171229301444601845e+01 8.102541705998731913e+01 6.316399110008349993e+01 4.286605089707517635e+01 1.687465956669760203e+01 -1.898809618782795472e-01 -1.504930667919642140e+00 -6.322682585645184261e+00 -9.499346082719499762e+00 -1.418010305561766593e+01 -2.362156208816269398e+01 1.665609686509439413e-01 1.475907891468214883e+00 6.335319151963608952e+00 5.875321610586353493e+00 -4.085417449700165626e+00 -3.629570503148482175e+01 -9.624052992666208561e-02 -8.100343365208180213e-01 -3.745821149538848704e+00 -5.749305758951528844e+00 -9.111326952130372803e+00 -1.864632649764080696e+01 2.400577089355250202e-02 2.725917773353493390e-01 2.636714357599563741e+00 5.642722263202648136e+00 8.530643259274487633e+00 4.289294828746132993e+00 1.383000000000000063e-01 -1.113687999999999967e+01 -1.322500229999999988e+02 -1.281911790000000053e+02 -1.277766319800000048e+02
-2.775077167899999905e-02 -8.188917024130000222e-01 -7.090341039209999696e-01 -2.948520740539999907e-01 -8.580100051360000091e-01 1.109682635495000014e+00 -3.339501381639999877e-01 -3.351501237499999730e-01 -3.316589585929999862e-01 -2.396721391099999876e-01 2.476495842092000021e+00 1.249761067582999985e+00 7.644257211799999896e-02 -1.050137922702000015e+00 7.691753513289999455e-01 3.957405590759999758e-01 -8.262708585710000220e-01 -2.198397956272694742e+00 3.945208198191584525e+00 2.743442114296045786e-01 -8.445967422942041836e+00 -2.927129946512831538e+01 2.070276459283936887e+00 -3.286328706303820724e+01 -1.239076284114330946e+02 6.629062923360892867e+00 6.633893455966870079e+01 6.488067069056766911e+01 4.935566646821374093e+01 3.736840170439275255e+01 2.154651925064869644e+01 4.195851478444647675e+00 -3.250019913750568179e+01 -6.227918013859335389e+01 7.957957811687283822e+01 6.083502612160917522e+01 3.881468364504558366e+01 9.619350846536029565e+00 -1.901416127235261988e-01 -1.507861282533019542e+00 -6.360773619876140650e+00 -9.625565248723743750e+00 -1.461209878913075322e+01 -2.512061679132474623e+01 1.713041994668030865e-01 1.529734543225007126e+00 6.840805601245955714e+00 6.929261162786585437e+00 -2.181378565448379714e+00 -3.259727515612219406e+01 -9.843133017277466701e-02 -8.340656157904819956e-01 -4.015523424691043175e+00 -6.532313645689723280e+00 -1.135150365898790525e+01 -2.484835877987054431e+01 2.983547554189232981e-02 3.387371294688533707e-01 3.398828617470498692e+00 7.704765702504889013e+00 1.319225176116138165e+01 1.126666698613197504e+01 1.527999999999999914e-01 -1.446909300000000087e+01 -1.607736940000000061e+02 -1.569666190000000086e+02 -1.564327282609999941e+02
-3.557772121600000226e-01 -8.091085867909999507e-01 -6.846964006979999739e-01 -5.098192193870000333e-01 -5.359889528090000521e-01 9.597508628890000226e-01 -3.430346647270000049e-01 -3.370225808910000120e-01 -3.426630902500000242e-01 -2.294835236730000116e-01 2.441586186107000067e+00 6.586687871699999919e-01 -3.617330323000000208e-03 -1.103716041815999915e+00 7.169815667760000011e-01 2.680225021339999736e-01 -9.213670958280000267e-01 -2.144002046469107192e+00 3.944359588905346214e+00 2.903976051046696094e-01 -8.898945305812244300e+00 -2.841892034934476641e+01 2.051917845406474150e+00 -3.167395788592916972e+01 -1.165505677929530606e+02 6.607841286211794340e+00 6.415012496225543259e+01 6.454163798811184449e+01 5.128132344015986632e+01 4.122487032341369684e+01 2.936306442996236399e+01 1.891434721214489301e+01 -3.244049801649630638e+01 -6.185002978759256820e+01 8.131029872938056258e+01 6.377392866821811168e+01 4.391318719943343041e+01 1.819017602582956883e+01 -1.910975553237648505e-01 -1.517648241286242872e+00 -6.446620337535671652e+00 -9.817467649110808381e+00 -1.495036405099253862e+01 -2.539036286606822657e+01 1.935356783087884280e-01 1.787495285348829954e+00 9.455702101791320757e+00 1.265693879010864009e+01 8.653475273328126605e+00 -1.105102972452161580e+01 -1.003712755616558844e-01 -8.543611319576470686e-01 -4.199927250877311558e+00 -6.960701814076461602e+00 -1.220192535701519176e+01 -2.619175672881626227e+01 2.865965017903326917e-02 3.265369264218617174e-01 3.315272294296953692e+00 7.632944204003740296e+00 1.353733795943410101e+01 1.258411622934861818e+01 1.719999999999999862e-01 3.593472394130984071e+00 -1.557124330000000043e+02 -1.537608710000000087e+02 -1.537314031980000095e+02
1.530654410429999890e-01 -8.009326498829999474e-01 -7.352275925800000334e-01 -4.657267546559999971e-01 -6.750873327099999877e-01 9.664785913200000245e-01 -3.430407971380000087e-01 -3.483215396439999778e-01 -3.490923608400000044e-01 -2.450302855450000039e-01 2.727464807176999795e+00 8.497735663200000067e-01 -5.741765190000000345e-03 -9.663690818469999888e-01 8.424162957009999619e-01 3.747830147389999977e-01 -7.425570490230000154e-01 -2.181025660098916408e+00 3.960714648982353925e+00 2.775813730074839780e-01 -8.755140503606892111e+00 -2.967104938727717212e+01 2.080063193043092173e+00 -3.223066065371688893e+01 -1.131894257117299389e+02 7.085754726305091289e+00 6.546787945723656321e+01 6.399776964680565072e+01 4.756839581826176300e+01 3.434165484205531982e+01 1.540332793802247480e+01 -1.140428160428246684e+01 -3.254994146808277122e+01 -6.230465607660462268e+01 7.969533204473380295e+01 6.103732200048194301e+01 3.907994076949132278e+01 9.753979637461309693e+00 -1.900823221703819565e-01 -1.507063249027210228e+00 -6.344655789348992769e+00 -9.558930786237947785e+00 -1.433686488032788020e+01 -2.402340902470503536e+01 1.854427108133469559e-01 1.692727175165767761e+00 8.460925858045332149e+00 1.043712373692054562e+01 4.406432139109256241e+00 -1.936903630294193235e+01 -1.019778955242412882e-01 -8.721528530095596921e-01 -4.406470847380925981e+00 -7.575867743106852181e+00 -1.402565426777161761e+01 -3.172848586857980990e+01 2.192005838478328084e-02 2.492267174781973571e-01 2.381992822250774466e+00 4.986567933843788936e+00 7.113657270705056490e+00 2.128382561197745826e+00 1.267999999999999960e-01 -1.208879800000000060e+01 -1.363368930000000034e+02 -1.349882859999999880e+02 -1.354213198740000053e+02
-5.068895438949999610e-01 -7.479436754749999583e-01 -7.236798429440000069e-01 -4.523841168309999938e-01 -6.848457467559999623e-01 1.010834055112000085e+00 -3.482355095290000091e-01 -3.391185996669999758e-01 -3.435260399739999970e-01 -2.661623016479999770e-01 2.473102357069000057e+00 1.137966049077000052e+00 -4.566588208100000323e-02 -1.007100622315999949e+00 1.008948652943999935e+00 5.903884851220000396e-01 -8.133659141410000126e-01 -2.250864381422354121e+00 3.900906697307596982e+00 2.466472998517482140e-01 -8.693298989848285530e+00 -2.773092411122551937e+01 2.240251264264535358e+00 -3.054561708299123168e+01 -1.120291952131312030e+02 7.105448056935619761e+00 6.669608933624000713e+01 6.545980189844654262e+01 5.076659285936015920e+01 3.971121343483650890e+01 2.593544116021083568e+01 1.265404688315263826e+01 -3.237983576658011486e+01 -6.227782988357257921e+01 7.890535694322908000e+01 5.948633352208322123e+01 3.616415504641641832e+01 3.665925563415200372e+00 -1.893381996707707016e-01 -1.498993297994557494e+00 -6.252374544100220533e+00 -9.280723862519604239e+00 -1.347740574229875676e+01 -2.133635834584893232e+01 1.726463377899398466e-01 1.545519281130894873e+00 7.011054563990510857e+00 7.327638410598446228e+00 -1.350428987911813872e+00 -3.071729875407224597e+01 -1.010966049829767482e-01 -8.626189049737137404e-01 -4.305543501901551551e+00 -7.298328911680952658e+00 -1.328186277925323822e+01 -2.967608244018158814e+01 2.544829955007641212e-02 2.892862515143540536e-01 2.845283547425919934e+00 6.252020691621968496e+00 1.007919110997383960e+01 7.032089948532751933e+00 1.335999999999999965e-01 -1.291939099999999918e+01 -1.390323349999999891e+02 -1.373839389999999980e+02 -1.376066629809999995e+02
-2.388748129920000018e-01 -7.083590896829999872e-01 -7.499157717509999932e-01 -6.514751501590000382e-01 -4.525262117789999872e-01 8.115110834790000283e-01 -3.524802820630000277e-01 -3.478326455860000221e-01 -3.482196187139999788e-01 -2.513593932959999888e-01 2.624019386970999790e+00 1.306710747027999941e+00 -7.553146626800000263e-02 -1.009892406417000066e+00 8.316702159259999894e-01 4.972623638199999974e-01 -9.191550782520000462e-01 -2.150027407370403765e+00 3.907359876023896117e+00 2.579344004728592044e-01 -8.254461595371902050e+00 -2.808900295194269958e+01 2.050370544153712338e+00 -3.028054079559000655e+01 -1.035860225540858437e+02 7.083729435190034174e+00 6.172102586702351346e+01 6.282793921786396396e+01 4.898731429222048916e+01 3.772549165104151569e+01 2.281397245991324141e+01 6.363147561298682753e+00 -3.236332870139004569e+01 -6.171232397290567917e+01 8.155058948771699079e+01 6.411633423932528331e+01 4.447512199583535164e+01 1.895748447240013235e+01 -1.905127308749377246e-01 -1.511455859207185837e+00 -6.382476903522749545e+00 -9.640868852553795776e+00 -1.446640956473004280e+01 -2.403650628224943020e+01 1.630950143216629289e-01 1.437241916468231739e+00 5.996897369459580851e+00 5.214431450683056468e+00 -5.168415534543005840e+00 -3.813350925293679694e+01 -1.032448609041669713e-01 -8.853878399074608385e-01 -4.526056645781705967e+00 -7.853093417889390970e+00 -1.458318258278139545e+01 -3.270198863268331024e+01 2.607555120756281999e-02 2.971561501919310899e-01 2.973256091529716372e+00 6.698136910745184025e+00 1.142224218031604188e+01 9.632053206693139913e+00 1.330000000000000071e-01 -1.050321399999999983e+01 -1.236036384000000083e+02 -1.179494078000000030e+02 -1.170970438789999974e+02
-1.192727738939999976e-01 -6.007958299960000081e-01 -7.374230401189999506e-01 -7.048062351360000477e-01 -3.772496949270000011e-01 8.161802105380000505e-01 -3.502316376610000170e-01 -3.529633793029999800e-01 -3.552481517350000173e-01 -2.530968420629999827e-01 2.693088680869999862e+00 3.051639341199999800e-01 -1.001548899820000060e-01 -1.064910518106999993e+00 9.631245925579999811e-01 3.333492371999999815e-01 -8.573061467000000491e-01 -2.201553958486025753e+00 3.924596244880952600e+00 2.817362015580160417e-01 -8.750842345988441906e+00 -2.846000882094409690e+01 2.126132175854062112e+00 -3.107599065236336244e+01 -1.113106407308358428e+02 6.949451559359679287e+00 6.386436288789307980e+01 6.383676474315946336e+01 4.923721152812479573e+01 3.755467122735458929e+01 2.179003158538681006e+01 3.150519683598454357e+00 -3.239843972834808028e+01 -6.206772367146338354e+01 7.998849178125813353e+01 6.132283893314820489e+01 3.921987814224837621e+01 9.157559822419509388e+00 -1.907290418441044133e-01 -1.513608624233432343e+00 -6.398405139610519043e+00 -9.666506735033648212e+00 -1.445949481409448012e+01 -2.373727145282018114e+01 2.129999654500358830e-01 2.017272073304166469e+00 1.191951618304681482e+01 1.809801052154551115e+01 1.850539280670176723e+01 5.303751843385530407e+00 -1.029090852198672468e-01 -8.815791084844200043e-01 -4.478041738587543286e+00 -7.701441224118608986e+00 -1.410359878049469451e+01 -3.113289406467755427e+01 2.164481892076210515e-02 2.470933309148148904e-01 2.404804860262921284e+00 5.169691796903267189e+00 7.941872982170205653e+00 4.327763003454999868e+00 1.312000000000000111e-01 -1.211908799999999964e+01 -1.372517210000000034e+02 -1.378849220000000173e+02 -1.388613593400000070e+02
-1.804518032799999894e-01 -5.641674694889999842e-01 -7.381473093689999709e-01 -3.910654518419999781e-01 -7.569903682569999459e-01 9.996057919719999463e-01 -3.334454652489999837e-01 -3.369113623180000072e-01 -3.375067257370000240e-01 -2.460979807760000082e-01 2.527352816945000136e+00 7.824346604640000091e-01 -4.327679097999999683e-03 -1.154339578327000071e+00 7.661724754430000450e-01 5.329089623620000271e-01 -8.626602769050000230e-01 -2.148254567833369766e+00 3.954404745046858682e+00 2.549456777899352100e-01 -8.260177812032567957e+00 -2.717167276885141192e+01 2.162971501082836312e+00 -3.081435864731075469e+01 -1.222436967965010410e+02 6.479097724182985019e+00 6.099204205460099359e+01 6.215919801275703804e+01 4.788114649953873680e+01 3.611142685108794126e+01 2.023749005828943481e+01 2.287271410633488600e+00 -3.255984459082085891e+01 -6.215163861367827991e+01 8.051553964459182566e+01 6.256643806789895024e+01 4.210958418608432652e+01 1.558904132223416639e+01 -1.893887675697908113e-01 -1.499721002469780240e+00 -6.268819917736498049e+00 -9.351469340447794210e+00 -1.377811969120835833e+01 -2.252980592214198197e+01 1.909487935974332751e-01 1.756338140799303948e+00 9.092532076770403648e+00 1.177833491273114852e+01 6.811479554288716542e+00 -1.494924492758619294e+01 -9.722560811149344451e-02 -8.207404316072227646e-01 -3.861431247965255498e+00 -6.073047985711212959e+00 -9.990956020270830962e+00 -2.089705548430622528e+01 2.958822844848109021e-02 3.361922847453865382e-01 3.382729673031833251e+00 7.697510465893644849e+00 1.329564722626848017e+01 1.161300644529338655e+01 1.791999999999999982e-01 -1.599725499999999911e+01 -1.658016719999999964e+02 -1.655494520000000023e+02 -1.659214206439999941e+02
-4.591055659099999714e-02 -5.128377442979999978e-01 -7.219680980299999495e-01 -6.596158251349999446e-01 -4.461160497389999868e-01 8.478025011649999998e-01 -3.474090234839999902e-01 -3.495248481650000127e-01 -3.511203304220000265e-01 -2.473988953669999935e-01 2.690029247463999962e+00 1.033891287245999990e+00 -1.206810460289999970e-01 -1.079772510671000108e+00 8.825381273040000529e-01 3.167812393100000179e-01 -8.968667680570000522e-01 -2.227866284313584799e+00 3.864564544662990819e+00 2.817870456836992776e-01 -8.229046149316678438e+00 -2.690426699071973360e+01 2.195164567966874980e+00 -2.948843789679372662e+01 -1.033450795360737260e+02 7.202514004466673114e+00 5.771569314290393748e+01 6.047720996094690094e+01 4.705696220401765828e+01 3.539865061553486925e+01 1.919812132170130425e+01 -6.546205633431971815e-01 -3.216166742848534454e+01 -6.165596735707712384e+01 8.073264963357947011e+01 6.243624754369810148e+01 4.112364507472194930e+01 1.276304709573241603e+01 -1.898935147724296613e-01 -1.504691057976264901e+00 -6.302906529714553230e+00 -9.395207574482679291e+00 -1.368390049976284395e+01 -2.150608495416943455e+01 1.726339711567501101e-01 1.546020070089747067e+00 7.041835591579747700e+00 7.445223469662481719e+00 -9.981979929528190798e-01 -2.969803349860127639e+01 -1.020732069814822285e-01 -8.726620448625197479e-01 -4.389027955309640738e+00 -7.469820216248939104e+00 -1.352845454657707158e+01 -2.968388540844585677e+01 2.464041323392573285e-02 2.809096779331775595e-01 2.787216029511577986e+00 6.194702610701319223e+00 1.027707186096915137e+01 7.943922438101969519e+00 1.282999999999999974e-01 -1.115754599999999996e+01 -1.272002640999999983e+02 -1.235217973999999970e+02 -1.232533492299999978e+02
-2.863195534369999962e-01 -4.402494088360000002e-01 -7.322359823249999788e-01 -7.798843735860000459e-01 -2.847490153239999877e-01 7.738547957189999549e-01 -3.488486898000000003e-01 -3.481998564800000140e-01 -3.533617990119999885e-01 -2.639636596020000225e-01 2.599728743552999877e+00 1.309485209225000002e+00 -1.476189057500000013e-01 -1.317306266639999945e+00 1.036010903645000036e+00 4.342072883879999901e-01 -1.002696594139000030e+00 -2.197836062847602800e+00 3.920960891846354102e+00 2.681977804611299088e-01 -8.483847846146504779e+00 -2.666357408434847898e+01 2.183624165509036708e+00 -2.955349238924579680e+01 -1.093247411058780898e+02 6.863970332147093067e+00 5.726374051738385873e+01 6.087584510588465747e+01 4.912396263775620042e+01 3.915220292236020327e+01 2.664816743622838757e+01 1.457912076310919325e+01 -3.241127876114933315e+01 -6.208240651214151740e+01 7.996488019238556433e+01 6.126404981143943473e+01 3.905741048631100654e+01 8.775442958111870695e+00 -1.906294585820062781e-01 -1.512393160997394848e+00 -6.378403136171434618e+00 -9.590355890376915937e+00 -1.416172191667261160e+01 -2.259376339201337558e+01 1.605195500945809928e-01 1.408570172011906818e+00 5.747082827420936901e+00 4.725941807500786851e+00 -5.973546928158015135e+00 -3.950796098594318551e+01 -9.865639417154886681e-02 -8.351877420839545207e-01 -3.968061485654136522e+00 -6.242340150582749381e+00 -9.958514285807629207e+00 -1.929294577131257427e+01 2.693556635228214896e-02 3.076213490952071083e-01 3.129296558883875701e+00 7.216702217812312803e+00 1.290581497905573549e+01 1.224911106775297576e+01 1.461000000000000076e-01 -1.274573200000000028e+01 -1.441989652999999976e+02 -1.398356238000000076e+02 -1.392641174919999969e+02
-2.202267681100000124e-02 -4.273204124850000230e-01 -7.644816730160000073e-01 -5.209861174180000498e-01 -6.287381324840000119e-01 8.933777356019999560e-01 -3.451265729360000201e-01 -3.485345179830000029e-01 -3.417996054729999789e-01 -2.560468794179999730e-01 2.688304068315999995e+00 7.513822325360000054e-01 -5.755755147999999655e-02 -1.228815329151000002e+00 8.753119537900000413e-01 5.601892467519999919e-01 -8.463610657669999870e-01 -2.160085228225952392e+00 3.949908886502466299e+00 2.511964502233255403e-01 -8.000697846012327474e+00 -2.795442599512310977e+01 2.147630001533999966e+00 -3.136401927332206085e+01 -1.227148968361736792e+02 6.478533923657955995e+00 6.575763697172686761e+01 6.435589348387759401e+01 4.834793680416145634e+01 3.561888968690974622e+01 1.781913388434762879e+01 -5.601160124109522798e+00 -3.255017368213877660e+01 -6.219666863125318912e+01 8.022308962972327606e+01 6.200009212428555827e+01 4.096389776468832622e+01 1.313576268156449345e+01 -1.894450292109433609e-01 -1.500231960162247358e+00 -6.270131655001863535e+00 -9.343464472917927921e+00 -1.370622898707285131e+01 -2.215314982977713498e+01 1.896330623481194411e-01 1.741359826094920127e+00 8.953772753100521342e+00 1.150606965914976598e+01 6.384616867635158677e+00 -1.558654633797486255e+01 -9.701174288981810612e-02 -8.181349308350968075e-01 -3.820382094567352560e+00 -5.923080234450390336e+00 -9.445852817449951644e+00 -1.906600041620850305e+01 2.586872056075429152e-02 2.941464792104399595e-01 2.905951358297676812e+00 6.429552208005509861e+00 1.052921593649161736e+01 7.803112317715143575e+00 1.678000000000000047e-01 -1.589232999999999940e+01 -1.566128610000000094e+02 -1.563976930000000038e+02 -1.567651218999999969e+02
-2.821895229829999852e-01 -4.236601303799999996e-01 -7.512899682029999804e-01 -5.262004147209999871e-01 -5.778761291239999931e-01 9.456230697919999484e-01 -3.483037249200000018e-01 -3.431317055349999978e-01 -3.440560737760000043e-01 -2.619967687770000109e-01 2.541340839571000210e+00 3.863338235650000119e-01 3.343279423300000303e-02 -1.018106583482000005e+00 9.918303678250000033e-01 5.190184413220000348e-01 -7.915764228970000316e-01 -2.256456628361070305e+00 3.878537735135634712e+00 2.556843447140192405e-01 -8.784559780403716545e+00 -2.909810648737061456e+01 2.137591419587109964e+00 -3.188230294803619103e+01 -1.175684791492197689e+02 6.852506564930417987e+00 6.774379899909118308e+01 6.591625522709374252e+01 5.079625175767863254e+01 3.943450019624602021e+01 2.493316256986620161e+01 9.881618449613483790e+00 -3.227756349733270724e+01 -6.207086461040822911e+01 7.934395949539808157e+01 6.012411527254123200e+01 3.712054609275930517e+01 5.448739123540328855e+00 -1.914376560861844045e-01 -1.521492260800950236e+00 -6.497312994370784800e+00 -9.986608678359743863e+00 -1.553285615233918904e+01 -2.745788146489451975e+01 2.129985108028190910e-01 2.016394427631364561e+00 1.187036075862306106e+01 1.790771407188567821e+01 1.797301677790970231e+01 4.169512070146497607e+00 -1.017680881752784094e-01 -8.696890280501438086e-01 -4.371819763513793866e+00 -7.458547538470559068e+00 -1.362980870828853419e+01 -3.037597625581373961e+01 2.264973681589836987e-02 2.578018990855287518e-01 2.495222255919689935e+00 5.332588986862349500e+00 8.052657202239874579e+00 3.981214329284903375e+00 1.476000000000000090e-01 -1.358907499999999935e+01 -1.435970149999999990e+02 -1.451048810000000060e+02 -1.462526408370000013e+02
1.711260883529999999e-01 -4.011983703759999798e-01 -7.386568508669999478e-01 -5.347485423590000453e-01 -6.082302542669999479e-01 9.238110027989999695e-01 -3.473897840310000151e-01 -3.521376469310000257e-01 -3.464360213170000202e-01 -2.552028942869999928e-01 2.789459639442999794e+00 1.016714226466000071e+00 -2.581496884500000116e-02 -1.173114194817000078e+00 8.430371700030000470e-01 5.678577834339999519e-01 -8.752158891350000358e-01 -2.205223409001552781e+00 3.858154530854906117e+00 2.465938260445564856e-01 -8.276858207102245402e+00 -2.938566483863472456e+01 2.055106685943683065e+00 -3.293612145432825855e+01 -1.250583813501742725e+02 6.475599113418880393e+00 6.441285940362202211e+01 6.341647697200751566e+01 4.709856207732198641e+01 3.375656694345772024e+01 1.441501721110738110e+01 -1.390898042515069832e+01 -3.220090770155080406e+01 -6.163079714667128428e+01 8.110545711509259093e+01 6.323185381449857800e+01 4.292480762355994273e+01 1.627262814678480751e+01 -1.903033499526466110e-01 -1.509365529795108740e+00 -6.366702946578120859e+00 -9.614311412570481608e+00 -1.446529157558391887e+01 -2.429377262652247893e+01 1.762123685829437014e-01 1.586516294067760180e+00 7.415558883679851832e+00 8.203523451956918677e+00 3.050031483631105989e-01 -2.734037984355571638e+01 -9.852815259529414116e-02 -8.345703694198671752e-01 -3.996351268315954108e+00 -6.414103770002103744e+00 -1.078495058331598244e+01 -2.257526544730289331e+01 2.680507695732163576e-02 3.049539164968063099e-01 3.039517882215593936e+00 6.815118720449291345e+00 1.147983810486643286e+01 9.343501788781194861e+00 1.666999999999999871e-01 -1.531964600000000054e+01 -1.587045160000000124e+02 -1.559103690000000029e+02 -1.556045069619999879e+02
-1.101003268199999968e-01 -3.717041188469999979e-01 -7.304389973639999756e-01 -5.410400057430000409e-01 -5.287549077080000437e-01 9.305428125379999749e-01 -3.455637223979999839e-01 -3.432669893890000212e-01 -3.515581544720000062e-01 -2.461080463629999882e-01 2.600561329896000196e+00 1.196301367448999953e+00 -4.290475779599999678e-02 -1.133585763871999941e+00 9.392353704889999655e-01 2.813324595369999792e-01 -8.215967380209999726e-01 -2.256246577039242585e+00 3.893749416017823872e+00 2.875369611214254051e-01 -8.950122795838241885e+00 -2.775522102615746078e+01 2.235389930553047577e+00 -3.055569767647642720e+01 -1.087033817866133916e+02 7.263680727509419732e+00 6.189054535718846495e+01 6.277625571903584500e+01 4.857986273564122115e+01 3.699564125618032762e+01 2.142932400288002981e+01 3.649527211670225757e+00 -3.227203496192097987e+01 -6.205184477949656952e+01 7.941025405982446728e+01 6.022159563810917149e+01 3.721055796940455451e+01 5.180269858676615158e+00 -1.904291106567079228e-01 -1.510533335883153638e+00 -6.371205149018463132e+00 -9.604979877014018896e+00 -1.434798248720825598e+01 -2.363753895898542368e+01 1.683078590862592261e-01 1.496416973322622468e+00 6.555763236990312492e+00 6.392653890552378648e+00 -2.997716611668779230e+00 -3.381426212541223464e+01 -9.985173717317258335e-02 -8.487632337911835689e-01 -4.141362011140761190e+00 -6.800360017349564856e+00 -1.177209413166399976e+01 -2.503153364104014855e+01 2.335412952327875144e-02 2.660106480288324526e-01 2.600341566742017108e+00 5.646068609929754345e+00 8.874508912898232182e+00 5.502107840620210411e+00 1.312000000000000111e-01 -1.168253299999999939e+01 -1.370333469999999920e+02 -1.355619090000000142e+02 -1.359959053409999967e+02
-1.590207440470000066e-01 -3.368212998730000240e-01 -7.432560178360000380e-01 -5.625744301959999527e-01 -5.744103116769999628e-01 9.412255342699999972e-01 -3.321301452350000072e-01 -3.314413708319999818e-01 -3.308281913960000042e-01 -2.414513807139999912e-01 2.306648297694999794e+00 1.265217489909000070e+00 -3.050007289399999863e-02 -1.125371306294000062e+00 9.159682035599999717e-01 2.092133493470000050e-01 -8.446346525769999891e-01 -2.207991895057120679e+00 3.961727400007199584e+00 2.986063882645624834e-01 -8.272713888266848059e+00 -2.685739373026204291e+01 2.154158596407643955e+00 -2.896732056814407841e+01 -9.912986990096915463e+01 7.276663327971085060e+00 6.143390418811659259e+01 6.381635096860107836e+01 5.294566990629520120e+01 4.508156868721391675e+01 3.792516421877580513e+01 3.236358342550869338e+01 -3.250769846813487618e+01 -6.234494431170481477e+01 7.927626282891995402e+01 6.024807918974541820e+01 3.755746376782042972e+01 6.068840888590398386e+00 -1.905332721109545546e-01 -1.511755325423552065e+00 -6.389309997245399053e+00 -9.670125705873100941e+00 -1.458992197745605246e+01 -2.453517635346991099e+01 1.660630499562312234e-01 1.470698759043038484e+00 6.303916302471454181e+00 5.845081137701360063e+00 -4.047624734389748014e+00 -3.600027730152500993e+01 -9.987295467297202523e-02 -8.491199484689414545e-01 -4.150784458745361505e+00 -6.841017976026010139e+00 -1.193642774577316068e+01 -2.564385462546647076e+01 2.461019549023429551e-02 2.800876664782114833e-01 2.754431183841837161e+00 6.044925657662841623e+00 9.733794151794857186e+00 6.742458032056508621e+00 1.264000000000000123e-01 -9.250140000000000029e+00 -1.210398623000000100e+02 -1.162021534000000003e+02 -1.156919313620000054e+02
-1.157348884709999970e-01 -2.385802854719999977e-01 -7.240627563260000343e-01 -5.439678280649999920e-01 -5.612653069740000111e-01 9.407699899829999879e-01 -3.358430819970000258e-01 -3.333389332800000271e-01 -3.298262693280000213e-01 -2.384989958959999878e-01 2.359376701532000187e+00 5.035560116539999909e-01 -4.994288023099999890e-02 -9.024889665249999915e-01 8.554761949279999778e-01 2.262374545289999872e-01 -8.613535522240000075e-01 -2.255433350970093453e+00 3.865897150648000657e+00 2.933838760154833802e-01 -8.306402418660644216e+00 -2.843290810759463128e+01 2.061855976410060354e+00 -3.094670388954397922e+01 -1.073769576407256494e+02 6.988717398082361143e+00 6.126408916318359132e+01 6.343558315773292833e+01 5.185165118240553994e+01 4.311045372813604359e+01 3.402489564349541240e+01 2.710441168892119634e+01 -3.214397583485008880e+01 -6.174957760995622635e+01 8.020840258722577687e+01 6.153823317310883567e+01 3.959625203347076194e+01 9.872635814918529817e+00 -1.901987247965779837e-01 -1.508100465269253787e+00 -6.346371061098910360e+00 -9.537909947551693080e+00 -1.417095445526341990e+01 -2.317704327744279880e+01 2.034610629119619762e-01 1.903652802984378667e+00 1.066204024690998331e+01 1.527253819092758036e+01 1.334874436360659189e+01 -3.011779304945437108e+00 -1.041263196480144981e-01 -8.951177292989216383e-01 -4.637616010072336259e+00 -8.181959567136313893e+00 -1.554906752885893617e+01 -3.569092233146371740e+01 2.548700930484148336e-02 2.901544658053393788e-01 2.876321375439251149e+00 6.391425631011317776e+00 1.057907631873639787e+01 8.126455866849941145e+00 1.333999999999999908e-01 -1.016472000000000087e+01 -1.300901489999999967e+02 -1.262723569000000055e+02 -1.260063605889999963e+02
-4.694966176499999755e-02 -1.830289538479999978e-01 -7.465333863509999723e-01 -5.061750572440000262e-01 -6.449166563129999918e-01 9.768329953019999623e-01 -3.355539489270000231e-01 -3.386779045369999741e-01 -3.380115313209999806e-01 -2.658201486239999967e-01 2.495541009819000067e+00 4.958897126219999896e-01 -2.833830904600000145e-02 -1.059009614899000029e+00 9.683222753319999931e-01 6.442230650269999970e-01 -7.586403263050000012e-01 -2.198471490758802993e+00 3.926237456292237749e+00 2.387943656305646367e-01 -8.578143021449626815e+00 -2.934177007169355633e+01 2.023197550383714738e+00 -3.172012362588554168e+01 -1.163553994941061802e+02 6.726039549213217228e+00 6.002737034775451264e+01 6.202382513476912607e+01 4.886418267747292532e+01 3.809656172720664102e+01 2.439612407018046270e+01 1.118526775618308555e+01 -3.248241486949383727e+01 -6.224562857543151040e+01 7.962870257751853842e+01 6.090162932336023260e+01 3.896822314242339047e+01 8.962237620505693059e+00 -1.900095264851582588e-01 -1.506219227588778020e+00 -6.332495476167934179e+00 -9.515617808664787347e+00 -1.417673529181278269e+01 -2.343146822920537531e+01 2.058454339574368464e-01 1.931367098413156569e+00 1.093913972419705516e+01 1.584149658996551757e+01 1.427119977572136911e+01 -1.686820131783072219e+00 -1.005195710184463992e-01 -8.563033775409066850e-01 -4.235312282860870248e+00 -7.095994383825965812e+00 -1.270432013078876210e+01 -2.798298581494448101e+01 2.192432733823549904e-02 2.493589692569921634e-01 2.387587097498274247e+00 5.012367252665270279e+00 7.209663293378065774e+00 2.367202250944937081e+00 1.524999999999999967e-01 -1.382961500000000044e+01 -1.409950870000000123e+02 -1.413404899999999884e+02 -1.420727293580000037e+02
-1.589552469949999935e-01 -1.768835712490000045e-01 -7.290507467019999854e-01 -5.244406446470000205e-01 -5.859551187189999677e-01 9.254716936279999695e-01 -3.459173307510000073e-01 -3.402616907079999975e-01 -3.398755408840000158e-01 -2.558563946610000195e-01 2.507279160657999828e+00 1.260844342094999959e+00 2.309074972099999998e-02 -1.273872756774000026e+00 9.686803033599999946e-01 4.089889622380000200e-01 -8.070815729529999816e-01 -2.247537778507912698e+00 3.903114425170030710e+00 2.715067811201746784e-01 -8.316732078641644321e+00 -2.777397738182899900e+01 2.199881906695235312e+00 -3.052041408833308012e+01 -1.116419211448216515e+02 7.010887642136979458e+00 6.264716402027159603e+01 6.345107988659095355e+01 4.978156710595513346e+01 3.897087929227686942e+01 2.531951642948646253e+01 1.198184566688393993e+01 -3.234474708457192804e+01 -6.217881749725557938e+01 7.918061188829756247e+01 5.988743169016728274e+01 3.668102360244624549e+01 4.553891760071489436e+00 -1.912374302747004984e-01 -1.519354435785114310e+00 -6.474494021957800882e+00 -9.922411747974013707e+00 -1.535308370705163306e+01 -2.693760976723317313e+01 1.666496358336154726e-01 1.477347613455684661e+00 6.366175064925486460e+00 5.974886827634546371e+00 -3.813031700088481912e+00 -3.554608689138282784e+01 -9.630909786679416051e-02 -8.103186816110303781e-01 -3.727668273702629875e+00 -5.640579893870468098e+00 -8.587892260416808199e+00 -1.663348981393170689e+01 2.337045346271684337e-02 2.659885742256510310e-01 2.590030157499660035e+00 5.591911096244841062e+00 8.662332727466045768e+00 4.991832477322800443e+00 1.381999999999999895e-01 -1.280053900000000056e+01 -1.369225370000000055e+02 -1.347060510000000022e+02 -1.347257537090000028e+02
-9.941554675899999527e-02 -1.032805400620000064e-01 -7.408141174739999446e-01 -5.302782218370000189e-01 -5.986768547580000321e-01 9.491676111479999678e-01 -3.276616888009999951e-01 -3.330710435779999923e-01 -3.263012890940000243e-01 -2.618327275139999966e-01 2.352631950290999807e+00 8.588650178079999531e-01 -7.868762575899999889e-02 -1.094800490416000027e+00 1.003637137708000004e+00 4.862476831679999889e-01 -8.865300277880000523e-01 -2.217055810093190527e+00 3.946204421525541850e+00 2.625426486509666590e-01 -8.066651743065332170e+00 -2.768778167133232060e+01 2.091482564382607823e+00 -3.046897880438423911e+01 -1.143515620342235621e+02 6.708572493346174781e+00 6.187977249990946405e+01 6.372357465892039130e+01 5.192036663513397343e+01 4.308732781690129343e+01 3.389929662884535588e+01 2.698018460938665086e+01 -3.252779954365957593e+01 -6.244667334449588481e+01 7.886567375919374001e+01 5.951766542266890525e+01 3.620252384711151450e+01 3.849713647685469198e+00 -1.893943325401128142e-01 -1.499520032591659779e+00 -6.254642492836072876e+00 -9.277597227520015366e+00 -1.342807934161080397e+01 -2.105535608735922892e+01 1.833784508682728964e-01 1.669111150715114178e+00 8.235213890974627304e+00 9.972282746184696123e+00 3.604893718085006249e+00 -2.078582579360147164e+01 -1.001938175821609905e-01 -8.526544323225407895e-01 -4.191100311790600941e+00 -6.959749094576291206e+00 -1.228445125449557729e+01 -2.667382646361845744e+01 2.736703612520902454e-02 3.114042901060120050e-01 3.117641256591448862e+00 7.036910210294522017e+00 1.201274013221640935e+01 1.016626249962110684e+01 1.542999999999999927e-01 -1.357628700000000066e+01 -1.450878250000000094e+02 -1.410874719999999911e+02 -1.403342088290000049e+02
2.063705857460000070e-01 -9.980442755399999977e-02 -7.421754619179999901e-01 -5.167143134049999587e-01 -6.232500144560000344e-01 8.874276754119999611e-01 -3.418871543249999978e-01 -3.477307220840000213e-01 -3.444946615160000003e-01 -2.528242146560000236e-01 2.710940959031999942e+00 6.547890363160000504e-01 1.659003221800000108e-02 -1.160277967437000068e+00 8.205300137869999677e-01 5.578021727659999707e-01 -7.850133364050000395e-01 -2.203216552334659184e+00 3.857064232944884985e+00 2.479919742304159125e-01 -8.475591278741674728e+00 -2.972026018971940431e+01 2.017356777950046531e+00 -3.261382535934162519e+01 -1.205188571540361124e+02 6.604739445949477705e+00 6.208232314832958565e+01 6.241341076523679732e+01 4.708551699285062853e+01 3.433592927718566301e+01 1.615187673023481807e+01 -8.710644747189753900e+00 -3.219380202955179726e+01 -6.160346969047331811e+01 8.120256189776237932e+01 6.339995407226520285e+01 4.323104042375223344e+01 1.687286706103964917e+01 -1.908228349959171788e-01 -1.515035976134003537e+00 -6.433143497196843974e+00 -9.818478189157103131e+00 -1.511061637533216029e+01 -2.640509135033363464e+01 1.950807278789096488e-01 1.804916036644943267e+00 9.608752018739620482e+00 1.293468865439344384e+01 9.017958988487036365e+00 -1.070548533104283351e+01 -9.861622819540323548e-02 -8.355631228316232617e-01 -4.008657530832718585e+00 -6.452708693726447287e+00 -1.090594878278833058e+01 -2.294421852815898433e+01 2.283102336909226954e-02 2.596923395096707443e-01 2.508948918067039902e+00 5.349127353622320058e+00 8.022456868310058553e+00 3.793047241924545787e+00 1.656999999999999862e-01 -1.445302200000000070e+01 -1.477202829999999949e+02 -1.476803089999999941e+02 -1.482121349139999893e+02
-3.237412523609999870e-01 -3.317567765800000235e-02 -7.547230279119999663e-01 -4.255944514519999777e-01 -7.589037595909999823e-01 9.623883802910000451e-01 -3.405660696330000126e-01 -3.376027224359999801e-01 -3.402684337099999845e-01 -2.583741249859999867e-01 2.444787628437000038e+00 1.454995119531999892e+00 -5.406506741000000234e-03 -1.095390930034999988e+00 8.854869969949999975e-01 6.067816497119999930e-01 -7.974583410269999728e-01 -2.183535952661388002e+00 3.942426002260162488e+00 2.446830283591855393e-01 -8.518667536190065448e+00 -2.679655910292813203e+01 2.248371121764874747e+00 -2.938836442002251914e+01 -1.069274265666386299e+02 7.225639180196320233e+00 6.706110064656805037e+01 6.563838097569444585e+01 5.087673913478672461e+01 3.985558071579042405e+01 2.626337138439460972e+01 1.354539472649565646e+01 -3.253654086722234240e+01 -6.228941905160711912e+01 7.972103294787039829e+01 6.114076171271003801e+01 3.951514245320595364e+01 1.051280474986213775e+01 -1.894359424063781772e-01 -1.500304478929389562e+00 -6.278726686954070324e+00 -9.389648561088725032e+00 -1.392768955960531230e+01 -2.309589591376558460e+01 1.625857987857001474e-01 1.430670357524540748e+00 5.903801136688767492e+00 4.956614213197636509e+00 -5.801464045056388130e+00 -3.975291959812197007e+01 -9.868500375103740618e-02 -8.366478029203650024e-01 -4.035429449541912739e+00 -6.566812664633264518e+00 -1.136445831028954068e+01 -2.462652218543847127e+01 2.585098237063015655e-02 2.935116389690780592e-01 2.877342318698259849e+00 6.296106956258434195e+00 1.004152045364425838e+01 6.717954571874670933e+00 1.288999999999999868e-01 -1.211157299999999992e+01 -1.331173233000000096e+02 -1.304699586000000124e+02 -1.304168230450000010e+02
-8.755589382799999765e-02 -2.954633148000000015e-02 -7.705196357679999775e-01 -7.468012989300000237e-01 -3.506116061139999962e-01 7.914758447990000167e-01 -3.431019912969999752e-01 -3.457357318400000046e-01 -3.389014171290000155e-01 -2.629029252760000102e-01 2.533688976781999891e+00 4.547273115909999941e-01 -1.075014959830000033e-01 -1.203529824851000019e+00 1.039047764064999990e+00 4.142234611589999949e-01 -9.964043865889999907e-01 -2.224724838961993800e+00 3.903991717548306095e+00 2.705738414237155998e-01 -8.008771303598896552e+00 -2.782303302656220012e+01 2.099878244759428636e+00 -3.113625578717594422e+01 -1.209119998978244723e+02 6.392039217655653971e+00 6.122605759824525506e+01 6.317595125834873215e+01 5.092194527471087895e+01 4.129130017078939119e+01 2.997122159148409537e+01 1.988624892359875318e+01 -3.234473094322245146e+01 -6.206659626701218002e+01 7.969589818283390059e+01 6.074286206648016417e+01 3.809440884952729789e+01 6.965893901372183450e+00 -1.908093931428606616e-01 -1.514492611884777018e+00 -6.408993332091979411e+00 -9.699357926039388289e+00 -1.456362574176001523e+01 -2.407205932856330577e+01 2.009580556506484483e-01 1.874822256135872056e+00 1.038478013949227297e+01 1.472440307023418526e+01 1.251361183270335964e+01 -4.100104423472711979e+00 -1.004564980065534990e-01 -8.549743913001353057e-01 -4.192348345542336929e+00 -6.901717747423087523e+00 -1.189428083028209393e+01 -2.487478090893588245e+01 2.787845535851977280e-02 3.180600179211454104e-01 3.237230162243392328e+00 7.476722508837363890e+00 1.337886668429240977e+01 1.270043162397731784e+01 1.784999999999999920e-01 -1.505869200000000063e+01 -1.586001440000000002e+02 -1.563737859999999955e+02 -1.559147697500000049e+02
-1.601685422699999917e-01 -3.655864050000000006e-04 -7.449594687549999650e-01 -6.299064755750000133e-01 -4.662855898859999959e-01 8.890369519399999865e-01 -3.509308217039999733e-01 -3.463839994930000277e-01 -3.479402497829999774e-01 -2.647932126559999766e-01 2.588682407198000135e+00 1.440551094257999987e+00 -1.052008081439999992e-01 -1.288900297487000079e+00 1.057069472808999988e+00 4.507553046980000144e-01 -9.454284661109999544e-01 -2.266699592616435055e+00 3.880239729570649665e+00 2.652313612746256544e-01 -8.505809334764885321e+00 -2.767219715064093322e+01 2.226863674663187798e+00 -3.120373864509437922e+01 -1.191407714214233380e+02 6.777762007563242541e+00 6.335959491410033451e+01 6.377008718456414016e+01 4.978121547739709740e+01 3.871258519194941528e+01 2.441217495205946619e+01 9.416999474723326102e+00 -3.226756177648650237e+01 -6.209961189679542315e+01 7.912873599255935630e+01 5.968864060301470431e+01 3.616631478180290316e+01 3.223935314819167619e+00 -1.899387809072422550e-01 -1.505195526435067377e+00 -6.309194258770398633e+00 -9.415189289853472587e+00 -1.374849938107930036e+01 -2.171166232205052538e+01 1.590862414559879034e-01 1.391907080008283337e+00 5.573663938596149059e+00 4.326149020721646643e+00 -6.800898917564598634e+00 -4.135320309826301610e+01 -9.728016424586738431e-02 -8.206470203529988572e-01 -3.829263462420553932e+00 -5.899659893179268977e+00 -9.196181455519829129e+00 -1.786720633105202438e+01 2.781933847632600543e-02 3.170376290334754876e-01 3.207674146560245187e+00 7.348123113297440057e+00 1.293081011548693482e+01 1.182320778452128707e+01 1.496999999999999997e-01 -1.415810100000000027e+01 -1.565053259999999966e+02 -1.531130569999999977e+02 -1.527243915440000137e+02
3.545692911599999941e-02 1.145186513000000066e-02 -7.409800514040000285e-01 -6.412591919300000276e-01 -4.757319863750000266e-01 8.929069484770000287e-01 -3.491800741819999776e-01 -3.507755802879999885e-01 -3.490241789499999858e-01 -2.670069634769999811e-01 2.663285737439999856e+00 1.052084197297999957e+00 -1.194786695610000060e-01 -1.294043766343000001e+00 1.018035986115999991e+00 5.546040822569999751e-01 -8.534970535910000322e-01 -2.186974346779862799e+00 3.946201768766818496e+00 2.524488567867774202e-01 -8.526921994390468384e+00 -2.910913319920171460e+01 2.081964086821689097e+00 -3.203115865830867648e+01 -1.201041424372346711e+02 6.639047953019016290e+00 6.436440316055445976e+01 6.402395143893643592e+01 4.917743122279760115e+01 3.737246367175005446e+01 2.146463846436544287e+01 2.775435811048599266e+00 -3.253839754711441401e+01 -6.231680548519060636e+01 7.954290222571452773e+01 6.071765091602260611e+01 3.841152558291954477e+01 7.950762256540400585e+00 -1.897055687132253865e-01 -1.502692701769124728e+00 -6.281754236957118209e+00 -9.335448078109880754e+00 -1.351329403707043220e+01 -2.101880672883619283e+01 1.723852875623913261e-01 1.543082728501606438e+00 7.009739580504737333e+00 7.369659577569263043e+00 -1.156045335068398572e+00 -3.005306083206989953e+01 -9.719425984328625145e-02 -8.197292233563118202e-01 -3.820053486577606350e+00 -5.875664709816522446e+00 -9.137706070196550456e+00 -1.774063836317054310e+01 2.312628788694934268e-02 2.635703129967714720e-01 2.579213447125450198e+00 5.606645317217078706e+00 8.842356005223265925e+00 5.565501878451321716e+00 1.577999999999999958e-01 -1.439509200000000000e+01 -1.504944759999999917e+02 -1.487937249999999949e+02 -1.488389678899999922e+02
1.881805151100000156e-02 1.685410787700000051e-02 -7.773656969629999525e-01 -5.222532049670000065e-01 -6.477602122500000226e-01 9.001033375839999628e-01 -3.449886718760000193e-01 -3.415930131100000100e-01 -3.384614766460000146e-01 -2.384008274809999994e-01 2.524614851082000122e+00 1.098926599109000035e+00 7.062742072999999600e-03 -1.132981901423000037e+00 7.221705212989999456e-01 3.972655966140000161e-01 -8.166704471739999471e-01 -2.137336820704321738e+00 3.939809349528528681e+00 2.731556328935492717e-01 -8.245663806065344659e+00 -2.885416501266700706e+01 2.021472129320092570e+00 -3.124999000852620767e+01 -1.093338070031277596e+02 6.930024398022633925e+00 6.372565280837100943e+01 6.386955956923603139e+01 4.963818413310455213e+01 3.846038083465276003e+01 2.411939538135233008e+01 9.573523229936077072e+00 -3.246189285326919105e+01 -6.186379018398596230e+01 8.137609587272066847e+01 6.395598795454779406e+01 4.440217638866064220e+01 1.949623133821664567e+01 -1.905050580093769486e-01 -1.511695921983489566e+00 -6.399659442337225279e+00 -9.729398218222435446e+00 -1.487937579724345305e+01 -2.579696650361346499e+01 1.735377762906326615e-01 1.555617049192624446e+00 7.104801658049583857e+00 7.519633966391705115e+00 -1.014696642796852677e+00 -3.009475614394903076e+01 -9.900338847862397151e-02 -8.398805156416534468e-01 -4.060133901832049474e+00 -6.609449642947498482e+00 -1.138142860242170507e+01 -2.436434465458729548e+01 2.462106469314862336e-02 2.798590974324561831e-01 2.734823288628569937e+00 5.948037855974194876e+00 9.368913858521512594e+00 5.904577758162122159e+00 1.346999999999999864e-01 -1.177007599999999954e+01 -1.309777420000000063e+02 -1.267589249999999907e+02 -1.262636783850000057e+02
1.386009446120000099e-01 2.430677908200000112e-02 -7.401287401989999903e-01 -5.368172214390000141e-01 -5.933762448710000470e-01 9.422923329910000145e-01 -3.457845100610000277e-01 -3.461395510759999739e-01 -3.426276695730000044e-01 -2.334538400229999866e-01 2.608978588168000101e+00 1.066450035517999995e+00 1.661428392899999898e-02 -1.042930782405000034e+00 7.891187517150000108e-01 2.207234863470000086e-01 -7.738172913030000322e-01 -2.200938935621337578e+00 3.913271081098156134e+00 2.956023309999355475e-01 -8.228040212235535833e+00 -2.783247426058012408e+01 2.163829689664354738e+00 -3.006026840191114857e+01 -1.010537604349517125e+02 7.373569599801839125e+00 6.534726978127599750e+01 6.446874269582335160e+01 4.930252853326418716e+01 3.739775470364371301e+01 2.144716729412989764e+01 3.003753984814014899e+00 -3.231826839773333404e+01 -6.187077759499177176e+01 8.057163673672961579e+01 6.237257151203752414e+01 4.133073261258294195e+01 1.346470404950936661e+01 -1.911525876501828647e-01 -1.518451066556397944e+00 -6.464885695045978764e+00 -9.895191693111023312e+00 -1.527507851893338753e+01 -2.670271704154144743e+01 1.739507553545929786e-01 1.560655327199514941e+00 7.166229623191433085e+00 7.675857818851683056e+00 -6.598704262400816312e-01 -2.923103901772151758e+01 -1.012983223553582668e-01 -8.646204523737789360e-01 -4.318731120160244075e+00 -7.313899878013874201e+00 -1.324664307038734989e+01 -2.933547332134404684e+01 2.177432734209536550e-02 2.478413687741750915e-01 2.378858605905914470e+00 5.010618138359240525e+00 7.276780305224261447e+00 2.624933751943083760e+00 1.218000000000000055e-01 -9.292514999999999858e+00 -1.183720311999999950e+02 -1.146037685000000010e+02 -1.145306256329999997e+02
1.638598120139999892e-01 5.167930161900000097e-02 -7.337221353620000386e-01 -6.226852042320000225e-01 -5.010501080550000541e-01 8.795173724399999449e-01 -3.586135591240000031e-01 -3.535204728129999752e-01 -3.557730871399999995e-01 -2.465676229010000109e-01 2.791156703157000152e+00 7.636848035609999918e-01 -4.728290954699999882e-02 -1.015815261213999898e+00 8.284703220839999549e-01 3.774720401739999898e-01 -8.239737848260000330e-01 -2.212198220225601197e+00 3.857270484960677592e+00 2.733325071668327166e-01 -8.554207731512301294e+00 -2.932862907650549289e+01 2.092467741923732749e+00 -3.190553297478507844e+01 -1.109190210888853159e+02 7.069799814900846968e+00 6.130665972091080818e+01 6.199183000117710662e+01 4.677278990980139639e+01 3.393884058856648522e+01 1.540400845626231963e+01 -1.087664094803958825e+01 -3.214787495712601384e+01 -6.154353385642123442e+01 8.121716149324574019e+01 6.330477282883375523e+01 4.276688906575759574e+01 1.600894942337894022e+01 -1.907975583131786834e-01 -1.514516294734681967e+00 -6.416192193389328224e+00 -9.739256368028994970e+00 -1.475868934168923019e+01 -2.493167653633196679e+01 1.859803979655111350e-01 1.699530791263735408e+00 8.553740510321478752e+00 1.068763277581803628e+01 4.998928219318432120e+00 -1.793517135725249645e+01 -1.027724511913703787e-01 -8.803688634482516040e-01 -4.476930041273416983e+00 -7.728087026176292618e+00 -1.428407738896132706e+01 -3.198148714642898938e+01 2.217752228214167620e-02 2.527245055028483067e-01 2.449985229978449031e+00 5.242650518988806851e+00 7.948774511547940236e+00 4.015102672403139117e+00 1.323999999999999899e-01 -1.182573099999999933e+01 -1.317701810000000080e+02 -1.295777109999999936e+02 -1.297874461860000110e+02
1.685176730219999919e-01 8.080953497499999971e-02 -7.554857601429999514e-01 -3.445543545900000004e-01 -8.123820233190000017e-01 1.040815825371000036e+00 -3.306106502189999907e-01 -3.367189978619999913e-01 -3.308513656700000083e-01 -2.445285765180000015e-01 2.535202621042000004e+00 1.363198505556000084e+00 1.806371905400000130e-02 -1.143772611396999928e+00 7.097822400990000391e-01 6.187931062779999936e-01 -7.934897397379999662e-01 -2.134800305614301230e+00 3.934993367094306027e+00 2.409522560161263260e-01 -8.219056714405523323e+00 -2.912863006608555594e+01 1.999637785116825439e+00 -3.218516381222041645e+01 -1.192913791507666161e+02 6.615414739971272162e+00 6.373776463759778466e+01 6.344657065283438158e+01 4.822292527724246725e+01 3.601188080817491510e+01 1.940180143136665691e+01 -2.284456785075613117e-01 -3.249937994975780242e+01 -6.193610522704942412e+01 8.127489644727673124e+01 6.393536073207547332e+01 4.478467288016420866e+01 1.983629418100588993e+01 -1.893226447987909900e-01 -1.499091918495745190e+00 -6.265544247385483878e+00 -9.351539809029516093e+00 -1.381593431205391198e+01 -2.276389946227878269e+01 1.666462749307611180e-01 1.476656284821004084e+00 6.333848782184573700e+00 5.855734589216270436e+00 -4.162714120370621274e+00 -3.654351889790336116e+01 -9.680450650586643058e-02 -8.163106031996817391e-01 -3.820100516009832248e+00 -5.974032179950029331e+00 -9.783610144988585944e+00 -2.054398818642030022e+01 2.724541619681168994e-02 3.092248048029950236e-01 3.053065987842214835e+00 6.758024286370320155e+00 1.104561428663768297e+01 8.158202803658051394e+00 1.517000000000000015e-01 -1.399954600000000049e+01 -1.501461610000000064e+02 -1.456450580000000059e+02 -1.448889924190000045e+02
1.869353499970000110e-01 9.894981764299999594e-02 -7.451331069400000118e-01 -3.705036023839999859e-01 -8.036553568650000035e-01 9.838296923370000169e-01 -3.269213431749999899e-01 -3.298080350879999956e-01 -3.213481697430000117e-01 -2.246549552350000090e-01 2.356826101151999975e+00 6.193013837830000368e-01 6.053190188899999769e-02 -1.046610391960000053e+00 6.950478925440000122e-01 2.027659995349999911e-01 -7.132376343630000282e-01 -2.216357208370130394e+00 3.901594675013912550e+00 2.975909992892861733e-01 -8.060166693646740654e+00 -2.885103445046503978e+01 2.039274827381871713e+00 -3.139131828234059185e+01 -1.091327532814934500e+02 6.974886962965283210e+00 6.123191777434249161e+01 6.286228940132455278e+01 4.996935806911696432e+01 3.984462820350003653e+01 2.791305105287221622e+01 1.832558193527809820e+01 -3.227037754011844584e+01 -6.183590341693611947e+01 8.052195725801402659e+01 6.230758934269425708e+01 4.136919672566896367e+01 1.393117928180425835e+01 -1.901921110307569218e-01 -1.508498798360688120e+00 -6.372063786636605442e+00 -9.669645289391288756e+00 -1.478540109092033994e+01 -2.578840567279657492e+01 2.018366294511010628e-01 1.883416559738334772e+00 1.039821514845364803e+01 1.459271805458046778e+01 1.186525955119564912e+01 -6.034895137171487178e+00 -9.917122005839046350e-02 -8.420197937008354616e-01 -4.097399751451744621e+00 -6.750848291587785432e+00 -1.190746831021436059e+01 -2.622893876867172125e+01 2.292670498181221400e-02 2.601711145252982860e-01 2.485354182939855772e+00 5.210845047285674880e+00 7.457886074880178739e+00 2.358822159762317128e+00 1.363000000000000045e-01 -1.061463700000000010e+01 -1.296203459999999836e+02 -1.268482960000000048e+02 -1.269088756369999942e+02
1.093862972589999955e-01 1.028266742789999966e-01 -7.095075958050000020e-01 -6.046970472529999974e-01 -4.246741121400000041e-01 8.654927299779999750e-01 -3.384212600750000077e-01 -3.460277513080000089e-01 -3.414092944250000095e-01 -2.663235170039999766e-01 2.673673382550000088e+00 1.209153592492999918e+00 -4.152367498999999865e-03 -1.273037330940999912e+00 1.029459699210999890e+00 5.689555849020000444e-01 -8.974288641290000257e-01 -2.216569041908673654e+00 3.908944067465394578e+00 2.493223538814077767e-01 -8.004483473478902766e+00 -2.736999219082992951e+01 2.163976251382146554e+00 -3.030655123978568000e+01 -1.141469068456157316e+02 6.776314206352737735e+00 5.842459741330608836e+01 6.085944227263146189e+01 4.725635794307366666e+01 3.553929796027817645e+01 1.924724683094997246e+01 -8.823632130345704372e-01 -3.240067531811816792e+01 -6.215538114753705656e+01 7.957720637563085120e+01 6.062655470120746060e+01 3.807629048890945711e+01 6.983769336214175283e+00 -1.918406237952361981e-01 -1.525561738118594635e+00 -6.530508782112305788e+00 -1.005315143468723171e+01 -1.561377641201667643e+01 -2.732609062944848333e+01 1.663512373772114139e-01 1.474450597830550658e+00 6.358313175097483061e+00 5.997338919457213535e+00 -3.670691105678443478e+00 -3.502426241526795536e+01 -9.782039996039143537e-02 -8.263807960863018831e-01 -3.885288030105891188e+00 -6.042167808720059874e+00 -9.532504963034741152e+00 -1.857055677659545267e+01 2.519287098898493130e-02 2.873191059474822229e-01 2.868169264315468148e+00 6.433659048690370419e+00 1.088726898493041162e+01 8.969794413054088977e+00 1.569000000000000117e-01 -1.388427800000000012e+01 -1.442478360000000066e+02 -1.409174120000000130e+02 -1.404363259410000069e+02
3.240330299570000072e-01 1.588687244589999936e-01 -7.132480406490000480e-01 -4.106498035999999741e-01 -7.043840776809999760e-01 9.622325833320000132e-01 -3.261877913330000212e-01 -3.346780592499999929e-01 -3.310670862510000090e-01 -2.309026525339999969e-01 2.475136075396000113e+00 8.521645520180000100e-01 4.259716868099999720e-02 -9.584405506119999529e-01 7.781673003829999713e-01 2.219854126649999926e-01 -8.064815747279999725e-01 -2.197214649554835919e+00 3.948594616547876246e+00 2.967077984876790309e-01 -8.349999488022813665e+00 -2.854775907075813990e+01 2.081597406251096682e+00 -3.132533699459843746e+01 -1.105862146262727208e+02 7.038782598733436480e+00 5.950921744977813432e+01 6.163584484869806346e+01 4.833265338712143944e+01 3.730578955416451237e+01 2.298770183327933481e+01 8.572763035807035692e+00 -3.245845999700175355e+01 -6.217334245907951384e+01 7.986487872041044511e+01 6.127842820891779496e+01 3.951184980680638859e+01 1.026143474461436966e+01 -1.905768322046098029e-01 -1.512422026602598280e+00 -6.405763295035930227e+00 -9.742725659900505875e+00 -1.490352884369828601e+01 -2.582859230001226791e+01 1.863030291883688572e-01 1.702624884122363458e+00 8.557585297101921284e+00 1.063967327477399749e+01 4.763400516974524379e+00 -1.872383600335964005e+01 -1.017480780223192632e-01 -8.696966331892885815e-01 -4.381838156578418797e+00 -7.511792075097461385e+00 -1.386776019543775007e+01 -3.133552277859600110e+01 2.583440248063453154e-02 2.936162812758553731e-01 2.892660460586808036e+00 6.373751885326992550e+00 1.033452467401707509e+01 7.378724223358211098e+00 1.333999999999999908e-01 -1.071185499999999990e+01 -1.374416530000000023e+02 -1.338335789999999861e+02 -1.335913043399999935e+02
-7.699461778400000511e-02 1.668520596779999865e-01 -7.063977483679999558e-01 -5.088584341420000490e-01 -5.590847620759999970e-01 1.006894565127999908e+00 -3.258086699819999765e-01 -3.256391155389999903e-01 -3.242767102119999967e-01 -2.477850579330000136e-01 2.229258939075000168e+00 1.141404247075000100e+00 3.513210756799999696e-02 -1.203447798987000050e+00 9.308299491429999906e-01 3.204192821290000048e-01 -8.311743066950000314e-01 -2.250571855132719179e+00 3.897653632265238866e+00 2.826739473924786417e-01 -8.786351660897516069e+00 -2.909989522763174818e+01 1.989009094136727995e+00 -3.131708812812959764e+01 -1.098422679659690573e+02 6.872162971142266485e+00 6.309263136045706233e+01 6.504266616510064125e+01 5.468929414113117815e+01 4.777344526511281941e+01 4.260428390685876110e+01 3.738551591315237488e+01 -3.229878282265745781e+01 -6.208594696964508586e+01 7.938851954837542735e+01 6.021103462366874481e+01 3.722337741195978822e+01 5.381145772330786059e+00 -1.916787227620999068e-01 -1.523913480346765326e+00 -6.516422939399778791e+00 -1.002265482175956812e+01 -1.556415136339524530e+01 -2.730714842647833862e+01 1.707198796338669222e-01 1.523959434632871091e+00 6.821351508396607422e+00 6.960267262429550073e+00 -1.936594059745031737e+00 -3.166497212191562127e+01 -9.802930819838635845e-02 -8.289858599142797546e-01 -3.928712199494143409e+00 -6.205224800929386220e+00 -1.014046514670308596e+01 -2.065213613505502366e+01 2.436783152958862247e-02 2.774960417366713061e-01 2.732058690143571056e+00 6.002990972349864229e+00 9.697400215770136001e+00 6.796293906801516016e+00 1.368999999999999939e-01 -1.143702500000000022e+01 -1.359561170000000061e+02 -1.314991949999999861e+02 -1.308606050079999932e+02
1.170908082900000008e-01 1.838647656269999930e-01 -7.319142860130000150e-01 -5.191443043490000520e-01 -6.294613317580000089e-01 9.857699187839999988e-01 -3.436428930629999989e-01 -3.411730803129999767e-01 -3.391468944559999921e-01 -2.636200843939999761e-01 2.563937662843000176e+00 6.778387297240000553e-01 -5.866644152199999851e-02 -1.129367418538000045e+00 9.952907706219999984e-01 5.252329735699999835e-01 -8.028037629630000449e-01 -2.218691160254070205e+00 3.935500722847428801e+00 2.567053921281081119e-01 -8.279104582117563282e+00 -2.936201889842855195e+01 2.081607829639489093e+00 -3.233886293020962910e+01 -1.220751263219724052e+02 6.628166339302649313e+00 5.794319021193344810e+01 6.068199349592914160e+01 4.746456421438135465e+01 3.616606582683320426e+01 2.101095318084600905e+01 4.438877735140314584e+00 -3.249611967908234789e+01 -6.238218851909979179e+01 7.901551681833575458e+01 5.976911927627298837e+01 3.669675804264447549e+01 4.884890125139666139e+00 -1.896457288986234391e-01 -1.502237623903648567e+00 -6.285352010825138613e+00 -9.369376536078856788e+00 -1.370910092325703822e+01 -2.191868320804160675e+01 1.934848840507045753e-01 1.786411735571247883e+00 9.423446541295541934e+00 1.254362420242990694e+01 8.335722798947585943e+00 -1.186625341851486937e+01 -9.926473058564917740e-02 -8.426262776872399662e-01 -4.085800741539557634e+00 -6.671927229425775430e+00 -1.152051949572235046e+01 -2.465404769709748578e+01 2.359685367907394041e-02 2.684148188620104070e-01 2.611153861511379404e+00 5.631954929961046297e+00 8.699093438361440889e+00 4.943685446173110343e+00 1.577999999999999958e-01 -1.470589400000000069e+01 -1.506402280000000076e+02 -1.501218729999999937e+02 -1.504591444469999999e+02
4.306893296479999966e-01 2.203918113149999913e-01 -7.125003194529999639e-01 -4.200039407210000020e-01 -7.233260139810000489e-01 1.025121171834999956e+00 -3.412010809200000105e-01 -3.456980055119999728e-01 -3.368487543900000047e-01 -2.326183306050000066e-01 2.659514305849000060e+00 1.363605246839000085e+00 1.745050607299999945e-02 -8.972355334680000016e-01 7.573875821840000411e-01 2.472249590099999950e-01 -8.309980656140000255e-01 -2.247593673512958468e+00 3.862514980677511645e+00 2.907082844481787554e-01 -8.164994863014253923e+00 -2.889547693518871085e+01 2.122975334034376882e+00 -3.193993735278434443e+01 -1.110500360866083156e+02 7.158462894100812157e+00 6.657215340517649338e+01 6.466985708023328527e+01 4.827906457172332466e+01 3.533247480428703824e+01 1.717060110258065109e+01 -7.048140859387083346e+00 -3.213681059246581384e+01 -6.169127501468325647e+01 8.048018474658381649e+01 6.206080287556857655e+01 4.068411117776255992e+01 1.238642409975835612e+01 -1.901960241697456255e-01 -1.508283875356235981e+00 -6.358081542225357374e+00 -9.598150796924553418e+00 -1.445381430273505075e+01 -2.438310054067457955e+01 1.650246939745889929e-01 1.458574876849142887e+00 6.176059059498517634e+00 5.548791584777517549e+00 -4.662710119326003877e+00 -3.738541381275876319e+01 -1.028216537935631447e-01 -8.813577442255038363e-01 -4.507342409358953361e+00 -7.862158884596341046e+00 -1.482693230880650326e+01 -3.407384010817499842e+01 2.706670936219124010e-02 3.076024429018338058e-01 3.054118528710355829e+00 6.812088143665258499e+00 1.133220698591867404e+01 8.873865635438169974e+00 1.310999999999999943e-01 -1.053890600000000077e+01 -1.340339569999999867e+02 -1.282976140000000100e+02 -1.275789718609999994e+02
-1.841870875699999979e-02 2.380648226719999927e-01 -7.511336024200000461e-01 -2.364263749889999877e-01 -9.551447581169999479e-01 1.155504886681999910e+00 -3.385433107229999794e-01 -3.346568382049999735e-01 -3.391367520620000020e-01 -2.313892736110000070e-01 2.510518430798999834e+00 6.450145813400000039e-01 1.063012143559999984e-01 -8.092148047580000059e-01 6.054219297370000419e-01 4.680211888040000101e-01 -7.074228313639999710e-01 -2.193068720675656724e+00 3.870365648693705030e+00 2.610980465908221415e-01 -8.900437022096211237e+00 -2.898201965951980341e+01 2.124760299815665832e+00 -3.190383346458934710e+01 -1.150908785059231292e+02 7.044753307471242287e+00 6.697853553874172405e+01 6.491317724568835956e+01 4.859287951709787734e+01 3.590200711025565994e+01 1.857410916859930694e+01 -2.509649046071401379e+00 -3.222450012887728832e+01 -6.161232927351099420e+01 8.138549233348952328e+01 6.385431239144987359e+01 4.434540872284767943e+01 1.985918485714878301e+01 -1.898997113868467479e-01 -1.505450954479728765e+00 -6.342696739124013661e+00 -9.595057554931406330e+00 -1.460758460581152463e+01 -2.538414696231383161e+01 2.041586487542522421e-01 1.910272989877294103e+00 1.066116471281885225e+01 1.512377580304125502e+01 1.271358198659646277e+01 -4.799927366756979730e+00 -1.022038034821713542e-01 -8.752289613693146064e-01 -4.466472313488225154e+00 -7.809327059428599505e+00 -1.489490778796040082e+01 -3.489589883129631431e+01 2.569085827493241408e-02 2.910598445143814939e-01 2.818187057742436608e+00 6.055906474933837380e+00 9.232908582209583770e+00 4.956277515997653538e+00 1.280000000000000027e-01 -1.265211500000000022e+01 -1.419056349999999895e+02 -1.420393260000000168e+02 -1.429180473369999902e+02
2.015585196509999955e-01 2.442447777160000055e-01 -7.452524518580000423e-01 -5.193733774419999616e-01 -5.655864842029999506e-01 8.715353759370000342e-01 -3.394750915990000228e-01 -3.455352544820000094e-01 -3.434827003650000043e-01 -2.546760062330000185e-01 2.631748941596999902e+00 5.900854493949999613e-01 -1.355824029499999930e-02 -9.788095843070000468e-01 9.408035424459999518e-01 4.552025032559999795e-01 -8.490688258840000113e-01 -2.191846987479713960e+00 3.957813247139391422e+00 2.669007654115299610e-01 -8.707441694518417208e+00 -2.947683663693666034e+01 2.087219465856178235e+00 -3.256013484049358198e+01 -1.212146481049643540e+02 6.770149854641825726e+00 6.601172727943074392e+01 6.472035734365351800e+01 4.919454850206896879e+01 3.701502173525911132e+01 2.044993947678296919e+01 3.294201459636257323e-01 -3.256127861819524583e+01 -6.239233563061183929e+01 7.930640582903221514e+01 6.032289027991524222e+01 3.768824080026269741e+01 6.824199913882423196e+00 -1.905391854945290564e-01 -1.511887128139284275e+00 -6.393898649753790409e+00 -9.692000541365986876e+00 -1.468875085366934208e+01 -2.495145332581576980e+01 1.984671000630187365e-01 1.844783739163956104e+00 1.003368063120387177e+01 1.388235696418240117e+01 1.079819279092249396e+01 -7.430799342171632738e+00 -1.025699206658760715e-01 -8.783250608995223363e-01 -4.461641436760114487e+00 -7.701813825707072958e+00 -1.426986859163057808e+01 -3.211494632373238289e+01 2.539374321970790452e-02 2.890114888594942921e-01 2.859075295153189700e+00 6.334191629080748953e+00 1.041481022189929107e+01 7.818753983781270733e+00 1.511000000000000121e-01 -1.396596899999999941e+01 -1.526553519999999935e+02 -1.520776170000000036e+02 -1.524522060859999897e+02
1.870037512099999993e-02 3.103873287589999919e-01 -7.388709423679999944e-01 -4.394551462769999972e-01 -7.355566263199999621e-01 1.027287387094000026e+00 -3.446178286480000019e-01 -3.439025300749999903e-01 -3.449449428429999798e-01 -2.540170448890000099e-01 2.594443672516999921e+00 5.609193200440000249e-01 8.421153308600000387e-02 -9.177855138070000196e-01 9.054794406180000088e-01 4.477020802019999746e-01 -8.687433197510000538e-01 -2.262056439553575160e+00 3.874688324032323994e+00 2.653128912401864214e-01 -8.717422871905432302e+00 -2.857712114383913260e+01 2.206781073196063314e+00 -3.227963528382281311e+01 -1.241399555396799741e+02 6.813985505153644873e+00 6.610811357793514276e+01 6.465291510261545227e+01 4.888141796980406184e+01 3.652627480042112040e+01 1.971935852528574529e+01 -5.544342580038336132e-01 -3.224719178713443313e+01 -6.202482924800290931e+01 7.942751911312164737e+01 6.027820530329949378e+01 3.746401003008048036e+01 6.475099559809089023e+00 -1.913331988003796336e-01 -1.520572390989775480e+00 -6.496330057761491084e+00 -1.000788977051639428e+01 -1.568994349071355998e+01 -2.826298532187441737e+01 2.035399323549706152e-01 1.903848029027283228e+00 1.063141458813416840e+01 1.513780980039233981e+01 1.293644830997406281e+01 -4.034469390972215130e+00 -1.024170615601834033e-01 -8.770455723256334046e-01 -4.464441726661901200e+00 -7.750835703895774920e+00 -1.455107946439549238e+01 -3.336756770679757267e+01 2.897519308617938980e-02 3.292733898414969551e-01 3.304866993782709983e+00 7.492771732051828337e+00 1.286244578698902075e+01 1.105751814625681284e+01 1.544000000000000095e-01 -1.457823199999999986e+01 -1.609898110000000031e+02 -1.617858779999999967e+02 -1.625390052660000038e+02
-2.411270712099999880e-02 3.247225398570000032e-01 -6.915329486379999668e-01 -6.768633054029999929e-01 -3.719400489010000199e-01 8.973671154429999630e-01 -3.453324775030000016e-01 -3.509783328550000192e-01 -3.506017603570000252e-01 -2.581692408860000176e-01 2.664189761888999808e+00 1.292439314554999941e+00 -1.385087416690000128e-01 -1.051842972840000057e+00 8.905031405759999963e-01 5.696083673870000474e-01 -9.322979822739999589e-01 -2.113985254013615922e+00 3.957930686862957792e+00 2.488968387096519297e-01 -8.321115343425821820e+00 -2.716262083571134056e+01 2.106078369850202581e+00 -2.935804898356390069e+01 -1.020122066670716379e+02 7.142489733843432553e+00 6.301379414499024278e+01 6.347972573284463493e+01 4.926550863342706066e+01 3.782554402036515029e+01 2.253822057567806780e+01 5.014047721970404048e+00 -3.256937872685023194e+01 -6.199095652773598886e+01 8.128296616235066097e+01 6.383051380777688877e+01 4.411672454966155499e+01 1.802881146685076885e+01 -1.901604410376145637e-01 -1.507308561531021329e+00 -6.320316129238426228e+00 -9.415135184634499055e+00 -1.361798726179826957e+01 -2.089205993026380526e+01 1.622897728346652801e-01 1.428549241903597222e+00 5.932073845812356971e+00 5.111173884676774470e+00 -5.273032941801017337e+00 -3.813826615564248357e+01 -1.031350692699071619e-01 -8.839598688719986219e-01 -4.500672816381040775e+00 -7.757979040774805490e+00 -1.423759818210137595e+01 -3.145982605342303273e+01 2.534842066227791998e-02 2.893303235440271570e-01 2.903468263449356268e+00 6.561592548830330607e+00 1.128470569706772864e+01 9.739189571750189955e+00 1.335999999999999965e-01 -1.077224799999999938e+01 -1.244742084000000091e+02 -1.192465595000000036e+02 -1.184585156450000056e+02
-5.221721087299999869e-02 3.820001373260000221e-01 -7.491741951739999683e-01 -4.857171031490000179e-01 -6.695401635019999631e-01 9.812904773530000124e-01 -3.521830873289999997e-01 -3.428738150089999936e-01 -3.462850081609999964e-01 -2.467793221859999886e-01 2.599050984319999813e+00 1.347853392640999903e+00 2.779261469999999914e-02 -1.116628132133000051e+00 7.529684743140000469e-01 5.422644071690000400e-01 -8.758897843330000210e-01 -2.137738060331151324e+00 3.928295440443716480e+00 2.520482275612184742e-01 -8.362739517162534497e+00 -2.809455498505822746e+01 2.130056546308304100e+00 -3.115918606864737228e+01 -1.140327970427185562e+02 6.895039628728414804e+00 6.172216514762674677e+01 6.249820240329751897e+01 4.792303889164839603e+01 3.594652142176518339e+01 1.958216962438513775e+01 1.357116978251974304e-01 -3.245565290223802180e+01 -6.185385923329373981e+01 8.140247345115066935e+01 6.403551987636141973e+01 4.467628071414998203e+01 1.971543422588550953e+01 -1.907900638651768566e-01 -1.514669057713786682e+00 -6.428358616674102244e+00 -9.802313733321541989e+00 -1.505325959635405475e+01 -2.619402124635497131e+01 1.647297675519528437e-01 1.455282007478510442e+00 6.147239053152499189e+00 5.492781361493039860e+00 -4.753152280201504709e+00 -3.753409234390905169e+01 -9.907604216645200801e-02 -8.406890725293746369e-01 -4.069844759609708262e+00 -6.639697490083955600e+00 -1.147751994358671368e+01 -2.467251747608515089e+01 2.813471429563232581e-02 3.198890429852156436e-01 3.204338351597354695e+00 7.241996319855839914e+00 1.237481781154646576e+01 1.050540533305042956e+01 1.456000000000000072e-01 -1.289529500000000084e+01 -1.433944690000000151e+02 -1.395604040000000055e+02 -1.391332053639999913e+02
-9.175496123000000115e-02 4.195382582320000275e-01 -7.609235848859999818e-01 -7.549010262369999502e-01 -3.523592603030000214e-01 8.068520393470000052e-01 -3.429947581460000006e-01 -3.456277432050000042e-01 -3.453860083099999922e-01 -2.546816401090000181e-01 2.474477384150000070e+00 5.786134243889999862e-01 -1.181657395170000041e-01 -1.106932874738999928e+00 1.052519417220999953e+00 2.438418363279999945e-01 -9.936158153180000285e-01 -2.229773837935083769e+00 3.934389092151857170e+00 2.934673798660959454e-01 -8.699491172408743367e+00 -2.734915729669279472e+01 2.196038803403787654e+00 -3.048402230689037395e+01 -1.131707351476365346e+02 6.909039652760339045e+00 6.731469435442174643e+01 6.663403838001597990e+01 5.379862472904770954e+01 4.480128586318426187e+01 3.529842421085171367e+01 2.694788454508327646e+01 -3.241435143743662906e+01 -6.224738388563184088e+01 7.920699257998627729e+01 5.996143290871435738e+01 3.674127397611629675e+01 3.890652086979862645e+00 -1.907009096629646294e-01 -1.513297748708281709e+00 -6.394518693853001423e+00 -9.653662432466807886e+00 -1.441429316680584805e+01 -2.357244728908312936e+01 1.928982988502922213e-01 1.780433559521340081e+00 9.399399038142961516e+00 1.256909482116100385e+01 8.583868210882918959e+00 -1.097752664823732083e+01 -1.024439108497384454e-01 -8.765216298855225130e-01 -4.423215498514753818e+00 -7.546613677487736815e+00 -1.367012971707859315e+01 -2.986647033513135696e+01 2.756901689280404077e-02 3.145433951107209358e-01 3.196241386555002784e+00 7.364201236588343136e+00 1.312340983645058579e+01 1.235178535977035530e+01 1.479000000000000037e-01 -1.178174500000000080e+01 -1.492261490000000208e+02 -1.468360040000000026e+02 -1.466538059030000056e+02
2.784300646119999834e-01 4.370919459229999915e-01 -7.188045139530000460e-01 -6.282192886290000056e-01 -4.472709296829999737e-01 8.487154954850000266e-01 -3.548016819520000142e-01 -3.530506487050000253e-01 -3.508688574850000186e-01 -2.555890642170000060e-01 2.779893909311000222e+00 1.042633811835000035e+00 -3.751529501900000008e-02 -1.164358188570000063e+00 9.651787425579999580e-01 3.846966061600000097e-01 -8.998307508389999931e-01 -2.260654213614103902e+00 3.855066525235170793e+00 2.728703764291566247e-01 -8.391501279423492221e+00 -2.901839542043897424e+01 2.150007644945907348e+00 -3.235806665063515197e+01 -1.196176346097507803e+02 6.829629986038647793e+00 6.209698584122068610e+01 6.248707570395942668e+01 4.726667904554211219e+01 3.457023448513872665e+01 1.637435453567176680e+01 -8.950080357054790881e+00 -3.215049197261878788e+01 -6.179859129392929162e+01 7.996424738846529578e+01 6.105003102756764122e+01 3.854701046359582506e+01 7.830086535239349388e+00 -1.912291596637281932e-01 -1.519068142812049826e+00 -6.462478759962374752e+00 -9.864112187455912562e+00 -1.508952362315062068e+01 -2.581891619015059192e+01 1.726341614368707700e-01 1.546029699195429652e+00 7.042224783789204245e+00 7.446634549252714841e+00 -9.941022033667521463e-01 -2.968639687851936415e+01 -1.002022627906635072e-01 -8.523642434150063840e-01 -4.171078725879444171e+00 -6.860364751274417472e+00 -1.185083766941367500e+01 -2.498162340055773001e+01 2.522554552453880675e-02 2.875761995371036717e-01 2.865586320129760445e+00 6.412086723144405198e+00 1.079006611077028488e+01 8.739410078296071305e+00 1.471999999999999975e-01 -1.370366500000000087e+01 -1.490592139999999972e+02 -1.462533949999999834e+02 -1.460584133179999924e+02
1.112611603119999931e-01 4.376407265719999828e-01 -7.557603754789999906e-01 -4.083502348579999830e-01 -8.195721330840000096e-01 1.029538447865999906e+00 -3.356644812710000148e-01 -3.393152588480000120e-01 -3.394107806600000221e-01 -2.488586698380000073e-01 2.557691785119999839e+00 1.228489090532000061e+00 1.080555604840000017e-01 -1.113273016586999953e+00 7.683017731319999877e-01 5.394512617090000406e-01 -7.971306860660000160e-01 -2.178249303168008133e+00 3.912414750686858511e+00 2.526815452738787049e-01 -8.241890388073363383e+00 -2.729498497085697295e+01 2.175419793228383636e+00 -3.010877493448703035e+01 -1.106449599248829117e+02 7.055852937431060568e+00 5.959904189254140761e+01 6.128910056198968448e+01 4.703414260797457302e+01 3.502058439146063762e+01 1.850628305263797913e+01 -1.030071187716302239e+00 -3.240441954122655233e+01 -6.195364967973714698e+01 8.066094736407222854e+01 6.269988176810088021e+01 4.229460250356032702e+01 1.593970770655852398e+01 -1.911695814483895806e-01 -1.519001953888874379e+00 -6.487471607437693244e+00 -1.000414682979464587e+01 -1.576361286263030870e+01 -2.877172052650360712e+01 1.709191422666049842e-01 1.525283221655625354e+00 6.795907305294935696e+00 6.829899375228359659e+00 -2.375114966324990196e+00 -3.300783283597067452e+01 -9.785169101516345835e-02 -8.277355229415611637e-01 -3.945588610918179473e+00 -6.331535996779301456e+00 -1.078209113381234374e+01 -2.324497621379414269e+01 2.658270416371662226e-02 3.016349510104280318e-01 2.962168622717469724e+00 6.503048002807051198e+00 1.043897175663355981e+01 7.191454015093278862e+00 1.411999999999999922e-01 -1.267502999999999957e+01 -1.385172080000000108e+02 -1.359389769999999942e+02 -1.358388241579999942e+02
2.872914986860000131e-01 4.570227287790000203e-01 -7.350277863120000532e-01 -5.350827009619999464e-01 -6.048401199730000233e-01 9.385600210640000496e-01 -3.358037584540000120e-01 -3.435988016520000188e-01 -3.388686656830000032e-01 -2.471664702120000001e-01 2.597453491077000187e+00 6.877482192789999838e-01 -3.150278710999999954e-02 -1.119592636044000056e+00 8.050849772029999851e-01 4.475756253809999863e-01 -7.740074812489999845e-01 -2.169697548386506636e+00 3.917904499591595258e+00 2.657425447355476478e-01 -8.304065994251988769e+00 -2.912643109839474675e+01 2.011335850545433512e+00 -3.149226242886335925e+01 -1.118237216201354158e+02 6.861067112290381687e+00 5.996408195617485148e+01 6.170042702527061351e+01 4.782637827239949502e+01 3.622127600739979414e+01 2.050282641462861477e+01 2.485885102133069235e+00 -3.239893616790084963e+01 -6.189793949426064046e+01 8.085851496563739715e+01 6.295278595441780567e+01 4.246728687086458365e+01 1.591044659409019602e+01 -1.902521556325318108e-01 -1.508784024061045059e+00 -6.358869251721658955e+00 -9.587649355522282590e+00 -1.437118553377760399e+01 -2.395796492869998318e+01 1.924849110373213212e-01 1.774783647402846887e+00 9.305242634792575629e+00 1.228923854796479276e+01 7.875817174804459420e+00 -1.269660558634291903e+01 -9.969688103928521505e-02 -8.472644159150020116e-01 -4.133323695727796121e+00 -6.798680937897797705e+00 -1.184466335963050732e+01 -2.546717931174410054e+01 2.187829791624739881e-02 2.489871989397949292e-01 2.390430743968996019e+00 5.037973247111782626e+00 7.327507313475212669e+00 2.684051202312696116e+00 1.506000000000000116e-01 -1.252731600000000078e+01 -1.338242579999999862e+02 -1.318203510000000165e+02 -1.318774618230000044e+02
4.232549253039999959e-01 4.881956765359999895e-01 -7.732288017220000365e-01 -6.127717077669999624e-01 -5.208888958009999515e-01 8.758059927460000171e-01 -3.548408619599999758e-01 -3.530584048259999830e-01 -3.497315942059999738e-01 -2.369703654339999910e-01 2.784362920206000069e+00 1.098685612219000074e+00 -4.722928779999999854e-02 -1.213284151225000107e+00 8.540844310940000073e-01 1.924301437100000012e-01 -8.716814755680000193e-01 -2.252729702829121994e+00 3.859697728164958264e+00 2.973212388076812429e-01 -8.335690711209343462e+00 -2.882845937696876604e+01 2.174328678156925765e+00 -3.235676829416459555e+01 -1.176329989142747365e+02 6.918804389556972190e+00 6.311145313336275819e+01 6.290791530965411482e+01 4.723541215874194421e+01 3.429554348005384412e+01 1.570396882510186209e+01 -1.053669176613020753e+01 -3.210665269590624860e+01 -6.164873167199403525e+01 8.050228847234753005e+01 6.202710718714319427e+01 4.047144214178388211e+01 1.145944863505064681e+01 -1.905530310213441880e-01 -1.511978376597922225e+00 -6.392196732990633734e+00 -9.679463764038004570e+00 -1.462029197310815043e+01 -2.463318911109520570e+01 1.714444427600008702e-01 1.532089703160278260e+00 6.893948143592502298e+00 7.103601778483982443e+00 -1.699617151880404187e+00 -3.125998283833800784e+01 -9.850931045597730029e-02 -8.342063907908534581e-01 -3.985128742354181686e+00 -6.362991463537218451e+00 -1.056844666266370858e+01 -2.175734031348499897e+01 2.494071576656595526e-02 2.839555712562474299e-01 2.804989896622184897e+00 6.198632693047541942e+00 1.014284118160041892e+01 7.479886795671480293e+00 2.860043481324407111e+01 2.940203724725545494e-11 -1.469263369999999895e+02 -1.438730239999999867e+02 -1.438389730769999915e+02
-6.519512227899999790e-02 5.264228369579999622e-01 -6.952998204500000501e-01 -5.345440829269999528e-01 -5.411509263360000377e-01 9.454880378919999773e-01 -3.469389222309999798e-01 -3.436952662369999745e-01 -3.488871396150000082e-01 -2.304981405579999976e-01 2.553877673980999852e+00 4.767087147369999944e-01 -7.019402982099999522e-02 -1.109484762399999935e+00 7.269080796860000193e-01 2.489027541009999900e-01 -7.971040336979999807e-01 -2.200696045029169490e+00 3.867742700665977473e+00 2.903708128588197712e-01 -8.929209266100963660e+00 -2.802113931818169235e+01 2.162103216669895467e+00 -3.085761592591423152e+01 -1.097461630156419261e+02 7.035259898977074933e+00 6.543606867034708330e+01 6.477295709905284582e+01 5.018838030468901934e+01 3.891760523251625159e+01 2.438208243879298465e+01 9.078294968483332283e+00 -3.214475686750738248e+01 -6.147093292790732733e+01 8.157429856056667461e+01 6.396119718216210970e+01 4.401590712076441037e+01 1.814368170584269890e+01 -1.899549106889800998e-01 -1.505388047298895193e+00 -6.312326585076120544e+00 -9.427578026371364217e+00 -1.380042649796304488e+01 -2.192450427615114350e+01 2.051089908524866556e-01 1.923270487469543655e+00 1.087923470715121610e+01 1.576509284239754294e+01 1.427161714197594300e+01 -1.423430814287632407e+00 -1.003434918784630869e-01 -8.540861289945146373e-01 -4.198107882970476545e+00 -6.958392238161972720e+00 -1.220534030802370751e+01 -2.622939960482187161e+01 2.222832954509167125e-02 2.532666961092614466e-01 2.454413788082703718e+00 5.249479572761423185e+00 7.945919772119194313e+00 3.969863701168659276e+00 1.274000000000000132e-01 -1.112038100000000007e+01 -1.376356109999999831e+02 -1.379225370000000055e+02 -1.389299886379999975e+02
2.266871099230000075e-01 5.823764200630000554e-01 -7.271967313260000454e-01 -3.391550198030000018e-01 -8.253512127819999655e-01 1.091781022121000033e+00 -3.271390083210000133e-01 -3.305702770019999792e-01 -3.230909277930000267e-01 -2.439463593020000098e-01 2.388265678603000097e+00 5.799447501550000217e-01 9.460632086600000157e-02 -1.157317982784999977e+00 7.991710756690000306e-01 4.306407691909999724e-01 -7.688839711189999759e-01 -2.190697385638106010e+00 3.952415405690161698e+00 2.698624671599283431e-01 -8.175611015408044580e+00 -2.948376152680382845e+01 2.029385070651231082e+00 -3.283981354802866548e+01 -1.269493952631537326e+02 6.408041182358743093e+00 6.129803194963962909e+01 6.270038058008753268e+01 4.931113586559796147e+01 3.864742021164558139e+01 2.549308288283612711e+01 1.390543793341108980e+01 -3.253618843137853389e+01 -6.232298753039712835e+01 7.955456258612511533e+01 6.081952543396425881e+01 3.880682494161225549e+01 9.617561592890531585e+00 -1.907540280910403341e-01 -1.514430202430151473e+00 -6.432455984335113008e+00 -9.832146698812284313e+00 -1.521186169650806974e+01 -2.691918310999448138e+01 2.050707141653335119e-01 1.921596795565817972e+00 1.080674833987625050e+01 1.549340504117708051e+01 1.350332592170001078e+01 -3.229444908628065214e+00 -9.645807765111488741e-02 -8.125321520131409958e-01 -3.778754147384324025e+00 -5.857043468866875102e+00 -9.462019331609582196e+00 -1.970963341731524565e+01 2.604985641733531532e-02 2.956397864132339626e-01 2.895465831955899016e+00 6.328192396234023853e+00 1.005849597107190085e+01 6.637958557045299912e+00 1.718000000000000083e-01 -1.561238400000000048e+01 -1.627182070000000067e+02 -1.628710619999999949e+02 -1.631915842909999981e+02
-2.026011926899999871e-01 6.007191852669999665e-01 -7.129412802810000116e-01 -6.127519970360000290e-01 -4.812032550500000005e-01 8.624506141500000167e-01 -3.395163077250000216e-01 -3.387004718869999764e-01 -3.380402356500000205e-01 -2.566090741079999904e-01 2.408251820195999926e+00 3.432360666789999737e-01 -6.970673145500000389e-02 -1.122341888648000108e+00 9.848914341529999561e-01 3.794527184429999922e-01 -9.147202860409999747e-01 -2.229132485613222858e+00 3.914676783276097360e+00 2.756404559189570280e-01 -8.471177065480032908e+00 -2.718565614493918403e+01 2.205720375403644073e+00 -3.035217836287818827e+01 -1.166969749465493180e+02 6.743663148634312599e+00 6.469160874643579007e+01 6.522251625680790710e+01 5.281922750418712553e+01 4.382386545446189530e+01 3.429393141581483917e+01 2.643271172597358998e+01 -3.237847745593539628e+01 -6.216426159908180438e+01 7.941965209274457038e+01 6.031515277158089106e+01 3.741221219083011817e+01 5.793812809796893504e+00 -1.904643944798575794e-01 -1.510883037209354685e+00 -6.373817105358893009e+00 -9.609616130151659164e+00 -1.435104625522322408e+01 -2.361496424171749808e+01 2.131200514569122351e-01 2.018309467062483709e+00 1.191262762677849096e+01 1.804409674820418630e+01 1.831499887155505490e+01 4.853646243759246914e+00 -1.008130227033890713e-01 -8.590652753815052334e-01 -4.246403427431273414e+00 -7.079833148797648690e+00 -1.248766031828321310e+01 -2.685102051387031707e+01 2.646303751055919737e-02 3.015642942762746248e-01 3.024551379367288018e+00 6.838063789043000718e+00 1.173945774803935116e+01 1.008425828524617884e+01 1.625000000000000056e-01 -1.403877499999999934e+01 -1.526945939999999950e+02 -1.532389239999999972e+02 -1.537047110880000105e+02
-1.323441367519999912e-01 6.140881409120000356e-01 -7.443946200969999705e-01 -5.973921860580000409e-01 -5.003667626259999945e-01 8.175688877319999825e-01 -3.437623507620000129e-01 -3.443265772090000065e-01 -3.499881143119999982e-01 -2.662156728589999966e-01 2.574507676071999818e+00 1.248525292092000027e+00 -1.012924450650000002e-01 -9.680966756700000175e-01 9.846028723659999704e-01 6.109054833649999461e-01 -9.093376820520000514e-01 -2.244781719537515929e+00 3.846230265691061412e+00 2.408972162205285095e-01 -8.774681814939333080e+00 -2.691575118086933571e+01 2.238093457515314633e+00 -2.959152748561362500e+01 -1.060228252432026892e+02 7.286328415288296334e+00 6.212767145990075335e+01 6.310475412362405478e+01 4.933989150575416716e+01 3.826785494680397903e+01 2.387170883265793364e+01 8.706722123866059704e+00 -3.216882842510993612e+01 -6.176340637533423461e+01 8.025832351873857817e+01 6.165642493734136309e+01 3.991613108310237834e+01 1.033273307673762353e+01 -1.895654141301064688e-01 -1.501332458903725353e+00 -6.273496222306510717e+00 -9.329809265729572587e+00 -1.357206736320988760e+01 -2.144645569647505567e+01 1.659100068501383196e-01 1.469073512656867031e+00 6.292919803939867052e+00 5.830287830032306218e+00 -4.054205650701061536e+00 -3.596842154890057941e+01 -1.035049266173099919e-01 -8.882924434374375178e-01 -4.560803154866879261e+00 -7.958877015973018665e+00 -1.490511519841615140e+01 -3.372655811218002953e+01 2.675418540564196770e-02 3.047295357119650383e-01 3.054427559231926992e+00 6.902102136061769144e+00 1.182945663628827937e+01 1.011804369889805777e+01 1.292999999999999983e-01 -1.154405500000000018e+01 -1.334486674000000050e+02 -1.301118467000000010e+02 -1.298549326529999917e+02
3.336411600999999831e-03 6.582103274549999661e-01 -7.559502141820000354e-01 -7.559734998999999567e-01 -3.373042265519999861e-01 8.023566441139999839e-01 -3.650582122159999887e-01 -3.582343217969999882e-01 -3.636521002359999755e-01 -2.488648513180000132e-01 2.795544281040000190e+00 4.541969822090000108e-01 -9.287420187900000124e-02 -1.230037984361999959e+00 8.589066670339999821e-01 3.811955444099999757e-01 -8.430244430440000381e-01 -2.152998281944942249e+00 3.912129711558571366e+00 2.743163314702861677e-01 -8.672922688928833779e+00 -2.818916598517690275e+01 2.165801718631505501e+00 -3.079268235303995027e+01 -1.100502024887450290e+02 7.004281865990536815e+00 6.382537937449315990e+01 6.356493076263313924e+01 4.836633702479743846e+01 3.601126132620648690e+01 1.867519605004001804e+01 -4.236793378945007404e+00 -3.235010930898729242e+01 -6.169787855667144072e+01 8.152636143713397132e+01 6.400375858609756108e+01 4.407952977363542857e+01 1.814294927667463497e+01 -1.912283286598368548e-01 -1.518942494120504083e+00 -6.455707246860872495e+00 -9.829636368034025296e+00 -1.492731966833476775e+01 -2.511100935584493854e+01 2.005474514029216559e-01 1.870109101506713056e+00 1.034000281704229884e+01 1.463659029428343494e+01 1.238116735586878647e+01 -4.269703424970707317e+00 -1.000622434190009818e-01 -8.506425386547449286e-01 -4.143400485636989039e+00 -6.758493455887524703e+00 -1.147671296763070536e+01 -2.365842688415165185e+01 2.009743796748587538e-02 2.296595628483062146e-01 2.209235377783265619e+00 4.647710388604851417e+00 6.740953300741501231e+00 2.348773975999915553e+00 1.373000000000000054e-01 -1.247787100000000038e+01 -1.336460849999999994e+02 -1.343834070000000054e+02 -1.354739052609999987e+02
-1.896943634490000086e-01 6.906637109669999663e-01 -7.191587123010000360e-01 -3.907704357569999898e-01 -6.956033335539999474e-01 9.652938299869999739e-01 -3.269268413429999853e-01 -3.266304734759999939e-01 -3.281786404690000269e-01 -2.537111126239999792e-01 2.301572400773999938e+00 1.012476738339999960e+00 -2.385994672699999833e-02 -9.513103401739999576e-01 8.686422885850000331e-01 5.716053616680000227e-01 -7.811050590529999837e-01 -2.203450329668677821e+00 3.914625407520123890e+00 2.488462889554205748e-01 -8.479037623064076712e+00 -2.668163550565570219e+01 2.197250115084477429e+00 -2.884558833665202471e+01 -1.025554204925243624e+02 7.268420620926693054e+00 6.233703233690274459e+01 6.384356545820016748e+01 5.166201493695132285e+01 4.253913976068291447e+01 3.284537903714967655e+01 2.567951892786009083e+01 -3.242393222843224976e+01 -6.213579191768806709e+01 7.984615274281897257e+01 6.121548298466220217e+01 3.943675351612994717e+01 1.024223587651584033e+01 -1.893064840847478447e-01 -1.498722521432954924e+00 -6.252648741771944074e+00 -9.290534732952620445e+00 -1.354341409247277284e+01 -2.165576426691209733e+01 1.788180397380811637e-01 1.616241730103517682e+00 7.698452169065141959e+00 8.791922460659534977e+00 1.349764332591384619e+00 -2.537548439697343028e+01 -1.018042358379630391e-01 -8.702913897669899423e-01 -4.387556412292080488e+00 -7.525986879759838821e+00 -1.390005359331224533e+01 -3.140653085170065495e+01 2.482211495267204124e-02 2.821268298745394087e-01 2.760028671367842801e+00 6.013156033863392480e+00 9.505391903393421771e+00 6.089360436133301135e+00 1.307999999999999996e-01 -1.134555899999999973e+01 -1.247897454000000010e+02 -1.217552708999999993e+02 -1.215999894149999960e+02
1.647409032350000135e-01 6.969060548600000127e-01 -7.601579876649999790e-01 -3.956224943860000010e-01 -7.734720102400000075e-01 9.764164782269999510e-01 -3.434194616719999926e-01 -3.438855926470000268e-01 -3.464300728729999834e-01 -2.363185860400000005e-01 2.642898878422000220e+00 1.084512253088000033e+00 7.250444471299999361e-02 -1.158264987958999903e+00 7.067523865560000340e-01 4.016449383310000121e-01 -8.141395953810000030e-01 -2.159479206107142168e+00 3.938986039395071082e+00 2.728556422483671140e-01 -8.669953847908692168e+00 -2.799395349832828472e+01 2.208788293163290284e+00 -3.151010478316088737e+01 -1.190940583905714334e+02 6.910398219768526751e+00 6.709548178874862856e+01 6.489941709231277400e+01 4.833269041807695032e+01 3.532197887288433691e+01 1.709919914401255170e+01 -7.136823916208630436e+00 -3.246764445717599301e+01 -6.199674197095704642e+01 8.077761663292461947e+01 6.292967987493975102e+01 4.262900429541156200e+01 1.666389177803008792e+01 -1.906139188133579021e-01 -1.513003221123928821e+00 -6.420283365513020257e+00 -9.805989994998512316e+00 -1.517038679142520152e+01 -2.690740265595718839e+01 1.765220434556437901e-01 1.589502654274602689e+00 7.421599769663774993e+00 8.169945456216240132e+00 1.226721240726442314e-01 -2.798490450786813710e+01 -9.701814030601531302e-02 -8.185480446263347920e-01 -3.840448538137418044e+00 -6.020926567747570068e+00 -9.872640896572374203e+00 -2.065617088026321113e+01 2.725907899335622622e-02 3.094887130923922869e-01 3.061482222342254644e+00 6.794937821837223169e+00 1.117485966086085902e+01 8.432560186977955397e+00 1.562999999999999945e-01 -1.391744300000000045e+01 -1.549889699999999948e+02 -1.543046850000000063e+02 -1.548088411679999865e+02
1.610713430559999881e-01 7.018544257950000143e-01 -7.421184751549999570e-01 -3.627328267670000272e-01 -8.041100546870000310e-01 1.067412449749000070e+00 -3.359603362340000121e-01 -3.391801969680000028e-01 -3.326831423900000195e-01 -2.483609287849999903e-01 2.525489635226000118e+00 8.674619184330000232e-01 8.620480439000000050e-02 -1.094097605803999951e+00 8.127926011110000459e-01 4.947419500710000251e-01 -8.166327135169999529e-01 -2.230762130781123620e+00 3.882270712343271146e+00 2.586629475897627151e-01 -8.278602875557680818e+00 -2.835616363758368053e+01 2.161464865965150750e+00 -3.190826494502807975e+01 -1.231168876922697422e+02 6.696611378370984191e+00 6.751221756458652123e+01 6.542669434263510198e+01 4.953161244742813096e+01 3.735820028704455353e+01 2.115937487198346290e+01 2.757961205687440298e+00 -3.228533634809195263e+01 -6.195399384881386595e+01 8.000002383954191032e+01 6.137161196037894939e+01 3.963676050328270861e+01 1.097088471999730075e+01 -1.907440713233257978e-01 -1.514329168864318564e+00 -6.431581404402714419e+00 -9.830109074467831221e+00 -1.520734587111026670e+01 -2.690840861389990124e+01 1.871840747855543774e-01 1.712502797904743801e+00 8.643294241174244164e+00 1.079726079383070925e+01 4.984632580617722297e+00 -1.845204773336313764e+01 -9.810009644730886824e-02 -8.303830294668974599e-01 -3.971917541989452793e+00 -6.399699664948386157e+00 -1.094843342892383120e+01 -2.363335184348056472e+01 2.801177924523239396e-02 3.180285750917961618e-01 3.159746982632698487e+00 7.059852963284604321e+00 1.176655805729118498e+01 9.287454279200618501e+00 1.550999999999999879e-01 -1.487588000000000044e+01 -1.580010560000000055e+02 -1.568564169999999933e+02 -1.569793138059999933e+02
2.068222445399999984e-02 7.037149747009999734e-01 -7.746911969199999914e-01 -5.096584562920000172e-01 -6.289052875870000392e-01 9.589120434219999822e-01 -3.199176855290000177e-01 -3.262761544610000009e-01 -3.259006504690000194e-01 -2.397526721840000097e-01 2.267398633024999999e+00 6.106928570370000475e-01 -4.363523698900000081e-02 -1.092610609165000080e+00 8.658096891900000092e-01 2.452091144309999915e-01 -8.149063167069999780e-01 -2.277160946267531294e+00 3.853676224642115677e+00 2.907401692468475907e-01 -8.611526092382923991e+00 -2.718542117623574939e+01 2.143716989860218636e+00 -2.979943791779502860e+01 -1.065799839210496458e+02 7.076749643699915104e+00 5.821454510588056053e+01 6.207760485602891265e+01 5.198652511930966114e+01 4.435735315638297038e+01 3.760164808124898173e+01 3.279108696540391321e+01 -3.210610957230333184e+01 -6.176960928759385183e+01 7.991273100771844895e+01 6.099426364342120621e+01 3.861385392847707010e+01 8.090310797737389592e+00 -1.897230730647406771e-01 -1.503156813344223686e+00 -6.299394038708585164e+00 -9.420501475049082529e+00 -1.389970713175979000e+01 -2.261141988927037616e+01 1.980584625727919157e-01 1.839754159054750371e+00 9.970852279933911433e+00 1.372476261346667492e+01 1.046185241684249867e+01 -8.118356625747331634e+00 -9.986532392969624250e-02 -8.492023634214624916e-01 -4.158896628966886944e+00 -6.881903380997242081e+00 -1.211449742957567999e+01 -2.633251976480212875e+01 2.451228462607505862e-02 2.787210560943519932e-01 2.726384676196484946e+00 5.937270369334800790e+00 9.384063769807863054e+00 6.005293559135829184e+00 1.370999999999999996e-01 -1.072422500000000056e+01 -1.355099879999999928e+02 -1.332201857999999959e+02 -1.332761078240000074e+02
2.659353300439999956e-01 7.271139675990000439e-01 -7.358731817060000235e-01 -3.653551227569999948e-01 -7.855733198340000278e-01 1.072594041861999914e+00 -3.269447048599999905e-01 -3.341073059510000220e-01 -3.286712035580000024e-01 -2.476531653350000084e-01 2.473476517948999920e+00 4.274634694319999761e-01 9.245325086599999465e-02 -1.056979384222999974e+00 7.588553772489999849e-01 5.926954686959999830e-01 -7.650053083660000031e-01 -2.144646979069209980e+00 3.947812107207178123e+00 2.457560361796158055e-01 -8.283490929939434366e+00 -2.949895889453878794e+01 1.985590838197365926e+00 -3.244879748107312167e+01 -1.229787997403396815e+02 6.469456347397184004e+00 6.081813010573053901e+01 6.219440366272716147e+01 4.827885155996730759e+01 3.689508162118251988e+01 2.195563010924372449e+01 6.447585941054574832e+00 -3.254697690465681603e+01 -6.210174842352716240e+01 8.070526932758330929e+01 6.292931469471595562e+01 4.288025983213068315e+01 1.675335228334398252e+01 -1.909727055251458083e-01 -1.516735442735141159e+00 -6.455775357054617025e+00 -9.894408859544997270e+00 -1.537307787492442657e+01 -2.734023418798733118e+01 2.157254014027880640e-01 2.048023360508177237e+00 1.217838935963662728e+01 1.850188220111910553e+01 1.880394155700880887e+01 5.042034733004000735e+00 -9.902201182391845435e-02 -8.403541313196593032e-01 -4.077515445300155861e+00 -6.690497034712919344e+00 -1.172611489557116116e+01 -2.568761550425903195e+01 2.520205049764178903e-02 2.861178771208143790e-01 2.790570384664003090e+00 6.056446199219211124e+00 9.477372978537834669e+00 5.806501868866023486e+00 1.703000000000000069e-01 -1.520182299999999920e+01 -1.543895650000000046e+02 -1.553958299999999895e+02 -1.560346539960000030e+02
1.332929271499999901e-01 7.762588309240000539e-01 -7.840086123559999454e-01 -3.029454579520000079e-01 -9.433533323820000316e-01 1.054349181892999976e+00 -3.289331004869999742e-01 -3.273008735569999939e-01 -3.295437856849999791e-01 -2.449150187169999993e-01 2.370549523254999791e+00 1.063630362153000108e+00 4.314900303699999856e-02 -8.999000464980000391e-01 6.900970319300000488e-01 6.153757916869999622e-01 -7.158621492340000447e-01 -2.201454525908397297e+00 3.852256260526655041e+00 2.390936073131601503e-01 -8.588218485777431965e+00 -2.903110318364731413e+01 2.017985399505581867e+00 -3.128381121126458808e+01 -1.098489164110849003e+02 7.055377435867671743e+00 5.686985612097848275e+01 6.018940728353957326e+01 4.756973409954231613e+01 3.685945360818777772e+01 2.333307423271867265e+01 1.146080678467084368e+01 -3.218972361749069222e+01 -6.157781199715733322e+01 8.138189930700615093e+01 6.386432818562543900e+01 4.450782295769924701e+01 1.948711067600187263e+01 -1.889024588802557525e-01 -1.494858132503487980e+00 -6.231746703454414948e+00 -9.287579802797667483e+00 -1.376457040155868228e+01 -2.306168915160094457e+01 1.801249945338767033e-01 1.630330563214809292e+00 7.798264830110167800e+00 8.927752053908054819e+00 1.400801634375179239e+00 -2.573814693891902650e+01 -1.008695034156853326e-01 -8.608061851897956807e-01 -4.314409877811974603e+00 -7.393292227432647579e+00 -1.378935794694157657e+01 -3.184396558645545028e+01 2.528060879393420265e-02 2.863296728057468377e-01 2.760254613673215562e+00 5.890627969451550427e+00 8.827140205941164552e+00 4.250424448332386085e+00 1.310000000000000053e-01 -1.184701300000000046e+01 -1.315278759999999920e+02 -1.282048651000000064e+02 -1.279673082110000024e+02
3.598981849860000137e-01 7.779993084180000240e-01 -7.549047967699999973e-01 -5.203171129710000287e-01 -6.489900973859999977e-01 9.707548196009999630e-01 -3.395872487050000110e-01 -3.470121937510000087e-01 -3.418467579969999837e-01 -2.494355968380000121e-01 2.663557386017000095e+00 3.913293308429999784e-01 -3.117406241800000158e-02 -9.343386676689999781e-01 8.311250006779999921e-01 4.468062371109999820e-01 -8.252219717290000256e-01 -2.211845123396979140e+00 3.880960700778656403e+00 2.649286934779254699e-01 -8.385044164522307497e+00 -2.918747617377174564e+01 2.078245242612763111e+00 -3.226856278592367033e+01 -1.190801048663938815e+02 6.787649921693910571e+00 6.282472710187268206e+01 6.292313671865969837e+01 4.773520719801237533e+01 3.530890687338364131e+01 1.797743760447940531e+01 -4.174488010946787675e+00 -3.226306787753706828e+01 -6.180650830944525609e+01 8.057894789600561580e+01 6.233405309013175355e+01 4.124727825179144958e+01 1.369091589405149634e+01 -1.899804254751256416e-01 -1.505933623857947934e+00 -6.330567017326664825e+00 -9.513202119958990011e+00 -1.418212908345260281e+01 -2.348858455638082887e+01 2.136226392801946206e-01 2.023469886071422863e+00 1.193166507982255808e+01 1.800851365816906480e+01 1.806536558902930523e+01 4.158489268165470598e+00 -1.029282514541535326e-01 -8.824049765421836389e-01 -4.513688397438310851e+00 -7.867275084249211403e+00 -1.479494559739654846e+01 -3.383789523492283990e+01 2.493695887314355958e-02 2.835167198577021042e-01 2.780476949702612277e+00 6.080897454157782711e+00 9.703411051244838603e+00 6.483652423954978872e+00 1.366999999999999882e-01 3.960497613196692782e+03 -1.467955420000000117e+02 -1.465180650000000071e+02 -1.469858845789999862e+02
2.802614573939999909e-01 7.814049127909999948e-01 -7.330341020530000140e-01 -2.877980126960000273e-01 -9.300739664070000190e-01 1.098230857407999972e+00 -3.385790551060000042e-01 -3.383558281640000054e-01 -3.319319457920000271e-01 -2.466517873200000099e-01 2.582630558157000156e+00 1.062407075007000046e+00 8.588152152799999328e-02 -9.866796160720000541e-01 7.783534419780000491e-01 4.918175027900000273e-01 -7.910550614660000202e-01 -2.260345340472828202e+00 3.851699580057271088e+00 2.582269102502466329e-01 -8.070005953988378167e+00 -2.815674638617342396e+01 2.213841371257650792e+00 -3.182381149801475928e+01 -1.216410997729003611e+02 6.874036818757252476e+00 6.371413756071311951e+01 6.313406735703019024e+01 4.722755942519522421e+01 3.430208467164479913e+01 1.609970885233977000e+01 -7.910286344715943940e+00 -3.216980482986672030e+01 -6.183498949084398788e+01 7.997144037720157428e+01 6.123939751403069209e+01 3.938590271025087475e+01 1.066677348602399356e+01 -1.898617003125971092e-01 -1.505043026010700613e+00 -6.338331307451243291e+00 -9.583046628711054282e+00 -1.457621994787981379e+01 -2.530640970083098296e+01 1.799101114133631052e-01 1.628065493384437623e+00 7.784392565614682624e+00 8.914710755721829472e+00 1.418924481290340101e+00 -2.560514910562832469e+01 -9.927216328556399960e-02 -8.433963125765798763e-01 -4.124699480011060793e+00 -6.859231721699516449e+00 -1.232137694379059312e+01 -2.772717317948328031e+01 2.885836557947555475e-02 3.272405902322336191e-01 3.246206273878819548e+00 7.240609661869709335e+00 1.199746034298855690e+01 9.310380926099998788e+00 1.517999999999999905e-01 -1.425201599999999935e+01 -1.528603180000000066e+02 -1.505187770000000000e+02 -1.503962100280000129e+02
1.606386066600000093e-02 7.909030866309999519e-01 -7.414802068450000450e-01 -4.318690553210000060e-01 -7.071021011139999590e-01 9.789842309590000013e-01 -3.330136848690000151e-01 -3.328681108629999996e-01 -3.321403444280000006e-01 -2.436363957880000042e-01 2.403291486416999856e+00 4.951485524740000255e-01 1.069725409500000071e-02 -9.527833383110000387e-01 8.286996223729999889e-01 3.637398483320000153e-01 -8.707751834939999602e-01 -2.264114080997379208e+00 3.850992637515772810e+00 2.755315291854857906e-01 -8.473714788069948156e+00 -2.782520311461403750e+01 2.177041902729528466e+00 -3.130234995475884574e+01 -1.192297252648813810e+02 6.803736797247538881e+00 6.124713374927768683e+01 6.286864908633157256e+01 4.993650077852819891e+01 3.972258211706675013e+01 2.747897954176273672e+01 1.709914407428566818e+01 -3.213089611189480621e+01 -6.176506661318754965e+01 8.006799521455786817e+01 6.129761886046630792e+01 3.921682867055443467e+01 9.715532409985886630e+00 -1.900620300802852436e-01 -1.506901652947890913e+00 -6.345423837551498636e+00 -9.567920714069456878e+00 -1.438998774827544480e+01 -2.427152587740732415e+01 2.081675115213176275e-01 1.958529380144385046e+00 1.121738263591462292e+01 1.642320258959821544e+01 1.523450769213800982e+01 -2.778942744031401846e-01 -1.018741045581626203e-01 -8.711067636588308849e-01 -4.398726428962628887e+00 -7.562911089779431606e+00 -1.402080889558803811e+01 -3.180672062607498773e+01 2.897403046655566347e-02 3.293497148302961253e-01 3.310232903480821776e+00 7.519310182827176448e+00 1.296053090565723132e+01 1.125940055817147467e+01 1.477999999999999869e-01 -1.377814599999999956e+01 -1.553672229999999956e+02 -1.545264690000000201e+02 -1.546764722229999904e+02
1.824642613899999932e-01 7.950847649319999766e-01 -7.306563968420000110e-01 -5.426631993520000252e-01 -5.923652132860000030e-01 1.001258636695999904e+00 -3.418372320590000180e-01 -3.386367881239999988e-01 -3.404869315649999839e-01 -2.576092068410000269e-01 2.476930578846999964e+00 9.057293963629999833e-01 -8.685929455999999438e-02 -1.095924002312000045e+00 9.731015636469999563e-01 4.262598674160000267e-01 -8.600420038149999558e-01 -2.211702371804816547e+00 3.947712823475025168e+00 2.705261222720862224e-01 -8.774525468653241234e+00 -2.983366760938718798e+01 2.048784393403825010e+00 -3.287335518331678230e+01 -1.218051299365750850e+02 6.709113505680060818e+00 5.923094666188722357e+01 6.177949324622765914e+01 4.924581724548237815e+01 3.898912879230768169e+01 2.635940549181387027e+01 1.504454342644096876e+01 -3.251821051619136682e+01 -6.239563258784972533e+01 7.906371812071633087e+01 5.985570423432223919e+01 3.679401913193064644e+01 5.002235362314029210e+00 -1.894478646281617107e-01 -1.500004652925387871e+00 -6.255814730604738472e+00 -9.269640546199308773e+00 -1.335821895986935459e+01 -2.069565539114755026e+01 1.807494820090743137e-01 1.638870865431323320e+00 7.938361083230641491e+00 9.341108742385436869e+00 2.457367398373635936e+00 -2.297616164407779493e+01 -1.002899317918578281e-01 -8.536764800922330698e-01 -4.201205729728461513e+00 -6.985947438237702478e+00 -1.234957630144619678e+01 -2.683699715873921576e+01 2.571841307586985106e-02 2.926790687072280961e-01 2.900549208699164438e+00 6.444627115200410650e+00 1.065991223367583274e+01 8.174573442652992128e+00 1.504000000000000059e-01 -1.382930799999999927e+01 -1.547922439999999824e+02 -1.522120869999999968e+02 -1.519988544530000070e+02
1.180740689319999953e-01 8.186063679470000354e-01 -7.504740650400000268e-01 -6.584273142659999856e-01 -4.354584173950000192e-01 8.841747190230000442e-01 -3.407999429720000029e-01 -3.436056232199999894e-01 -3.415587503679999859e-01 -2.533344666130000200e-01 2.552992450314000017e+00 7.416402216120000501e-01 -1.621030433199999871e-02 -1.101579380825000065e+00 9.269082461850000065e-01 3.956254816049999956e-01 -8.361822674850000192e-01 -2.198690368221345892e+00 3.912154267558260567e+00 2.729914180859264183e-01 -8.209331083322028988e+00 -2.744007482438157197e+01 2.138137692429013192e+00 -2.950194890311015783e+01 -1.024241376259275853e+02 7.211061676900317963e+00 5.881720001719878610e+01 6.157132073045336540e+01 4.912077827044619482e+01 3.878779472190134214e+01 2.577093152763299244e+01 1.326187502165216792e+01 -3.236762845825305135e+01 -6.198210600204028253e+01 8.024826527522368735e+01 6.177426532893265687e+01 4.008933065855410405e+01 1.107393482599789181e+01 -1.917745994739695481e-01 -1.524904874386083797e+00 -6.525517633801293016e+00 -1.004406022442775992e+01 -1.560643992795311874e+01 -2.736318272054032974e+01 1.860217352621506282e-01 1.700239881229731465e+00 8.570791525391369348e+00 1.074533751380146818e+01 5.161084123627897924e+00 -1.749489359428309854e+01 -1.016092102666365238e-01 -8.676514376992275901e-01 -4.336187423504451743e+00 -7.324285546116406032e+00 -1.313480271053153459e+01 -2.858620525183573591e+01 2.179955023912799605e-02 2.486402577041852135e-01 2.412730403148569458e+00 5.166295952049354767e+00 7.852579372766467003e+00 4.020572016214636335e+00 1.302999999999999992e-01 -1.088799500000000009e+01 -1.211408392999999961e+02 -1.181339921999999945e+02 -1.180350638500000002e+02
2.242367602249999980e-01 8.305276177360000345e-01 -7.500851129059999955e-01 -3.865481960550000151e-01 -8.037837383939999691e-01 1.035376389846000000e+00 -3.425543472970000169e-01 -3.440954690340000122e-01 -3.479822738969999829e-01 -2.591782486270000074e-01 2.664666325444999817e+00 9.121508488699999750e-01 7.836119943000000032e-02 -8.679184588980000115e-01 8.910694394220000092e-01 6.231372396800000102e-01 -7.947223312890000502e-01 -2.205233694501917974e+00 3.922478090669903050e+00 2.418150716115126386e-01 -8.830226918180567708e+00 -2.878337360173630799e+01 2.190097620489379171e+00 -3.192636313290181960e+01 -1.187018397088028649e+02 7.059674159278855221e+00 6.512681721117284894e+01 6.381618100833381391e+01 4.747530292263456175e+01 3.432364439376569010e+01 1.562859297969563599e+01 -1.011886565625842138e+01 -3.246633067346441237e+01 -6.224106198958475034e+01 7.958669612281798322e+01 6.084928887201355963e+01 3.896404439155885058e+01 9.424306506309921616e+00 -1.906538737941115835e-01 -1.513409777815788448e+00 -6.423722268258685197e+00 -9.813245866673991458e+00 -1.518109551535000179e+01 -2.690540904652235099e+01 1.846694688723616584e-01 1.683330077799666702e+00 8.347864397454419105e+00 1.015505238341589767e+01 3.787223197704449706e+00 -2.078978051985400199e+01 -1.026834954948077916e-01 -8.800845676919950566e-01 -4.503340961257699782e+00 -7.874333540892806127e+00 -1.494027766536102497e+01 -3.463253683599454291e+01 2.660558539640212397e-02 3.019724651162660201e-01 2.969855816509301416e+00 6.533716710831518171e+00 1.054048576480602861e+01 7.404251359731615523e+00 1.351999999999999869e-01 -1.337603499999999990e+01 -1.489888629999999807e+02 -1.485050420000000031e+02 -1.490484946569999920e+02
1.967861777849999882e-01 8.439074718700000366e-01 -7.258473225689999753e-01 -7.290757196710000443e-01 -3.215207520269999786e-01 8.088662033350000335e-01 -3.582975065760000133e-01 -3.540549926159999861e-01 -3.562659772790000012e-01 -2.345157769919999913e-01 2.700299664806999900e+00 3.710754546550000255e-01 -6.024024723500000233e-02 -1.027374182942000003e+00 8.306252135939999892e-01 1.841996456999999976e-01 -8.377460663700000421e-01 -2.153911041977149665e+00 3.941886435502056418e+00 3.008167538396175344e-01 -8.742349828739490292e+00 -2.899634042644551357e+01 2.101197245250778778e+00 -3.129119668480654326e+01 -1.049229601977080648e+02 7.186386749525230933e+00 6.505860597054234518e+01 6.450688193219585287e+01 4.976431078859720714e+01 3.814613583276701547e+01 2.257786251684694179e+01 4.302697089309949874e+00 -3.240362487174674300e+01 -6.181982882359842080e+01 8.123530874080913122e+01 6.355495699496368189e+01 4.334251091338495598e+01 1.660170075146111657e+01 -1.918181051986115049e-01 -1.525205740519505193e+00 -6.521423214475003505e+00 -1.001291476190555940e+01 -1.543986154768974828e+01 -2.659689756708295505e+01 2.065684940981285522e-01 1.941283199132738169e+00 1.110739055328823710e+01 1.633961080215109618e+01 1.548157026232333955e+01 8.595514470194189904e-01 -1.040315086249459370e-01 -8.935814869714530095e-01 -4.599256188661395406e+00 -8.021204135599765195e+00 -1.491775152969377238e+01 -3.328185256007328263e+01 1.993594944393148674e-02 2.279529420929866657e-01 2.195340780062618347e+00 4.623716642378552955e+00 6.727934784407009872e+00 2.412529687322024774e+00 1.274000000000000132e-01 -9.119851000000000596e+00 -1.245632640000000038e+02 -1.228274787000000003e+02 -1.235527834979999966e+02
2.683155399200000055e-02 8.699737693100000335e-01 -7.417162721719999796e-01 -5.069078448329999986e-01 -6.067079403649999758e-01 9.539822408089999595e-01 -3.456644461939999968e-01 -3.429481075849999949e-01 -3.491684892760000269e-01 -2.522308169140000111e-01 2.629419124283999931e+00 7.309211510119999478e-01 -7.198693114300000473e-02 -1.174781554029999953e+00 8.303621167189999541e-01 5.588399791070000067e-01 -8.524601045640000097e-01 -2.153834423004585830e+00 3.933917016216176066e+00 2.503505940630134097e-01 -8.564963808262858080e+00 -2.748982615288910836e+01 2.201837757685235708e+00 -3.081228726903509596e+01 -1.190136653988034681e+02 6.733681401250660059e+00 5.972487648227708235e+01 6.142052748522705485e+01 4.723262984997819558e+01 3.523185410416267871e+01 1.857077967140255836e+01 -1.972956061258129390e+00 -3.248578463872272692e+01 -6.201409005687223441e+01 8.076686462184190418e+01 6.290458215157931221e+01 4.256264286743559921e+01 1.590240455301326428e+01 -1.893638235229942735e-01 -1.499201357128369327e+00 -6.251543048552912651e+00 -9.269645056173212438e+00 -1.340885974296833005e+01 -2.101289123349620880e+01 1.905148251780677260e-01 1.751840349374705896e+00 9.070319641328758564e+00 1.177902919536303727e+01 6.939536450662324718e+00 -1.442688630239290148e+01 -9.831020185567906911e-02 -8.322002086476693039e-01 -3.970635087753890957e+00 -6.341509816666643040e+00 -1.058376696739932932e+01 -2.203162141071909730e+01 2.604724833646248489e-02 2.963341651526663068e-01 2.939048790751399576e+00 6.539777856667467582e+00 1.084654370916301147e+01 8.398594410566241564e+00 1.647000000000000131e-01 -1.478237000000000023e+01 -1.559791050000000041e+02 -1.569489069999999913e+02 -1.577880035009999915e+02
3.612883653030000142e-01 9.242138021960000227e-01 -7.473369909299999447e-01 -2.576525265280000254e-01 -9.539536828210000152e-01 1.109435573946000009e+00 -3.247486105960000202e-01 -3.295806336550000104e-01 -3.308796460599999767e-01 -2.294652098749999924e-01 2.450265431226000157e+00 7.526601611669999636e-01 7.041300081599999316e-02 -1.056388198157999891e+00 6.503803223499999842e-01 3.497444690129999922e-01 -7.430861142869999991e-01 -2.190154475259902700e+00 3.923071507987060613e+00 2.795343584997995734e-01 -8.621144952516816673e+00 -2.883241743204646923e+01 2.105548333540908423e+00 -3.238283598205455149e+01 -1.227100193539045989e+02 6.751631693035292869e+00 5.808661623561321363e+01 6.051626749945680217e+01 4.675546470279901001e+01 3.501962401287272542e+01 1.914470653223689567e+01 1.690915974982289516e+00 -3.239863284522750320e+01 -6.199718283309131550e+01 8.043640783969257768e+01 6.230815185231365660e+01 4.157128007839261130e+01 1.503332205800065147e+01 -1.893015899332516627e-01 -1.499062484765590009e+00 -6.274222918404726457e+00 -9.401120116487380329e+00 -1.405915325829617579e+01 -2.381124091228618767e+01 1.968589132585198131e-01 1.824562583279774719e+00 9.762620716394058817e+00 1.316766355708672087e+01 9.183923842810628457e+00 -1.095493440067501467e+01 -9.745000419570250261e-02 -8.236672835654511582e-01 -3.915007758666556814e+00 -6.280688738149345696e+00 -1.077336712330401447e+01 -2.361572888890772859e+01 2.713229034267307382e-02 3.074515489484676012e-01 3.008537981104325798e+00 6.574443350323978308e+00 1.042540089835093653e+01 6.846074183419097459e+00 1.577000000000000068e-01 -1.439165799999999962e+01 -1.607942999999999927e+02 -1.607260660000000030e+02 -1.612524148180000054e+02
3.058554081489999743e-01 9.580050094359999768e-01 -7.545939622659999513e-01 -5.145360625639999741e-01 -6.152008713080000524e-01 9.550640353679999972e-01 -3.337304689639999933e-01 -3.398330997260000097e-01 -3.350605343440000161e-01 -2.541741269789999924e-01 2.524823059602999908e+00 5.186645659799999919e-01 -4.547937516399999658e-02 -1.171825532554999993e+00 8.621110982199999828e-01 5.435340081159999448e-01 -8.951012737329999691e-01 -2.168599428836781584e+00 3.933968805983791395e+00 2.529382635382201316e-01 -8.445992620004775020e+00 -2.982793925927516554e+01 1.985168138397412019e+00 -3.362862871351298111e+01 -1.335573040470268040e+02 6.094816822726002670e+00 6.096531216208249049e+01 6.244633850222658822e+01 4.887376778895563945e+01 3.783080929590619235e+01 2.353781881576160018e+01 8.989097945120969158e+00 -3.248613278113083425e+01 -6.209481203160679996e+01 8.037303222202194775e+01 6.219649968285153818e+01 4.124040150612912470e+01 1.361783069612064700e+01 -1.898232829873488514e-01 -1.504187768251945778e+00 -6.308719613395854964e+00 -9.442442162172016040e+00 -1.394441782068407498e+01 -2.268059977224698542e+01 2.038058595813808938e-01 1.907400600914140654e+00 1.068791727331415231e+01 1.530054815817920755e+01 1.332737191000796884e+01 -3.187315414535604408e+00 -9.833979959517523406e-02 -8.325609897256727177e-01 -3.976250450352046606e+00 -6.361627273404164562e+00 -1.065492800264623519e+01 -2.226845045347738505e+01 2.826156487982359883e-02 3.215242263177295334e-01 3.232993301072609516e+00 7.345821936287918241e+00 1.269268729645728655e+01 1.109711225125267653e+01 1.847999999999999921e-01 1.266418489284136008e-02 -1.803597389999999905e+02 -1.800016569999999945e+02 -1.800058938399999988e+02
8.914304481800000568e-02 9.829723068100000294e-01 -7.236515482199999960e-01 -5.988452664990000507e-01 -4.705173759929999755e-01 9.116881950649999844e-01 -3.460881194900000124e-01 -3.439718079510000193e-01 -3.467455251270000205e-01 -2.558513175650000138e-01 2.569840516949000175e+00 3.667332687620000198e-01 -1.242853508300000021e-02 -1.171618092926999921e+00 8.725078494039999466e-01 5.703712460040000209e-01 -9.151608876769999901e-01 -2.130279813513725973e+00 3.953588206994219423e+00 2.490336551127008413e-01 -8.833809290133576297e+00 -2.965999033936057216e+01 2.009153852336334367e+00 -3.305624614410727702e+01 -1.285624905481188875e+02 6.263869446838053356e+00 6.193343068503553184e+01 6.305290776319624513e+01 4.944799689109544261e+01 3.850454911828635574e+01 2.437147727416161302e+01 9.717744623905471002e+00 -3.255818257451359443e+01 -6.205436224557855951e+01 8.093417592985314002e+01 6.323251084195546667e+01 4.311255378081475698e+01 1.654585473741542145e+01 -1.915041913097520199e-01 -1.521999508289920255e+00 -6.493614436226128994e+00 -9.951611151178541448e+00 -1.533545021270282760e+01 -2.653302175157140397e+01 2.113997014526972085e-01 1.997970894290352240e+00 1.169569595452888144e+01 1.757924859231068382e+01 1.753521579760685611e+01 3.759411326243154772e+00 -9.972384601951840566e-02 -8.472316542092134251e-01 -4.118506518114331882e+00 -6.719871746489130437e+00 -1.148926216694911417e+01 -2.406789581984162751e+01 2.662856895114420336e-02 3.034907610214200857e-01 3.049283086214988892e+00 6.912259720927827367e+00 1.193149330090283655e+01 1.040205807672857929e+01 1.801000000000000101e-01 -1.613447599999999937e+01 -1.708124960000000101e+02 -1.727139999999999986e+02 -1.735058052450000048e+02
9.240662946000000738e-03 1.029576560166999943e+00 -7.224741730479999902e-01 -4.491701649970000210e-01 -7.143921923199999524e-01 9.592587648460000338e-01 -3.361809575420000029e-01 -3.293811776469999786e-01 -3.319710469769999728e-01 -2.301881989260000094e-01 2.265283056727000144e+00 9.020865419369999971e-01 5.573784815800000153e-02 -9.979950403020000360e-01 7.607068500800000521e-01 1.922740991430000046e-01 -7.911502372850000020e-01 -2.257218099342928497e+00 3.855314362301388798e+00 2.972782274976494832e-01 -8.969813147951439802e+00 -2.842408901298493262e+01 2.127844299856842092e+00 -3.093647083520177077e+01 -1.059044922130625253e+02 7.227082312300649569e+00 6.626557677943726787e+01 6.617536203304520370e+01 5.389032211269609007e+01 4.551295376576413076e+01 3.773213448745084975e+01 3.178607671699286641e+01 -3.209087315818847941e+01 -6.163162356900389227e+01 8.052932311349221095e+01 6.211354311314062926e+01 4.077060763539393662e+01 1.240598272922518319e+01 -1.909198012261388855e-01 -1.516149854802313790e+00 -6.448675121711443303e+00 -9.872421531496174296e+00 -1.530440823898085689e+01 -2.711955231018327694e+01 1.834054039064447472e-01 1.669031739573776374e+00 8.217897671556459116e+00 9.900805874035549792e+00 3.382689660447895541e+00 -2.142977569868068954e+01 -1.011228010522347703e-01 -8.629617119596703079e-01 -4.311775318375735466e+00 -7.322073363287198156e+00 -1.336940658290410155e+01 -2.998942669096394553e+01 2.468101497812782291e-02 2.804356307831385453e-01 2.736137104313273838e+00 5.936809545974043090e+00 9.291749917085208921e+00 5.679086842733060969e+00 1.212000000000000022e-01 -9.176042000000000698e+00 -1.302313770000000090e+02 -1.267501752000000010e+02 -1.267884413449999954e+02
2.326817005740000055e-01 1.050993567991999944e+00 -7.608200890070000444e-01 -6.363637668070000197e-01 -4.628816875790000007e-01 8.902787527569999693e-01 -3.434957870099999977e-01 -3.510473599110000009e-01 -3.503359929970000231e-01 -2.648097026660000131e-01 2.754989034800999992e+00 4.070200785699999990e-01 -1.166308622499999947e-01 -1.241590888111999913e+00 1.010807868424000056e+00 5.265194771669999829e-01 -8.446704982560000463e-01 -2.231468158731861440e+00 3.887662117001790207e+00 2.545788165751896037e-01 -8.338153118940967445e+00 -2.738148719058058589e+01 2.241903896511324046e+00 -3.073037341776085896e+01 -1.206149771490027121e+02 6.702815101830100986e+00 6.016411169385392554e+01 6.152970135656489958e+01 4.690335864166372914e+01 3.446387362407206467e+01 1.671361832382463675e+01 -7.316367114733782095e+00 -3.231105896272449485e+01 -6.202361990223949562e+01 7.974316167081710205e+01 6.084162127189150482e+01 3.840686406580837087e+01 7.790985553406653885e+00 -1.897384666420115773e-01 -1.503047460823321524e+00 -6.285656686215465250e+00 -9.346582853933304236e+00 -1.354435278516499785e+01 -2.110074637225186933e+01 2.076820674715848525e-01 1.953791190867302463e+00 1.121217268108969911e+01 1.650784390136595547e+01 1.562602147536101427e+01 7.987296258922386150e-01 -9.837230692995599379e-02 -8.325629540657980554e-01 -3.960429889226740219e+00 -6.275409674539648819e+00 -1.025855039137894842e+01 -2.072457937445754794e+01 2.276201480154162529e-02 2.594423304186214141e-01 2.531888668445231527e+00 5.478471687541869528e+00 8.546102671539083317e+00 5.093060415206903890e+00 1.731999999999999929e-01 -1.545807800000000043e+01 -1.546626090000000033e+02 -1.581136410000000012e+02 -1.595645254410000007e+02
1.032627525750000053e-01 1.069194667325999992e+00 -7.180099466020000154e-01 -5.399581696740000103e-01 -5.663280672720000242e-01 9.170592475190000314e-01 -3.277328645129999884e-01 -3.324977548120000015e-01 -3.264716659099999863e-01 -2.595575568490000040e-01 2.323813506516999805e+00 9.199583851120000100e-01 -3.878598232399999707e-02 -9.775326047600000345e-01 9.563536072049999559e-01 5.062371128779999951e-01 -8.706962325679999948e-01 -2.189842826192424319e+00 3.950910502084425513e+00 2.595043770207489664e-01 -8.289924305520866454e+00 -2.816845061886532875e+01 2.047300172249113981e+00 -3.036060939613381038e+01 -1.078146659349043404e+02 6.994902935588915405e+00 6.394559109280118037e+01 6.502225387945564705e+01 5.328686789041294958e+01 4.495340003967010034e+01 3.692139922268008689e+01 3.056124837538544980e+01 -3.254679564268690228e+01 -6.234937628255273268e+01 7.943846398375683293e+01 6.055067085363742052e+01 3.812920759764813994e+01 7.669134891709001423e+00 -1.903323562649054390e-01 -1.509572766240706354e+00 -6.364287971621474860e+00 -9.594875412666603154e+00 -1.435912788342909607e+01 -2.381199273804416450e+01 1.799634715213431768e-01 1.629841687415389595e+00 7.849886178981717144e+00 9.152160536178326922e+00 2.108897269314959022e+00 -2.366228133177227377e+01 -1.027587367528251111e-01 -8.803408333200138935e-01 -4.481931195857138839e+00 -7.755412570232540048e+00 -1.440744799261533515e+01 -3.248518172153887207e+01 2.603516842027858713e-02 2.963816482382197193e-01 2.948540245424518424e+00 6.588633363930040510e+00 1.103205136246382168e+01 8.805498765455240573e+00 1.365999999999999992e-01 -1.169455400000000012e+01 -1.305045080000000155e+02 -1.254705770999999999e+02 -1.245821981109999967e+02
1.109394100189999982e-01 1.080200379114000020e+00 -7.676872198369999456e-01 -4.834751536620000012e-01 -6.943504332900000131e-01 9.384511980519999463e-01 -3.440983269180000192e-01 -3.391747406510000062e-01 -3.402367672520000275e-01 -2.560653941889999841e-01 2.527378540722000189e+00 3.788701867309999805e-01 3.370021197899999987e-02 -9.527168135160000162e-01 8.506459041380000086e-01 5.823581196970000207e-01 -7.431233107629999779e-01 -2.231750293962565301e+00 3.843436997599227301e+00 2.444296650946316540e-01 -8.497104435803340294e+00 -2.892312442853940979e+01 2.103916045328193984e+00 -3.140982393174614273e+01 -1.133565807901289872e+02 6.968483744469867958e+00 5.962967339761477348e+01 6.160910358518220420e+01 4.805617691436209071e+01 3.677981075754669860e+01 2.189398862979043514e+01 6.201884476405847835e+00 -3.215186730602537324e+01 -6.165346759791641063e+01 8.074240139669423399e+01 6.256570187830872243e+01 4.174865318156588501e+01 1.429608549112053595e+01 -1.906520822548269378e-01 -1.513312267707731751e+00 -6.419106239075867748e+00 -9.790399899597927558e+00 -1.507670405599523100e+01 -2.646014153308217942e+01 2.162596001585092020e-01 2.054542090330565784e+00 1.225700977005985060e+01 1.868812319937007516e+01 1.915770361251339793e+01 5.608245502637166702e+00 -1.021507672931943334e-01 -8.741061637809665053e-01 -4.430665179599763803e+00 -7.650882272401051232e+00 -1.425607839157079226e+01 -3.245525572336402576e+01 2.203583451021984621e-02 2.503932149267096841e-01 2.388573075817885361e+00 4.987696618201834298e+00 7.063428134238292522e+00 1.937515742950110420e+00 1.385000000000000120e-01 -1.260606100000000040e+01 -1.344450170000000071e+02 -1.348605320000000063e+02 -1.357219181639999874e+02
4.656773714749999904e-01 1.095317735764000044e+00 -8.124471754380000466e-01 -5.490290368260000164e-01 -6.235819675439999710e-01 9.457194389730000372e-01 -3.396205183250000093e-01 -3.436595858679999949e-01 -3.429368147869999994e-01 -2.414656396859999887e-01 2.632777600168000109e+00 3.769057348400000063e-01 3.138231653899999779e-02 -1.121584606522999961e+00 8.596374627209999453e-01 2.792403400560000137e-01 -9.109690592310000223e-01 -2.206965844667150733e+00 3.933266266139317846e+00 2.890841631072170181e-01 -8.627893141465881044e+00 -2.962686274671662545e+01 2.100006670499945827e+00 -3.397713896183848448e+01 -1.340711012838414717e+02 6.398595089751295539e+00 5.895240046832115155e+01 6.101370328515054098e+01 4.703693210511976730e+01 3.512249816258792379e+01 1.862965832953540968e+01 -1.370852313173444026e+00 -3.241874809657139167e+01 -6.213567991739106589e+01 7.981992718154660338e+01 6.113570537219395362e+01 3.914659856057560461e+01 9.531825832285289124e+00 -1.911550794308496115e-01 -1.518624557422522781e+00 -6.473197282785919882e+00 -9.935498279869136695e+00 -1.545410130905726831e+01 -2.744686964420940001e+01 2.142660688983607231e-01 2.031049408117212351e+00 1.201140044550885655e+01 1.817738792027803640e+01 1.834582851348617183e+01 4.553397205604339248e+00 -9.941932400176722862e-02 -8.443987552727010293e-01 -4.108776651807341196e+00 -6.745256294142449427e+00 -1.175133594515051527e+01 -2.536331224785774552e+01 2.894982951669190785e-02 3.292202764038739127e-01 3.316417912202296758e+00 7.558093939287710228e+00 1.312290832759940251e+01 1.161878850100754512e+01 1.764999999999999902e-01 3.717369138954532692e-01 -1.835732940000000042e+02 -1.850364840000000015e+02 -1.855122176650000085e+02
3.602055605639999936e-01 1.130780890764000013e+00 -7.719451891930000365e-01 -5.242161484470000410e-01 -6.575241409609999810e-01 9.703965581369999871e-01 -3.350205419210000035e-01 -3.371188756829999744e-01 -3.303783696729999941e-01 -2.464633695269999869e-01 2.428059124809000213e+00 7.156778753039999552e-01 -5.824276056700000009e-02 -9.898480833660000533e-01 8.672351730309999507e-01 3.416274552629999794e-01 -8.394804201579999514e-01 -2.219284052337422875e+00 3.913566434571802422e+00 2.804500347635883184e-01 -8.366960655291869386e+00 -2.988690595690570362e+01 2.003179942336732910e+00 -3.269930702385569532e+01 -1.174872594386128952e+02 6.802707180129194064e+00 6.191197287675839789e+01 6.331177975455084095e+01 5.044899483629489367e+01 4.044367694419744197e+01 2.869878964063553539e+01 1.897110597371970542e+01 -3.236314039776259222e+01 -6.207323980209519476e+01 7.981973242621376130e+01 6.107738426301999368e+01 3.898826414123251283e+01 9.345918229867111293e+00 -1.894210008588968208e-01 -1.499945378090128179e+00 -6.265601191602500286e+00 -9.326280475247273216e+00 -1.363855461277909953e+01 -2.189386512358308323e+01 1.917753502424517642e-01 1.766245062787576092e+00 9.206198272450162534e+00 1.205092851170647705e+01 7.380223829558179460e+00 -1.373641234035217451e+01 -1.018340746575512878e-01 -8.706098203807518532e-01 -4.390578046506582233e+00 -7.532867832370200745e+00 -1.391146404074436482e+01 -3.141046502280649122e+01 2.573719282449511009e-02 2.925521663111362858e-01 2.882618191892412085e+00 6.353449866031795956e+00 1.031431576745672452e+01 7.402806407934463095e+00 1.413000000000000089e-01 -1.262280600000000064e+01 -1.439086240000000032e+02 -1.398794419999999832e+02 -1.392972178009999880e+02
4.550135214300000258e-02 1.143983847004000021e+00 -7.366237431540000324e-01 -3.771333611920000273e-01 -8.042121283399999987e-01 1.029835289493000072e+00 -3.234371974959999729e-01 -3.323393402659999829e-01 -3.286752582770000042e-01 -2.504759950820000247e-01 2.371480834545999894e+00 4.904174776049999851e-01 1.101386941270000031e-01 -9.375676957699999869e-01 7.832340564999999977e-01 5.947937907139999592e-01 -7.155857977389999958e-01 -2.156147974998257499e+00 3.943352819144918531e+00 2.456068212080257662e-01 -8.226000630511279610e+00 -2.666284409612162420e+01 2.172791987099862432e+00 -2.873705493315345549e+01 -1.030512711967281660e+02 7.207147222198059922e+00 6.448290322166968735e+01 6.451379440211911742e+01 5.078707400614320733e+01 4.041785874764048003e+01 2.818736427233655917e+01 1.804090960656168718e+01 -3.253278511052545241e+01 -6.213186763731727780e+01 8.048289848109963884e+01 6.251989753978033804e+01 4.212176341504643773e+01 1.543856484400465767e+01 -1.911731902529375526e-01 -1.518983440309687349e+00 -6.484743870705636404e+00 -9.989794367976257305e+00 -1.569732635407837940e+01 -2.848866256206354564e+01 2.107735014531884887e-01 1.988999469721877356e+00 1.152779787100697817e+01 1.706407983401591366e+01 1.626806164185429182e+01 1.163588878869528331e+00 -1.013842744020350822e-01 -8.660138007528639381e-01 -4.353853787771357453e+00 -7.462510690033874461e+00 -1.383517472197836362e+01 -3.155051438689404364e+01 2.289459726463100031e-02 2.598367920120528973e-01 2.482903081273994061e+00 5.207619319805115055e+00 7.461197543843344882e+00 2.385928447915225625e+00 1.290999999999999925e-01 -1.163107300000000066e+01 -1.228766185000000064e+02 -1.223338418000000019e+02 -1.229214747139999986e+02
4.650619248900000197e-02 1.161719611075999969e+00 -7.139243683649999506e-01 -5.264252504130000343e-01 -6.248439850660000294e-01 9.417617317349999961e-01 -3.458150467639999892e-01 -3.446447577310000066e-01 -3.442150693320000232e-01 -2.566883448539999946e-01 2.600902513753999834e+00 5.725814548590000275e-01 1.909715457200000105e-02 -9.740360374419999578e-01 8.492438592269999642e-01 5.783947546940000350e-01 -8.080630636219999774e-01 -2.205189653062367583e+00 3.860973394544717774e+00 2.451841175963459241e-01 -8.110322171291306503e+00 -2.674145379827249513e+01 2.237952778443913271e+00 -2.922051036843010507e+01 -1.059453898474317981e+02 7.172402380863561966e+00 6.083795749177338763e+01 6.213431948251840709e+01 4.798841225758806672e+01 3.627296998999330668e+01 2.038531438389656003e+01 1.996445936303299806e+00 -3.221453612804270961e+01 -6.166209617972772605e+01 8.102811141290628427e+01 6.311289980925522514e+01 4.273670794003297857e+01 1.592366187917043163e+01 -1.910649773163699827e-01 -1.517542461140259924e+00 -6.456459579410875449e+00 -9.875175862201778898e+00 -1.523491461057475860e+01 -2.664666731662445898e+01 1.998099934739685779e-01 1.860440779350437390e+00 1.019336251672820914e+01 1.422167039535938926e+01 1.138869755922284099e+01 -6.457529536761876798e+00 -1.024676385975544779e-01 -8.773166551995359441e-01 -4.455363609158240479e+00 -7.696070461045260380e+00 -1.429772369645059804e+01 -3.233306629080060191e+01 2.364095310822942123e-02 2.689523870530653449e-01 2.619046100633896756e+00 5.657426667239206175e+00 8.770205417556129035e+00 5.079514472572520312e+00 1.350000000000000089e-01 -1.199504800000000060e+01 -1.267477880000000141e+02 -1.258766113000000075e+02 -1.262990393310000030e+02
-1.111503822959999943e-01 1.173282907588000024e+00 -7.127903979590000105e-01 -3.473073556969999975e-01 -7.793849437190000229e-01 1.095809989007000107e+00 -3.205634669679999771e-01 -3.204962698370000251e-01 -3.193423184920000102e-01 -2.579367007980000182e-01 2.188625041656000025e+00 9.899724871049999653e-01 1.031297527649999990e-01 -9.515204595149999722e-01 8.877521578799999480e-01 6.337110814369999456e-01 -7.233018447650000349e-01 -2.217231388815544157e+00 3.905682749613965221e+00 2.396567397258297094e-01 -8.314637851985708039e+00 -2.680191191651462645e+01 2.159692094820148789e+00 -2.855847940032792209e+01 -9.952992406077004262e+01 7.325758858410853058e+00 6.105143075875857051e+01 6.355907308877389994e+01 5.272448044590773009e+01 4.495247915053575838e+01 3.827116222580197302e+01 3.364971368404458474e+01 -3.240473799663754306e+01 -6.216200357773627871e+01 7.963523345971455569e+01 6.086785005400221849e+01 3.892289751372043582e+01 9.150234382581956538e+00 -1.911909807661077154e-01 -1.519011248346732401e+00 -6.477714199858103150e+00 -9.950160868051479923e+00 -1.550660475492655799e+01 -2.765286212053244697e+01 1.809261754947729117e-01 1.640367985282130903e+00 7.930735065076569335e+00 9.278912530472512188e+00 2.222834958438467456e+00 -2.371582783113323600e+01 -1.011295115172156228e-01 -8.631732545708830084e-01 -4.320183159351721258e+00 -7.361175427580781694e+00 -1.353351527290842427e+01 -3.062976102328316585e+01 2.329856806931880631e-02 2.645819414222365662e-01 2.545239934362450107e+00 5.396483291099164248e+00 7.965719207606146490e+00 3.368023807922021717e+00 1.238999999999999962e-01 -1.079241400000000084e+01 -1.166729607999999985e+02 -1.132075916000000007e+02 -1.129750551709999939e+02
3.747183997610000206e-01 1.182073318350000068e+00 -7.160414593610000544e-01 -4.511878117820000145e-01 -6.898397876380000238e-01 1.025163435806000001e+00 -3.506303907389999863e-01 -3.487759122060000161e-01 -3.462662340620000223e-01 -2.498597774690000106e-01 2.733661002154000208e+00 8.161486847440000414e-01 6.061270179799999741e-02 -1.088926694336000089e+00 7.883938774130000438e-01 5.634567404339999586e-01 -8.890462635089999566e-01 -2.131099895127258392e+00 3.961900251930739802e+00 2.504032844750578857e-01 -8.377290513579170650e+00 -2.937319560408846897e+01 2.106947507976558054e+00 -3.334898284460411588e+01 -1.303998327656072433e+02 6.468532002920851731e+00 6.600969374966581427e+01 6.422959833512811656e+01 4.758765455173791281e+01 3.424720471238953934e+01 1.510764048826369432e+01 -1.225191693848985430e+01 -3.259129064380829277e+01 -6.213104365539457064e+01 8.077661563702311298e+01 6.305412019893402942e+01 4.301263008293125978e+01 1.692542958234989925e+01 -1.912485903823728239e-01 -1.519544748872130091e+00 -6.479754003513567895e+00 -9.946065572232493324e+00 -1.545563606343201357e+01 -2.736543577558442664e+01 1.873293133417960887e-01 1.714645900662296496e+00 8.684257076081497218e+00 1.092505112523700284e+01 5.321103617300445343e+00 -1.758182290244700496e+01 -9.942983208855629695e-02 -8.445378028549829219e-01 -4.111740358625202596e+00 -6.758599731848616621e+00 -1.181121574149491416e+01 -2.561408742648938741e+01 2.935073947595906452e-02 3.337918223796298434e-01 3.369702902814069034e+00 7.701492195310962074e+00 1.343148791198095893e+01 1.201033028741878894e+01 1.638999999999999901e-01 -1.600068999999999875e+01 -1.702528399999999920e+02 -1.692087779999999952e+02 -1.693671452469999963e+02
-1.509491791199999919e-02 1.190193161932999955e+00 -7.388250818139999732e-01 -4.874112783799999793e-01 -7.000513945559999618e-01 9.562804740160000261e-01 -3.329658457390000104e-01 -3.291691709660000131e-01 -3.339191215339999963e-01 -2.317833501129999974e-01 2.267998871740999789e+00 1.180126152521000060e+00 -1.840766994100000165e-02 -1.138716665248000082e+00 7.523497566190000541e-01 2.155725703330000076e-01 -7.883503000629999979e-01 -2.230220223441271354e+00 3.874494939346978750e+00 2.950478596687838295e-01 -8.805336215715049875e+00 -2.679155607502958958e+01 2.204420723692792627e+00 -2.911990448023970757e+01 -9.984760405559542562e+01 7.369352860424194240e+00 6.190185085371500406e+01 6.397850482537457850e+01 5.283038008022400334e+01 4.482306221849064798e+01 3.756213196194473625e+01 3.229140561364221895e+01 -3.216949357364406836e+01 -6.167702853595559986e+01 8.073212177740300888e+01 6.254633502296417902e+01 4.161758697201814527e+01 1.411037307753090886e+01 -1.898222435916827600e-01 -1.504334183936082203e+00 -6.317602922613851035e+00 -9.488214500620976821e+00 -1.416040186755823882e+01 -2.360056964147377201e+01 1.709257906565552210e-01 1.525714533627625435e+00 6.814224809114442394e+00 6.896833745168511776e+00 -2.179844610937010430e+00 -3.245222208030379818e+01 -9.848815588963152901e-02 -8.343522945054429041e-01 -4.003703349703517489e+00 -6.460053316944347479e+00 -1.100621989336811168e+01 -2.346063599914521092e+01 2.398287125852033644e-02 2.725181499865763080e-01 2.645120563340468856e+00 5.690181793803490429e+00 8.723308536367710531e+00 4.768696703096133582e+00 1.241000000000000020e-01 -8.968602999999999881e+00 -1.241935493000000008e+02 -1.206307097000000113e+02 -1.206275144509999961e+02
1.947309058070000043e-01 1.225263598613999916e+00 -7.400663562479999902e-01 -6.183665543809999665e-01 -4.866052422880000061e-01 8.598106001149999900e-01 -3.479269472000000030e-01 -3.448017519900000161e-01 -3.468029524230000216e-01 -2.597657289740000208e-01 2.612077887307000079e+00 1.051246073268000014e+00 -1.158945632229999995e-01 -1.002741249033999971e+00 9.881410993770000095e-01 4.326850819929999870e-01 -8.549729683829999649e-01 -2.271612113046602932e+00 3.848005262649792702e+00 2.663570243835756690e-01 -8.415242420311095373e+00 -2.771419429025480596e+01 2.215151660720211080e+00 -3.027670931651247344e+01 -1.071297594664492863e+02 7.287616601039722752e+00 5.768980263422061228e+01 6.063184169749539620e+01 4.764802026073301278e+01 3.648742690597109117e+01 2.148609563343199369e+01 4.833236405837218364e+00 -3.213761892653344177e+01 -6.182375523309023890e+01 7.977539834556046117e+01 6.071526657567963525e+01 3.796526854837202336e+01 6.814421127104137277e+00 -1.895486822005941208e-01 -1.501064173324700768e+00 -6.266455310326414008e+00 -9.298058025605305588e+00 -1.343219175935118237e+01 -2.087988561712801427e+01 1.728290325103102043e-01 1.548091997345659276e+00 7.055503206939370386e+00 7.461680748415776776e+00 -1.000303022181009416e+00 -2.977884184521665745e+01 -1.030510229080516260e-01 -8.833560135911363576e-01 -4.507403114882573725e+00 -7.809043548555525405e+00 -1.449136581666521906e+01 -3.252934387223404400e+01 2.360832559561035215e-02 2.689982016304868773e-01 2.639891334537844525e+00 5.767275332813808220e+00 9.201476553689998283e+00 6.111732246815841485e+00 1.313999999999999890e-01 -1.125625600000000048e+01 -1.290227380000000039e+02 -1.255752397999999914e+02 -1.253215402360000041e+02
1.806466775359999999e-01 1.263110607898999982e+00 -7.479668258780000079e-01 -7.762178812069999712e-01 -3.031084273279999741e-01 8.201349977559999616e-01 -3.571456415459999811e-01 -3.522662915720000121e-01 -3.515233587759999945e-01 -2.484288145970000028e-01 2.674295486345000139e+00 1.073799809762999935e+00 -1.086179293559999953e-01 -1.339075265808999937e+00 8.841906982599999631e-01 3.359189948819999993e-01 -9.136984722259999803e-01 -2.166372197530537669e+00 3.909247737155651770e+00 2.803876691231015350e-01 -8.143257591274943863e+00 -2.746821313942055909e+01 2.152832698376629050e+00 -3.002375509044110657e+01 -1.065716813733364603e+02 7.006881392931134656e+00 5.965516428189153686e+01 6.185909645413100577e+01 4.876313662026102946e+01 3.782567479325814475e+01 2.335076160428305059e+01 7.461834015014966681e+00 -3.232876439701027493e+01 -6.172072006305972280e+01 8.129602454341895168e+01 6.356115587014764401e+01 4.321461979109778895e+01 1.649076622987724150e+01 -1.912582005190048839e-01 -1.519161718431918828e+00 -6.453510739009218788e+00 -9.810925631058916352e+00 -1.482278364240297286e+01 -2.462403128285643561e+01 1.687347660462919785e-01 1.501870518485288297e+00 6.631617008783011080e+00 6.601487328055744008e+00 -2.485961779026724550e+00 -3.249159794016876646e+01 -9.797740884981193110e-02 -8.278600743939277251e-01 -3.890872302321933596e+00 -6.029620721611767209e+00 -9.386281825942392132e+00 -1.784538405846938858e+01 2.275701283707820544e-02 2.599560857409338732e-01 2.565394814908615650e+00 5.641246658014444471e+00 9.162225504875936011e+00 6.534192291344668391e+00 1.385000000000000120e-01 -1.142123899999999992e+01 -1.297134279999999933e+02 -1.259543685999999951e+02 -1.256040587880000032e+02
5.015275738709999986e-01 1.289580049817999896e+00 -7.522141736509999621e-01 -5.316916747809999899e-01 -6.071289754959999785e-01 9.366138333739999489e-01 -3.324366187389999894e-01 -3.362776889840000116e-01 -3.315795955010000240e-01 -2.248555388669999933e-01 2.438038914679999891e+00 1.358392475855999981e+00 -2.650438181300000112e-02 -1.064728958210999998e+00 7.061571569479999644e-01 1.790590826060000085e-01 -9.147900597989999660e-01 -2.181403834693215860e+00 3.907604324083243874e+00 3.004915081827724821e-01 -8.322597676397567312e+00 -2.889474584963771875e+01 2.003709007941407272e+00 -3.188842399369750780e+01 -1.098700465742875281e+02 6.938183158506384451e+00 5.958000198372225498e+01 6.209025079145959580e+01 4.978772464416764620e+01 3.987769602158822835e+01 2.809113503686428714e+01 1.818990738109715366e+01 -3.227443419383075707e+01 -6.166333308861804596e+01 8.136226443719924362e+01 6.375868735596278469e+01 4.389197463836299562e+01 1.813150872869709929e+01 -1.902676880243565627e-01 -1.508979440757423074e+00 -6.362266711807686548e+00 -9.600698449716182026e+00 -1.442159055260762557e+01 -2.414743235346704608e+01 1.635448592229432063e-01 1.441982593098154908e+00 6.027474202948629234e+00 5.251325082612432915e+00 -5.170366366932778845e+00 -3.829813715961308418e+01 -1.007373848357858148e-01 -8.585851176955859865e-01 -4.256168342078663791e+00 -7.144812464500624571e+00 -1.280314109125017374e+01 -2.815009726275618362e+01 2.896772038420562800e-02 3.296183217723427372e-01 3.330424717387883149e+00 7.620045520490477564e+00 1.333505650444673130e+01 1.202631118784793074e+01 1.305999999999999939e-01 -9.662112999999999730e+00 -1.395023750000000007e+02 -1.318258799999999837e+02 -1.305367595499999993e+02
3.492653304500000222e-01 1.352187971033000036e+00 -7.523919589919999540e-01 -2.659328962379999828e-01 -9.643882655829999484e-01 1.083178551512999910e+00 -3.237435188680000131e-01 -3.309489874500000095e-01 -3.267445379669999816e-01 -2.510071097100000093e-01 2.454478351856999918e+00 1.015863580185000004e+00 6.026939536599999758e-02 -1.009006701931999928e+00 8.127018250590000159e-01 5.509512577039999970e-01 -7.343111351919999752e-01 -2.266864770089993986e+00 3.855482424989689072e+00 2.503012630747831202e-01 -8.171427166445146995e+00 -2.744813566711695074e+01 2.222010193320021365e+00 -3.062375114011675237e+01 -1.162720564716857155e+02 7.020776531535900311e+00 5.942511064517299246e+01 6.122966729681120768e+01 4.713677252717940291e+01 3.532483875079113034e+01 1.940083609132222264e+01 1.884207935619191199e+00 -3.219949259599065527e+01 -6.193634146445996436e+01 7.964229419954428124e+01 6.070146072983169461e+01 3.848658789692668591e+01 8.920736053012008782e+00 -1.890540861791822902e-01 -1.496458222199088084e+00 -6.248099722259799371e+00 -9.332035743630804348e+00 -1.388384070533164483e+01 -2.338166720647603114e+01 1.827942841274307617e-01 1.661113244842130188e+00 8.103285022569588492e+00 9.582210733848487649e+00 2.609158527498207647e+00 -2.336394263316005393e+01 -9.845266085245683862e-02 -8.345982567014834652e-01 -4.034494152489601859e+00 -6.618780472979183926e+00 -1.170784330002557994e+01 -2.617080347711467070e+01 2.670572606651171535e-02 3.025352942279573853e-01 2.948262583332712516e+00 6.402174900747773734e+00 1.000470741551332132e+01 6.140923395213655489e+00 1.446999999999999953e-01 -1.353242599999999918e+01 -1.458728790000000117e+02 -1.443310840000000042e+02 -1.444183406900000080e+02
2.376161557769999877e-01 1.353233248753000106e+00 -7.389516480109999952e-01 -3.725115367640000064e-01 -7.973682923910000442e-01 1.056711657147999972e+00 -3.484393125049999873e-01 -3.420512778509999796e-01 -3.452406040079999960e-01 -2.434707792889999889e-01 2.633427112655000180e+00 1.116753185931000036e+00 1.174297521099999971e-02 -9.375808639560000435e-01 7.115554815400000344e-01 5.528691246219999966e-01 -8.027919469180000434e-01 -2.147016825932080319e+00 3.927184564990175542e+00 2.506381249029397962e-01 -8.516860988610359229e+00 -2.840421022826677344e+01 2.172442528909518167e+00 -3.149601751553715445e+01 -1.152106478280776827e+02 7.053551524368559811e+00 6.433121010177806909e+01 6.349459943913363702e+01 4.752427662010456544e+01 3.460968359741296752e+01 1.638985120860093403e+01 -7.952326852737511054e+00 -3.245756231782129930e+01 -6.190719405117687302e+01 8.117578802388993608e+01 6.367705782163184125e+01 4.415110825696279306e+01 1.907792743030756455e+01 -1.894900039725032070e-01 -1.500824871373438452e+00 -6.281675829089527596e+00 -9.390701150327853242e+00 -1.390064386264193352e+01 -2.291567520026448790e+01 1.754134886994050402e-01 1.576835320153520126e+00 7.300026668905782223e+00 7.914284203565500775e+00 -3.398967170977435504e-01 -2.887831128378644152e+01 -1.013806036070978855e-01 -8.659643377224728322e-01 -4.352903803334768007e+00 -7.458827959384361606e+00 -1.382152425996950562e+01 -3.150166439045539590e+01 2.709273972978058082e-02 3.075786317280326254e-01 3.038254887204133503e+00 6.728591633726345833e+00 1.101294053074313162e+01 8.169569287427343340e+00 1.353000000000000036e-01 -1.286228299999999969e+01 -1.427728569999999877e+02 -1.403007099999999809e+02 -1.403024151760000109e+02
2.888364624120000057e-01 1.374447613680999991e+00 -7.168940798580000218e-01 -4.570825733980000138e-01 -6.786337488829999876e-01 9.649178117429999535e-01 -3.455500754440000155e-01 -3.388127909690000217e-01 -3.423484031649999815e-01 -2.368290618409999992e-01 2.523449675060999819e+00 7.736023514750000052e-01 1.214141219499999952e-02 -1.053503707673999923e+00 8.066941762079999911e-01 2.610895947599999878e-01 -7.829074757020000330e-01 -2.231908112161442137e+00 3.895098185620980757e+00 2.901000020758111586e-01 -8.723685004559897038e+00 -2.891047655057736065e+01 2.167713458551582928e+00 -3.197080055897883355e+01 -1.155090982224285909e+02 7.054563346997234419e+00 6.034755189965799360e+01 6.199928671564843796e+01 4.828758668856023206e+01 3.697442816304246094e+01 2.203715449985505259e+01 6.150857437077280387e+00 -3.226746492397576560e+01 -6.191458584038171153e+01 8.008585702786893989e+01 6.146810759663274837e+01 3.965064397946230912e+01 1.040009856378623176e+01 -1.903849444775662925e-01 -1.510307704423497377e+00 -6.380100618898481457e+00 -9.661621574020999859e+00 -1.463877192522911308e+01 -2.493602171896907294e+01 1.895252180278152454e-01 1.740108399717266829e+00 8.940980441353048036e+00 1.147784924548169982e+01 6.330750850395821416e+00 -1.569256944755389149e+01 -1.002633027272588212e-01 -8.535554451374555152e-01 -4.207360578097584458e+00 -7.022279064626296474e+00 -1.251953059250822875e+01 -2.752424639802206130e+01 2.384702391657594206e-02 2.711061440769719222e-01 2.634990603035379131e+00 5.678060184896222218e+00 8.744287763946957170e+00 4.895596782904586775e+00 1.371999999999999886e-01 -1.234480399999999989e+01 -1.430460980000000006e+02 -1.418127900000000068e+02 -1.423096907780000038e+02
1.468427112900000109e-01 1.379826076557999937e+00 -7.420824076180000395e-01 -4.171075270149999792e-01 -7.810779369910000325e-01 1.014710292593000052e+00 -3.487006138679999978e-01 -3.400824390359999949e-01 -3.445419894480000189e-01 -2.518884218479999770e-01 2.537436613821999920e+00 1.101248748094000085e+00 6.611064125500000499e-02 -1.054977360339000025e+00 8.373164061690000493e-01 5.056969803919999507e-01 -8.655647651490000483e-01 -2.202044683129247726e+00 3.918638374066410357e+00 2.583055243311187521e-01 -8.678954052615015513e+00 -2.851692246046960122e+01 2.200341748134571063e+00 -3.218004548542918286e+01 -1.229146628729406956e+02 6.853070716939437368e+00 6.293200604691667621e+01 6.315811182841763127e+01 4.841135140105309631e+01 3.654492209081389831e+01 2.064294816351477735e+01 2.768657495934012669e+00 -3.242520707736581898e+01 -6.212868413379811727e+01 7.990015694816833047e+01 6.132687646302471762e+01 3.966793254048393180e+01 1.108190119179779209e+01 -1.906807628356957385e-01 -1.513670150954474325e+00 -6.425332066649684926e+00 -9.814729300144112045e+00 -1.517342083891304227e+01 -2.684326958835538335e+01 1.754755487138505710e-01 1.577547430629005820e+00 7.306944265672250971e+00 7.928883691514124088e+00 -3.137464706982049933e-01 -2.882994092690976018e+01 -9.938897895731096943e-02 -8.443359345401404426e-01 -4.120202097169731736e+00 -6.809213436705920941e+00 -1.204762837397020547e+01 -2.655643866451270796e+01 2.957735218087883741e-02 3.359657470451529182e-01 3.374967531013838506e+00 7.662804530720379148e+00 1.317458857798979288e+01 1.137332295801003390e+01 1.506000000000000116e-01 -1.420869300000000024e+01 -1.600046360000000050e+02 -1.582594220000000007e+02 -1.583515092480000135e+02
3.290465695300000271e-02 1.389783370114000105e+00 -7.737519859229999852e-01 -5.858059884480000257e-01 -5.461577030809999789e-01 9.390736933969999756e-01 -3.418992011709999779e-01 -3.385605018289999935e-01 -3.368766933819999920e-01 -2.619807682499999957e-01 2.479802854728999861e+00 7.596045768429999789e-01 2.459773641899999988e-02 -1.137430750979999905e+00 9.514014821089999963e-01 5.672795658879999925e-01 -8.342712590880000390e-01 -2.189467201467678148e+00 3.924639706965709074e+00 2.496075756740472051e-01 -7.985704089112423354e+00 -2.680082137051745406e+01 2.210204414710803533e+00 -2.918203155308009755e+01 -1.067111594062881892e+02 7.079446396556048349e+00 5.855467429299950766e+01 6.149551440204014341e+01 4.931592589856526843e+01 3.929462742531057984e+01 2.711103242101196642e+01 1.645548384206682968e+01 -3.245866660484519173e+01 -6.214439939143569092e+01 7.997253414936130866e+01 6.143886686035307321e+01 3.977462527319381280e+01 1.065220817503986162e+01 -1.916505555132820005e-01 -1.523754701187729488e+00 -6.520999131669366733e+00 -1.005205736475553024e+01 -1.571162275885900250e+01 -2.796202630813998269e+01 1.873132979762871519e-01 1.714791088820915022e+00 8.700016714961885000e+00 1.098913850334440667e+01 5.518669587991154479e+00 -1.702282635049245130e+01 -9.982044539684148399e-02 -8.485267736776664904e-01 -4.143265016008472301e+00 -6.816663975750270055e+00 -1.185594201899264988e+01 -2.537639672413059344e+01 2.369765553051172632e-02 2.697565696421156956e-01 2.636459851519242115e+00 5.727094180793804945e+00 9.009008064385467307e+00 5.619833316794224487e+00 1.356999999999999873e-01 -1.219019199999999969e+01 -1.284502850000000080e+02 -1.264593278000000112e+02 -1.264660467970000042e+02
4.805485523810000270e-01 1.391908940558000074e+00 -7.453901525130000039e-01 -4.106454492839999859e-01 -7.656620555690000218e-01 9.947756774839999760e-01 -3.381376665549999938e-01 -3.357408229489999840e-01 -3.331992657330000163e-01 -2.342948907719999974e-01 2.499790752207999844e+00 6.581360029859999461e-01 4.359234033400000152e-02 -1.079149206307000064e+00 7.927604012729999594e-01 2.435597581810000078e-01 -8.220025118849999535e-01 -2.212194676001807192e+00 3.937345559612965840e+00 2.937421237267731078e-01 -8.360099688162110354e+00 -2.938644308143277684e+01 2.119865262150904872e+00 -3.317993878563541443e+01 -1.260576022275197232e+02 6.683066342014914341e+00 5.833756511064495953e+01 6.085098848903366076e+01 4.746693805809202615e+01 3.612653494969305257e+01 2.103529022603246901e+01 5.021850290359243019e+00 -3.242506638609531677e+01 -6.217412996150999049e+01 7.968939898003102940e+01 6.095021326717012045e+01 3.892339327689222017e+01 9.266172253681110860e+00 -1.902856377710964164e-01 -1.509415400134140217e+00 -6.378123786953121765e+00 -9.676482099307314400e+00 -1.476285455544718594e+01 -2.557721205576736878e+01 1.981277201991466508e-01 1.840081101909393224e+00 9.952797962282755151e+00 1.364040812684466353e+01 1.019215694023137075e+01 -8.841934668617199122e+00 -9.892241536307025407e-02 -8.392336743015331724e-01 -4.063664858894659559e+00 -6.646955124364746226e+00 -1.158847532796429647e+01 -2.525217909450163489e+01 2.729170256125765942e-02 3.099257785405814536e-01 3.069737028655424638e+00 6.825472119153742412e+00 1.126963133621661584e+01 8.617624699181888559e+00 1.414203548838431779e+01 4.740442473757119579e+00 -1.628725530000000106e+02 -1.616715869999999882e+02 -1.618428470220000008e+02
3.912463552520000221e-01 1.428884021310999897e+00 -7.401750328709999494e-01 -3.892208209140000097e-01 -7.525221298359999755e-01 1.067656972451999975e+00 -3.343688666040000035e-01 -3.379693260859999993e-01 -3.303308883330000056e-01 -2.567497803630000019e-01 2.548357585526999980e+00 6.142331924420000311e-01 2.448931599200000059e-02 -1.207980974185999923e+00 9.300305853460000272e-01 5.182464725409999806e-01 -7.616101076229999656e-01 -2.235857008520789169e+00 3.918992424261604768e+00 2.572002836441406592e-01 -8.093212335524020418e+00 -2.860368528444834268e+01 2.174057257367318474e+00 -3.219192670040474979e+01 -1.280012778556482829e+02 6.541726623969799093e+00 6.209884465780538676e+01 6.266656669092899534e+01 4.796129586544218881e+01 3.595643816790950353e+01 1.963685116947299392e+01 5.737967630131080021e-01 -3.243382132963720466e+01 -6.232422337824662151e+01 7.898025214770342473e+01 5.967882437697764431e+01 3.656792664095866741e+01 4.854614324331253172e+00 -1.900312115073617136e-01 -1.506548657647397205e+00 -6.340490899207626541e+00 -9.550579120993855753e+00 -1.432643612724142912e+01 -2.403711988718934123e+01 2.010350147027663847e-01 1.874368249729406966e+00 1.031970108445223033e+01 1.445679037762293362e+01 1.171218244050213286e+01 -6.102833165346481792e+00 -9.597227866854857181e-02 -8.070745466440247817e-01 -3.711558745823438699e+00 -5.646197379190035726e+00 -8.800393215735264008e+00 -1.775996135783266539e+01 2.445161517624189901e-02 2.776986469517097045e-01 2.698202731816498279e+00 5.817686751549031143e+00 8.965502753358560284e+00 5.061542008798806336e+00 1.698999999999999955e-01 -1.622299100000000038e+01 -1.627334859999999992e+02 -1.647124859999999842e+02 -1.656278570050000098e+02
-8.297465044400000045e-02 1.445447700544999936e+00 -7.227265914449999551e-01 -3.642938090519999839e-01 -7.834201637869999679e-01 1.017610455468000108e+00 -3.289219707830000061e-01 -3.244955828739999881e-01 -3.243396135289999815e-01 -2.386814166360000100e-01 2.223630759430999859e+00 5.742695393750000266e-01 4.343342398700000134e-02 -1.173276188046999957e+00 7.036460663550000438e-01 4.632232359760000140e-01 -8.214348761190000126e-01 -2.140111277397185763e+00 3.956822625985144892e+00 2.647488548016035392e-01 -8.516602482099321136e+00 -2.769637541034552797e+01 2.110722833641642371e+00 -3.090500331916057775e+01 -1.196463361623375476e+02 6.588699952061877418e+00 6.536868606914988789e+01 6.567335423165094710e+01 5.350500588163755822e+01 4.511673545114170025e+01 3.736348330651711080e+01 3.175668562545697426e+01 -3.254974049919571399e+01 -6.208174323833125641e+01 8.080336220589417451e+01 6.306375322074597989e+01 4.298184881022564241e+01 1.732643622707669806e+01 -1.900628771462483935e-01 -1.506994797309770817e+00 -6.350319125698391076e+00 -9.592714809616595062e+00 -1.450566762871023840e+01 -2.476567852466633113e+01 2.045818575634745506e-01 1.915933807286396728e+00 1.075094039223134423e+01 1.538023688858120863e+01 1.332187175469852214e+01 -3.492726016741619866e+00 -9.651590965363862629e-02 -8.130477993330945674e-01 -3.779201548429343749e+00 -5.844656336984147771e+00 -9.375936718740252473e+00 -1.932957401848840817e+01 2.797630807946887427e-02 3.177263759631045459e-01 3.161113019132343549e+00 7.075953206857692912e+00 1.184163557911352349e+01 9.462176619900610319e+00 1.582000000000000073e-01 -1.446708500000000086e+01 -1.596468700000000069e+02 -1.595335400000000163e+02 -1.596991996909999898e+02
4.777159697410000017e-01 1.463255512416000048e+00 -7.922296177090000224e-01 -4.404931475120000273e-01 -7.466765267349999569e-01 1.003523411338999916e+00 -3.379886489980000186e-01 -3.354874613139999795e-01 -3.353262860319999872e-01 -2.236878132719999912e-01 2.488113455381999906e+00 1.053908787251000012e+00 6.289807950100000100e-02 -1.157528630760999988e+00 6.384657421420000256e-01 2.511136896699999732e-01 -8.049130172849999765e-01 -2.160119153402193071e+00 3.921662720640496591e+00 2.919934940746950480e-01 -8.549854748189996911e+00 -2.956000119726307318e+01 2.028198191542327944e+00 -3.266557475396780319e+01 -1.164763902446517960e+02 6.845610354465737402e+00 5.869072721969143203e+01 6.112440073806998697e+01 4.786349932393216022e+01 3.674237602244976131e+01 2.220740828034998060e+01 7.530909220727805220e+00 -3.235023739367208151e+01 -6.172336787871454789e+01 8.149616696499703039e+01 6.410964171850932303e+01 4.470378927769731092e+01 2.003826502242859320e+01 -1.907543237888691678e-01 -1.514466206333733522e+00 -6.434184071587667475e+00 -9.840122785164776786e+00 -1.524461012706166407e+01 -2.704242066167127234e+01 1.771500162975704062e-01 1.596766679918802501e+00 7.495072041588172418e+00 8.332497626299701921e+00 4.391873193515311025e-01 -2.731528478702337992e+01 -9.736488810947389883e-02 -8.223123901848491402e-01 -3.880868326164284010e+00 -6.133399124592751050e+00 -1.017572918886347644e+01 -2.143466477522690994e+01 2.606785408482542934e-02 2.959609404527387411e-01 2.905232361941775032e+00 6.371634813128706831e+00 1.021627757628509769e+01 6.996446028914649062e+00 1.461000000000000076e-01 -1.147070599999999985e+01 -1.468848959999999977e+02 -1.431437009999999930e+02 -1.428529505019999988e+02
8.886903548699999489e-02 1.475541477785000000e+00 -7.175456387599999930e-01 -7.718571241660000526e-01 -2.953036877510000213e-01 8.401463928639999468e-01 -3.410816204539999785e-01 -3.459050771659999968e-01 -3.442668313360000010e-01 -2.706219730330000073e-01 2.514349504091999865e+00 4.050793828450000023e-01 -1.482866931680000000e-01 -1.106322691619999965e+00 1.032350189154999986e+00 6.017330721010000216e-01 -9.840430422129999855e-01 -2.146024215608205221e+00 3.953990880335426450e+00 2.449807384195672733e-01 -8.452278856038258681e+00 -2.781055407215178832e+01 2.061332356907199070e+00 -3.044457760923294387e+01 -1.141371611490936289e+02 6.639045285483677006e+00 6.094888860560051569e+01 6.324270979486428956e+01 5.156405032927439436e+01 4.248978160062222287e+01 3.230787404501722193e+01 2.347041152865043401e+01 -3.256908021523570795e+01 -6.217046630501879179e+01 8.039723005886550311e+01 6.223526764318345528e+01 4.115393287828931079e+01 1.253736784330522092e+01 -1.906723739548033814e-01 -1.512774616992033083e+00 -6.378969989710155275e+00 -9.582194086323745807e+00 -1.409781841262140389e+01 -2.226764878604856079e+01 2.027973543709462867e-01 1.896950125128374465e+00 1.064084703900613249e+01 1.533084564348364154e+01 1.372021831053457674e+01 -1.874161653192777610e+00 -1.029409035024315411e-01 -8.817243603816887765e-01 -4.470958173069583097e+00 -7.660250346683112888e+00 -1.391368025471419401e+01 -3.035522507617408294e+01 2.607950152263436433e-02 2.978689924552281321e-01 3.014444156229981076e+00 6.897679205759201793e+00 1.216390179516514891e+01 1.119342111206905344e+01 1.643000000000000016e-01 -1.350685900000000039e+01 -1.464708070000000077e+02 -1.446006189999999947e+02 -1.443896130009999865e+02
4.539637169110000148e-01 1.477381639615999998e+00 -7.244388988729999479e-01 -3.469427236609999854e-01 -8.247782858419999696e-01 1.047948419289999933e+00 -3.322902452229999914e-01 -3.384821676370000088e-01 -3.349933926940000251e-01 -2.475039536720000100e-01 2.508536219467000006e+00 8.236826258220000252e-01 7.547682629299999613e-02 -1.142105654774999923e+00 8.364358620630000241e-01 4.383659486679999939e-01 -7.945567459300000301e-01 -2.230938890694106114e+00 3.911415754199743855e+00 2.677176891596854680e-01 -8.832835235147397768e+00 -2.987571043744822674e+01 2.100899322889306031e+00 -3.374833603592622211e+01 -1.317346340298613541e+02 6.553278741324684020e+00 6.730649630012293017e+01 6.535239667131067165e+01 4.957217497900710157e+01 3.748703774594109461e+01 2.148543676828548854e+01 3.607424332455166027e+00 -3.238483293635050586e+01 -6.218344508201654008e+01 7.941439890378772759e+01 6.041573213154828892e+01 3.791078077783528499e+01 7.685414744681833277e+00 -1.903972316381020990e-01 -1.510642884790555751e+00 -6.392949859031972437e+00 -9.723236266205038447e+00 -1.491534455082780042e+01 -2.609341842911508991e+01 1.899036151323920674e-01 1.744000272990266387e+00 8.959025686839069635e+00 1.147299671283954225e+01 6.208963858888957077e+00 -1.617270560197264828e+01 -9.688012802628638565e-02 -8.171226080191905661e-01 -3.828553727343665170e+00 -5.997338119348173180e+00 -9.847275935975309480e+00 -2.071473628465574635e+01 2.721836825700861898e-02 3.089360910029099183e-01 3.050454907850471464e+00 6.752218123896117419e+00 1.103472781794598134e+01 8.142685675816803581e+00 1.683999999999999941e-01 -1.604948800000000020e+01 -1.741935699999999940e+02 -1.745805110000000013e+02 -1.751066215159999899e+02
6.840630846299999845e-02 1.479179624778999891e+00 -7.325121440830000275e-01 -3.770406754480000178e-01 -7.828800564150000252e-01 1.023141781080999957e+00 -3.241096021289999740e-01 -3.262621470929999989e-01 -3.261883444529999898e-01 -2.510745755939999824e-01 2.274962942831999957e+00 1.133772750439999921e+00 6.016713837700000261e-02 -1.044427667556000028e+00 8.244439796670000042e-01 5.288652818750000373e-01 -8.181585787009999500e-01 -2.253794432267677283e+00 3.843287817570880449e+00 2.525356424289157964e-01 -8.611672066467331632e+00 -2.738277072633563947e+01 2.151876324235093563e+00 -3.010127093451690428e+01 -1.101129891356139439e+02 7.057637563341203624e+00 6.174130104383103657e+01 6.353958298920284165e+01 5.155606224307877028e+01 4.259003012984906178e+01 3.333574712016655184e+01 2.695751457827272901e+01 -3.214351760002067948e+01 -6.174458554620292716e+01 8.025131559744056631e+01 6.167874529644036130e+01 4.008695153523360943e+01 1.158353526364138020e+01 -1.904096744493060378e-01 -1.510732338151319354e+00 -6.391912905979988402e+00 -9.714781303478655872e+00 -1.486880630802150804e+01 -2.587830808057045218e+01 1.745596354981363285e-01 1.567079005414242054e+00 7.206241775434364172e+00 7.716166085684224463e+00 -7.020873813800071472e-01 -2.959119175445187722e+01 -9.938844343362132627e-02 -8.443189276924789599e-01 -4.119554210416318085e+00 -6.806324637880648787e+00 -1.203619160145768952e+01 -2.651567495737904068e+01 2.766230972870370106e-02 3.141268988144259033e-01 3.117881349945706759e+00 6.954708417728141079e+00 1.155638088170016431e+01 9.027979134610456313e+00 1.386999999999999900e-01 -1.243108199999999997e+01 -1.395382979999999975e+02 -1.360707099999999912e+02 -1.356554570920000060e+02
1.245092984730000046e-01 1.503856564097000081e+00 -7.446950488319999950e-01 -3.899050116710000013e-01 -7.902997344090000320e-01 9.613698846889999761e-01 -3.287671665360000217e-01 -3.234030247960000271e-01 -3.231966970519999927e-01 -2.519298350290000155e-01 2.213902564291000186e+00 9.952800409059999742e-01 1.138327745310000055e-01 -1.099710231757000001e+00 8.717391501119999830e-01 4.739962917850000235e-01 -7.230543122739999662e-01 -2.229384965856943790e+00 3.912724687334186768e+00 2.630029485481915619e-01 -8.698013606000150943e+00 -2.915819790895328012e+01 2.058112840128908161e+00 -3.132605850777321876e+01 -1.108557159457720189e+02 7.056625140058036649e+00 6.109691805082989902e+01 6.352045869538152090e+01 5.251275861430485037e+01 4.454674744625254590e+01 3.745020904915365634e+01 3.262944357428536790e+01 -3.239832457889709616e+01 -6.220795782051553857e+01 7.936188030087595280e+01 6.032877284708118992e+01 3.775131738154003358e+01 7.321499166158771388e+00 -1.912267240809587265e-01 -1.519624722245001447e+00 -6.494778140252289944e+00 -1.002677528565023835e+01 -1.583622712461908932e+01 -2.901976421098394354e+01 1.806347167592045055e-01 1.636739933803909031e+00 7.883582351114018394e+00 9.154549790481414817e+00 1.931621320318839041e+00 -2.443660833486401529e+01 -9.823860749683520355e-02 -8.318508346395778741e-01 -3.986056635464869657e+00 -6.434732012309525295e+00 -1.102638727004188368e+01 -2.378493392583889587e+01 2.301868844991599578e-02 2.612525991152603866e-01 2.499617457460432401e+00 5.254203613066964706e+00 7.574274197938020592e+00 2.587876446178847267e+00 1.313000000000000000e-01 -1.174634600000000084e+01 -1.324261989999999969e+02 -1.295335310000000106e+02 -1.294365742029999922e+02
3.320167044499999776e-01 1.535354400696000043e+00 -7.374054204219999686e-01 -6.458028510579999493e-01 -4.143389984509999735e-01 8.825500406570000456e-01 -3.379567962939999948e-01 -3.383430902139999974e-01 -3.418676874370000229e-01 -2.351763534599999872e-01 2.464950861696999951e+00 1.217613457874999972e+00 -1.615811855700000077e-02 -1.191856040880999945e+00 7.771434297710000383e-01 2.771418156859999926e-01 -9.032994749330000017e-01 -2.127044370660431394e+00 3.960622002846518441e+00 2.896967408876323091e-01 -8.874681523296311880e+00 -2.895424080572079006e+01 1.984376540867529126e+00 -3.122912465478675514e+01 -1.061838150855433440e+02 7.004668518382625386e+00 5.775966435059908122e+01 6.136621993650552298e+01 5.009704198616935145e+01 4.085872117661052982e+01 3.022391390133380185e+01 2.140625918689425689e+01 -3.250187538508580332e+01 -6.190020661849820272e+01 8.137328534337541441e+01 6.390910626140693296e+01 4.411055243907647139e+01 1.836871446976694600e+01 -1.918400498739890603e-01 -1.525549985373845452e+00 -6.530031607901443103e+00 -1.005049803531414376e+01 -1.559967637562976783e+01 -2.725651863115074036e+01 1.656573566531372721e-01 1.466551979452268117e+00 6.282974965061818295e+00 5.837424737249060414e+00 -3.967071732716865196e+00 -3.561587052411435650e+01 -9.983942247246428703e-02 -8.483756339717141159e-01 -4.125836157602718934e+00 -6.727283797172440849e+00 -1.145965719137942784e+01 -2.383003102963126807e+01 2.493947515083497560e-02 2.844158937996106307e-01 2.833389218201332493e+00 6.336039279036715044e+00 1.065529539079843424e+01 8.613680516747951543e+00 1.292999999999999983e-01 -9.655108999999999497e+00 -1.332738360000000171e+02 -1.279237515000000087e+02 -1.272358728049999996e+02
6.742417953800000641e-02 1.564914029594999922e+00 -7.628139519829999493e-01 -6.064771994840000291e-01 -5.519494669140000420e-01 8.868371319279999554e-01 -3.543664544849999820e-01 -3.454962165600000135e-01 -3.502130265100000250e-01 -2.591960613859999873e-01 2.547009230285000037e+00 1.417914993406000024e+00 -3.725829328500000065e-02 -1.052334126847999984e+00 8.935942923620000533e-01 5.709735619760000214e-01 -8.749857280439999885e-01 -2.152019125020585122e+00 3.941320359397409767e+00 2.489801644397562908e-01 -8.748710330439404714e+00 -2.827914185687334481e+01 2.145920371811025795e+00 -3.070928867954963692e+01 -1.078961314051943106e+02 7.218106488173166468e+00 6.469255573092334544e+01 6.450439705220526321e+01 5.036316023301651512e+01 3.944640742916813991e+01 2.569506983191883975e+01 1.208183378230909888e+01 -3.251655379352811082e+01 -6.207637412263607501e+01 8.062003607571969610e+01 6.265994518113144807e+01 4.210737224691507663e+01 1.496175656246286323e+01 -1.905988216301263971e-01 -1.512509496524901964e+00 -6.399853798498050139e+00 -9.706734166886040072e+00 -1.472115325116707218e+01 -2.501014853456188902e+01 1.607007100297229152e-01 1.409867111447314247e+00 5.729957661490659326e+00 4.632424720164525667e+00 -6.292907519432435315e+00 -4.048026893022949224e+01 -1.016591605109380680e-01 -8.684666875545221654e-01 -4.356887465169727136e+00 -7.412149320390410523e+00 -1.348484289865864127e+01 -2.990815534230814521e+01 2.540594422903428434e-02 2.891582825607950658e-01 2.861268598001591723e+00 6.341786879746633687e+00 1.043858896836049333e+01 7.868429813697350284e+00 1.300999999999999934e-01 -1.136027600000000071e+01 -1.311325449999999933e+02 -1.270633671999999876e+02 -1.266573317489999937e+02
4.267297151100000185e-01 1.614689058066000049e+00 -7.498136657559999474e-01 -4.886364025550000156e-01 -6.648428542359999804e-01 9.274192889690000552e-01 -3.289733178820000159e-01 -3.322112306119999747e-01 -3.284975467360000123e-01 -2.461268882410000136e-01 2.369732730916000119e+00 1.266526723409999944e+00 1.911387920200000035e-02 -1.185956162092999921e+00 9.360013347090000435e-01 2.681964049089999858e-01 -8.309503917330000045e-01 -2.275584713280349725e+00 3.891009522200486792e+00 2.892491608971120010e-01 -8.384090296984073376e+00 -2.817326909326373041e+01 2.155913296142666358e+00 -3.113579303035066204e+01 -1.134501223069834879e+02 7.039082686437664549e+00 5.924021011168341744e+01 6.207597198691947682e+01 5.029929939950079643e+01 4.094627850417525394e+01 3.047290821178855325e+01 2.256795208029646460e+01 -3.226048039828791758e+01 -6.211845632719575150e+01 7.904282412756292331e+01 5.959702899412654631e+01 3.615451771089681898e+01 3.216896714459323015e+00 -1.905847120226477343e-01 -1.512518325830072730e+00 -6.407257909968051557e+00 -9.747886288255951825e+00 -1.492059490875126393e+01 -2.588206295969978044e+01 1.675481211754780431e-01 1.487279196941118320e+00 6.449152737788082845e+00 6.127767995775095677e+00 -3.588818014436496728e+00 -3.523560248090598890e+01 -9.761789616738829334e-02 -8.248082804011854785e-01 -3.896553741762570855e+00 -6.148265898408211250e+00 -1.010782156859301750e+01 -2.093157539530663414e+01 2.579122663698803913e-02 2.931749489501300210e-01 2.890143615823376422e+00 6.374306335921467337e+00 1.036187917023048577e+01 7.472123166580053599e+00 1.342000000000000137e-01 -1.151207299999999911e+01 -1.427238889999999856e+02 -1.384656860000000052e+02 -1.379220227749999879e+02
6.247558354969999783e-01 1.635823159610999999e+00 -7.088185380129999880e-01 -5.232843488180000113e-01 -5.949734293430000154e-01 9.442376786889999929e-01 -3.368852850490000050e-01 -3.436092984999999933e-01 -3.365978113190000176e-01 -2.449545326589999961e-01 2.566099621129000141e+00 1.142415809580000108e+00 -6.996091583999999863e-02 -9.680383844569999674e-01 8.647143106589999517e-01 3.297172167999999903e-01 -9.141503529640000458e-01 -2.182905731750294009e+00 3.957979913492208013e+00 2.833385528843897494e-01 -8.348188533274432999e+00 -2.948370283697410343e+01 2.052738869591392845e+00 -3.278491517750737216e+01 -1.189381748464529096e+02 6.852849382606308382e+00 6.321925911246577101e+01 6.352374372043747286e+01 4.917885655270352174e+01 3.773481522030719049e+01 2.266347514079359726e+01 6.277050043557054870e+00 -3.252584936639882329e+01 -6.225931644322209024e+01 7.977543794995369808e+01 6.113215649582752320e+01 3.915888728277821684e+01 9.602557174585601985e+00 -1.896112164938948408e-01 -1.501816408554431215e+00 -6.278495514119600607e+00 -9.343685895778095940e+00 -1.361121432710584145e+01 -2.155953976100900249e+01 1.709549014560630131e-01 1.526448812700764268e+00 6.837392200544888610e+00 6.978195186116145088e+00 -1.946412799149269013e+00 -3.179029631667431843e+01 -1.027231827688652455e-01 -8.800087871226289771e-01 -4.480740314804288360e+00 -7.758115235858761061e+00 -1.443677435527501274e+01 -3.263761591722212074e+01 2.872919932298505230e-02 3.270380484549527678e-01 3.306725470226073771e+00 7.571487559366933517e+00 1.327630183638882500e+01 1.202633111392010079e+01 1.403999999999999970e-01 -1.191239900000000063e+01 -1.503590350000000058e+02 -1.442664910000000020e+02 -1.431521389099999908e+02
2.770390293030000062e-01 1.658218128281000014e+00 -7.323511703870000389e-01 -3.026529441499999917e-01 -8.713479031659999707e-01 1.109263785173000061e+00 -3.248702083819999809e-01 -3.261328636740000175e-01 -3.201329615160000142e-01 -2.308626291570000100e-01 2.279546844571000097e+00 9.361615960419999993e-01 1.488927903529999874e-01 -1.036836554928000087e+00 6.326185562030000042e-01 4.059212762800000207e-01 -7.742789893360000342e-01 -2.158481015608315623e+00 3.926522813947757040e+00 2.716411689581224032e-01 -8.305633830601209411e+00 -2.869960072870812340e+01 2.030579033826385604e+00 -3.139452748256440628e+01 -1.131141861447803194e+02 6.882868234837391519e+00 6.494576733950469816e+01 6.495904783723540277e+01 5.167260600171703544e+01 4.195171484149857832e+01 3.134326733992482517e+01 2.365387258579849217e+01 -3.242000020656349335e+01 -6.187910255685783767e+01 8.111597614473217277e+01 6.352352610726063631e+01 4.378050655312748063e+01 1.887886174094618141e+01 -1.913088182311850627e-01 -1.520470177109400467e+00 -6.502368349293773164e+00 -1.004416082177042924e+01 -1.586887504805492100e+01 -2.905920278780012467e+01 1.850964994018922949e-01 1.688141491065032085e+00 8.390653967498629129e+00 1.023631364912701791e+01 3.909156670176274329e+00 -2.061640511412382892e+01 -9.862374151257063959e-02 -8.362201059705817174e-01 -4.041529635467819404e+00 -6.611935365102452167e+00 -1.159312966805974376e+01 -2.557362348109626637e+01 2.725633431733837445e-02 3.092030660664818464e-01 3.045523499764828390e+00 6.718080865161353721e+00 1.089081864689942059e+01 7.807875170538423504e+00 1.378000000000000058e-01 4.555041646418879395e+02 -1.398261889999999994e+02 -1.358776330000000030e+02 -1.353421319150000102e+02
3.600316862690000064e-01 1.673631493924000013e+00 -7.379668074820000534e-01 -5.702318193650000033e-01 -5.536722614910000173e-01 8.992043674670000541e-01 -3.469494666760000179e-01 -3.419599327119999810e-01 -3.421518014109999895e-01 -2.422216462419999883e-01 2.526846984427999931e+00 4.036419372269999806e-01 -4.970202648600000050e-02 -1.078501633771999924e+00 9.410542275169999638e-01 1.870059777410000013e-01 -8.998333118510000173e-01 -2.282393020233330461e+00 3.872520450075898069e+00 2.983629876922042623e-01 -8.746260447793016368e+00 -2.947273041452525533e+01 2.165470149332035632e+00 -3.356723878580486087e+01 -1.287413334302639214e+02 6.672731189113494388e+00 6.125845861127757530e+01 6.274429582353770485e+01 4.943370024031951004e+01 3.871420335468588547e+01 2.512520926999764725e+01 1.182320044103167511e+01 -3.216165377246893087e+01 -6.192275240066815911e+01 7.945923427977734832e+01 6.023050010429468415e+01 3.721442570983122522e+01 4.953969775414474697e+00 -1.902691588817589652e-01 -1.508915002058393906e+00 -6.357963169184120744e+00 -9.578716267749390667e+00 -1.431963686339631003e+01 -2.371785736028894220e+01 2.103289225207185809e-01 1.984772498025311638e+00 1.152971220848785627e+01 1.716762220305624354e+01 1.669574124043970187e+01 2.274295858864919584e+00 -1.010018586431618709e-01 -8.613122534132683361e-01 -4.279200117803311443e+00 -7.193351256314477915e+00 -1.287895113278315407e+01 -2.818756889193414494e+01 2.707146217514930578e-02 3.081890173498870178e-01 3.087377792977800350e+00 6.972932628304117308e+00 1.192791962950451889e+01 1.014967171906013732e+01 1.434999999999999887e-01 1.310402608450344786e-01 -1.697432760000000087e+02 -1.699958519999999851e+02 -1.704339199819999919e+02
3.931887109889999898e-01 1.699729999382999956e+00 -7.773417889460000341e-01 -5.842477343499999920e-01 -5.948256802239999530e-01 9.327552035360000549e-01 -3.266654278400000222e-01 -3.283131734909999766e-01 -3.205099936940000172e-01 -2.429463669799999948e-01 2.257041444788999929e+00 4.402975119549999983e-01 -5.072190028500000308e-02 -1.174796566026000022e+00 9.565493826180000436e-01 1.710476071529999920e-01 -8.130542545710000013e-01 -2.286652861323271058e+00 3.878596495407375944e+00 3.004455490259647643e-01 -8.273934305652248966e+00 -2.936864742999788191e+01 2.039165828532853553e+00 -3.227964007332647611e+01 -1.161694689975224009e+02 6.788981417727689482e+00 5.799164152045923259e+01 6.222132384476076794e+01 5.287071111978036697e+01 4.603712011903164125e+01 4.086915502546661827e+01 3.647014680307782442e+01 -3.218125809335486309e+01 -6.198700726276003081e+01 7.926387967971240300e+01 5.992512043008804312e+01 3.672923982326313563e+01 4.055181498174973420e+00 -1.900867001329553940e-01 -1.507044338784522930e+00 -6.341322363851002564e+00 -9.540371394950120987e+00 -1.424495345980822059e+01 -2.361612622923598792e+01 2.079641171983213632e-01 1.956491152552425117e+00 1.121236272667321821e+01 1.644802642495086431e+01 1.536931881020968937e+01 1.103442959011982361e-01 -9.875339118724081600e-02 -8.370470113902288567e-01 -4.024302481025376466e+00 -6.495326463162705899e+00 -1.101721154945240855e+01 -2.322356584802255242e+01 2.314732615374536298e-02 2.633203759441790082e-01 2.552894138800709367e+00 5.475119673701938083e+00 8.340692019845779015e+00 4.373638662748176031e+00 3.069816724706684319e+00 1.570502630799016996e-15 -1.436968469999999911e+02 -1.409828039999999874e+02 -1.407934385009999971e+02
2.760488967020000017e-01 1.755819045036000059e+00 -7.737443198340000494e-01 -5.537137727969999590e-01 -6.306483558630000541e-01 9.015853522700000289e-01 -3.456092174589999733e-01 -3.469879087900000214e-01 -3.491395366519999821e-01 -2.634365304030000243e-01 2.636537584355000075e+00 9.309063179119999587e-01 3.526612870299999924e-02 -1.186920752045999894e+00 9.601782963680000060e-01 5.642125493020000437e-01 -8.002253170799999982e-01 -2.201982939439776299e+00 3.927121126388995798e+00 2.505562994212525152e-01 -8.574517030950364216e+00 -2.767990975969261314e+01 2.243052425198467592e+00 -3.053833450984072684e+01 -1.142023823615766105e+02 7.098025237409748556e+00 6.278527845218274450e+01 6.304546939751175927e+01 4.820286396927540551e+01 3.613903437159306975e+01 1.963060871388292128e+01 -2.703875320621796918e-01 -3.247012117913693885e+01 -6.223542940787864808e+01 7.959995134623468971e+01 6.080460286663134184e+01 3.866501264998416332e+01 8.728155778186591718e+00 -1.912340659762412909e-01 -1.519496432870581559e+00 -6.483981289333756948e+00 -9.970519178668393323e+00 -1.557350193115093084e+01 -2.787743418586082456e+01 1.802020381759394663e-01 1.632207720411774199e+00 7.857627627791218039e+00 9.137413328629964582e+00 2.000818586491252660e+00 -2.406281519968724325e+01 -9.812744465730523225e-02 -8.303102477646865376e-01 -3.954382356246854524e+00 -6.306249412629423290e+00 -1.052409070740312913e+01 -2.197888411521432417e+01 2.325147645082227543e-02 2.643719029706902424e-01 2.558714546551900337e+00 5.474707970129403911e+00 8.286256957540096835e+00 4.178198998033201939e+00 1.390000000000000124e-01 -1.330892500000000034e+01 -1.422382120000000043e+02 -1.422484340000000032e+02 -1.429113010890000055e+02
6.322082114660000363e-01 1.758120847665999964e+00 -7.182911947419999832e-01 -5.260390276599999915e-01 -5.484957002929999881e-01 9.373533214100000510e-01 -3.480050198899999891e-01 -3.498200108389999952e-01 -3.501301314579999824e-01 -2.456332347559999907e-01 2.747571528032000110e+00 1.007527355704000094e+00 -2.587048101499999850e-02 -9.457750432620000147e-01 9.526438022930000527e-01 2.640365694230000226e-01 -7.943445595420000060e-01 -2.222434193249200440e+00 3.953522126556455518e+00 2.916429613030443457e-01 -8.682557147915577644e+00 -2.889047860594000738e+01 2.228414457437691620e+00 -3.177202257004132235e+01 -1.124117574760025633e+02 7.346727001780734234e+00 6.497674778664479334e+01 6.385801295228188934e+01 4.776025668683483616e+01 3.474473610811470081e+01 1.615364489553750715e+01 -9.907845772293329745e+00 -3.249546259143142635e+01 -6.239442803954710826e+01 7.895306078331775268e+01 5.963622118291013408e+01 3.634211257522674288e+01 3.552102113617785051e+00 -1.906080790398484714e-01 -1.512477304148941881e+00 -6.393609255420996895e+00 -9.673127661891827600e+00 -1.456182042448206815e+01 -2.432875974307838263e+01 1.760425707831930198e-01 1.584842991427057646e+00 7.410452175988396561e+00 8.215324590716987174e+00 3.861237593921453826e-01 -2.703816105226209743e+01 -1.033486058631232357e-01 -8.866808700877795157e-01 -4.547294902357171154e+00 -7.930980039170021811e+00 -1.486479495748178259e+01 -3.372652224232045626e+01 2.238432379992600502e-02 2.549616155462882117e-01 2.470498184070735181e+00 5.285001386424874603e+00 8.003592393450635001e+00 4.018291412408689922e+00 1.233000000000000068e-01 -1.071465599999999974e+01 -1.355667489999999873e+02 -1.331995809999999949e+02 -1.334760837780000031e+02
3.230819584829999758e-01 1.762367716653999938e+00 -7.424672852789999666e-01 -4.322191417369999900e-01 -7.435822541530000551e-01 9.825343037489999709e-01 -3.334575414989999764e-01 -3.350621875650000026e-01 -3.337235401060000273e-01 -2.497966817829999908e-01 2.466738972891000081e+00 1.166139894385000098e+00 2.105388367499999927e-02 -1.027957400285000045e+00 7.540511868699999454e-01 6.280916150540000187e-01 -7.981533225500000439e-01 -2.118994160733024490e+00 3.952759357328456513e+00 2.400530244245886735e-01 -8.151117487901606395e+00 -2.773207916321848998e+01 2.087632853579255432e+00 -3.001915773149654143e+01 -1.070002495326500451e+02 7.075758682624923246e+00 5.806478694927869100e+01 6.087328971169466030e+01 4.797209957681485548e+01 3.710660034317081113e+01 2.309354787793427377e+01 9.502070978542265678e+00 -3.256580721768069253e+01 -6.200286076640272626e+01 8.129224070482730724e+01 6.401114632959628636e+01 4.492583172883082909e+01 1.988389214778340275e+01 -1.900831854123737896e-01 -1.507203276068443509e+00 -6.352130015335903934e+00 -9.596531398582589745e+00 -1.451051053756851417e+01 -2.475657350385149513e+01 1.724153574265656907e-01 1.542609592765724624e+00 6.972090824606171466e+00 7.222870447777020253e+00 -1.601073554706744728e+00 -3.135294884341989174e+01 -1.002270911259085101e-01 -8.533443154248616658e-01 -4.213037141998941415e+00 -7.058058747777290698e+00 -1.268906087327220611e+01 -2.821060657875154831e+01 2.559293478200919125e-02 2.906649558271115485e-01 2.848442875167360278e+00 6.227694813930964024e+00 9.916811551311068840e+00 6.583025195512551164e+00 1.356999999999999873e-01 -1.181161900000000031e+01 -1.291071390000000179e+02 -1.249541943999999916e+02 -1.243838754429999938e+02
4.109296745800000150e-01 1.784944327317999901e+00 -7.443732453019999973e-01 -5.590685322230000143e-01 -5.890225276780000074e-01 9.217869262269999808e-01 -3.458488578300000227e-01 -3.446401144210000100e-01 -3.460956585020000253e-01 -2.498152348290000047e-01 2.622286565437999872e+00 3.759866134179999930e-01 -5.415668392100000256e-02 -9.113004440740000156e-01 8.695258404000000274e-01 4.028573748670000176e-01 -8.789210963039999491e-01 -2.184795309594924628e+00 3.935527379236481327e+00 2.728599506544933107e-01 -8.535835060432415133e+00 -2.895206694812624804e+01 2.132781228394703632e+00 -3.227304019804272173e+01 -1.210976825151025196e+02 6.825049628582974037e+00 5.867915858308872856e+01 6.096830061380195787e+01 4.728586783627238077e+01 3.561087157679436643e+01 1.959823747662581894e+01 7.213635104932408781e-01 -3.245953548415876355e+01 -6.211822311369187588e+01 8.010425406355153655e+01 6.165417018938811111e+01 4.008109879013930765e+01 1.148185580648007686e+01 -1.899879436547453615e-01 -1.505939430951725333e+00 -6.327264703262829748e+00 -9.494696630859277064e+00 -1.409249461391441827e+01 -2.310464134838025174e+01 2.132143557086725594e-01 2.018875001359194510e+00 1.189336598753859775e+01 1.794917168651477724e+01 1.802185671845473180e+01 4.197810569900989108e+00 -1.038644015284081873e-01 -8.923740414801457632e-01 -4.612376154184149257e+00 -8.121711228465489540e+00 -1.541856296267147997e+01 -3.541405167354439243e+01 2.650055564597530999e-02 3.015407532339409169e-01 3.002244089658579362e+00 6.719642857536151759e+00 1.128259811724567641e+01 9.091067691685081442e+00 1.365999999999999992e-01 -1.340088399999999957e+01 -1.530395420000000115e+02 -1.527996029999999905e+02 -1.532649527519999992e+02
8.696586866500000124e-02 1.790598406838000090e+00 -7.563023777509999546e-01 -3.360799301380000270e-01 -8.759677565760000117e-01 1.058733296977999894e+00 -3.185845362040000128e-01 -3.226278358560000226e-01 -3.207129512710000241e-01 -2.620257485840000178e-01 2.174690434522000171e+00 1.329288298962999937e+00 1.974614505399999859e-02 -1.078049238206000071e+00 9.309579017869999973e-01 6.200830456020000048e-01 -8.314977055409999984e-01 -2.289809171519571418e+00 3.845190545249264069e+00 2.405330888291460356e-01 -8.786947521655513071e+00 -2.762457721547485789e+01 2.166901649581930211e+00 -3.081777197625162046e+01 -1.171138479446775449e+02 6.907451233200233354e+00 6.714649844765310149e+01 6.667137302442628766e+01 5.439573813540327762e+01 4.633704073856689831e+01 3.954136599343846115e+01 3.454928937633511055e+01 -3.217445762988844393e+01 -6.199394542041979861e+01 7.920914177611237506e+01 5.989132545840086408e+01 3.693836622160826266e+01 5.371228769005297998e+00 -1.890378267556223069e-01 -1.496135531761285664e+00 -6.237763473750488785e+00 -9.283582238029303824e+00 -1.366777277450046135e+01 -2.249805336911691356e+01 1.684111009120936586e-01 1.496542418474771763e+00 6.515154933131568349e+00 6.223520590187106905e+00 -3.524013614603379807e+00 -3.536561641336036388e+01 -9.786424851189209906e-02 -8.280031055216481306e-01 -3.954350530925572205e+00 -6.371342020295985620e+00 -1.094762620723465218e+01 -2.385984045117464447e+01 2.990787151670958391e-02 3.393665291788393601e-01 3.396713453420222795e+00 7.674805493681052582e+00 1.304999614219205917e+01 1.094541600127368497e+01 1.426000000000000045e-01 -1.366614399999999918e+01 -1.541427669999999921e+02 -1.503775029999999902e+02 -1.497736037349999947e+02
1.811377455000000025e-01 1.794097366231999890e+00 -7.411988633960000517e-01 -6.588250038890000049e-01 -4.158757710909999905e-01 8.350810631089999880e-01 -3.468332978950000034e-01 -3.479817643020000073e-01 -3.493831371760000026e-01 -2.457725136779999875e-01 2.607808838512999827e+00 9.018351672500000138e-01 -5.411675710399999756e-02 -1.274557620451000073e+00 8.174521158940000198e-01 4.024351290140000259e-01 -8.860679864129999972e-01 -2.181156861758344778e+00 3.872771795998978916e+00 2.701643436557450983e-01 -8.583158800122372867e+00 -2.713690314195948261e+01 2.193067660263436025e+00 -2.991809581487507685e+01 -1.089752835091302927e+02 7.026268857447112381e+00 6.427047259782744959e+01 6.425745714324565938e+01 5.008960156986415768e+01 3.898602161457914406e+01 2.462313891248483699e+01 9.334811047594941513e+00 -3.220820715385263355e+01 -6.152126911444629798e+01 8.163858297128840036e+01 6.409051225352303049e+01 4.418987608470332162e+01 1.838965720147541560e+01 -1.911565211777488116e-01 -1.518267830410904295e+00 -6.452703483035902465e+00 -9.832813694897648560e+00 -1.498467359589867343e+01 -2.545155612454804839e+01 1.781025509961033926e-01 1.608826483146511555e+00 7.659096799158560565e+00 8.775975043237753681e+00 1.499137773649951821e+00 -2.465809528396236772e+01 -9.809826791179261651e-02 -8.294331679323185824e-01 -3.919726030866440336e+00 -6.142684640240838156e+00 -9.822558315832315756e+00 -1.936140919572807206e+01 2.396162420049435110e-02 2.732598787512218186e-01 2.701463624393264595e+00 5.967690321119990315e+00 9.774976338595562808e+00 7.217033543642104476e+00 1.396999999999999909e-01 -1.230307299999999948e+01 -1.379151219999999967e+02 -1.360311179999999922e+02 -1.361621344339999951e+02
2.696664443660000132e-01 1.798357261235999927e+00 -7.040068712310000310e-01 -6.030680303259999819e-01 -4.919582991900000035e-01 9.224237923560000274e-01 -3.480023497459999726e-01 -3.452218604250000267e-01 -3.495177747300000082e-01 -2.573632268459999928e-01 2.586202820063999930e+00 6.274991750620000364e-01 -5.032968301699999869e-02 -9.248009897169999771e-01 9.292481915889999611e-01 4.715246719380000173e-01 -9.253669318989999892e-01 -2.196673621618723260e+00 3.913745842079928039e+00 2.626956145111523644e-01 -8.832836020124060994e+00 -2.883399885713566135e+01 2.127578986864416155e+00 -3.191551068754183618e+01 -1.176754332903463904e+02 6.914543491921020468e+00 6.040869582530724813e+01 6.218247970073633013e+01 4.877071896986042532e+01 3.772294600620215732e+01 2.323135673835756521e+01 7.829239501991271943e+00 -3.239426056324819569e+01 -6.203405122241995429e+01 8.014374556174163899e+01 6.163221589086063545e+01 3.991686147413359009e+01 1.087530170403883290e+01 -1.908319751377561269e-01 -1.514775682711924532e+00 -6.414090782406403513e+00 -9.720086174506604948e+00 -1.465084133102076969e+01 -2.443358728937017688e+01 1.935171003805180034e-01 1.787359760220422089e+00 9.457889114106617257e+00 1.266927207064713912e+01 8.695905925783410595e+00 -1.093102261427050514e+01 -1.044184203356712387e-01 -8.981007858143011946e-01 -4.661644730018410065e+00 -8.229639069962555453e+00 -1.561309331864995187e+01 -3.567853014244631282e+01 2.718168438180225410e-02 3.097617153889907216e-01 3.121359947539875890e+00 7.106829532968543361e+00 1.236480230788444956e+01 1.099835517297516851e+01 1.504000000000000059e-01 -1.290878099999999939e+01 -1.494669119999999793e+02 -1.476104740000000106e+02 -1.476631484289999889e+02
3.066018683019999802e-01 1.820722189525999957e+00 -7.155959962829999688e-01 -4.061950284659999744e-01 -7.190981974379999642e-01 9.873929455729999471e-01 -3.231285498309999782e-01 -3.254336481369999867e-01 -3.260872985880000074e-01 -2.341682187230000045e-01 2.267033646798000124e+00 6.854954637750000357e-01 3.886425945900000289e-02 -1.139226595330000036e+00 8.695641237900000320e-01 1.703226785409999999e-01 -7.247905646810000047e-01 -2.279732898441711786e+00 3.889825856406063931e+00 3.009356340378305794e-01 -8.764400652689593230e+00 -2.796778832778380064e+01 2.197036075242720710e+00 -3.079589601589447057e+01 -1.107910329675456893e+02 7.168167867423775874e+00 5.985503331258653503e+01 6.269635988431207352e+01 5.153360240830541983e+01 4.305979856007162709e+01 3.467111676524429953e+01 2.893106066123883124e+01 -3.222494816702862863e+01 -6.205215371112150535e+01 7.919833675824466468e+01 5.987908356564615531e+01 3.676096031101472761e+01 4.365831829871797964e+00 -1.904568828696832083e-01 -1.511133128408417736e+00 -6.391558543713775187e+00 -9.701281124925580812e+00 -1.478068023378641449e+01 -2.545099021324132593e+01 1.958285694988931569e-01 1.813449448057452562e+00 9.688043202247163421e+00 1.308855118463223377e+01 9.250780076614377734e+00 -1.038749060091335785e+01 -9.793199463483173717e-02 -8.283105731134210448e-01 -3.938572318743950529e+00 -6.277803014557615136e+00 -1.050900172672032262e+01 -2.214003889961323068e+01 2.214996649548347726e-02 2.517275367479011594e-01 2.405580808074422539e+00 5.037356510062360293e+00 7.189028555696030942e+00 2.168397500918218590e+00 1.350999999999999979e-01 -1.046005500000000055e+01 -1.381550809999999956e+02 -1.372767589999999984e+02 -1.379504607000000078e+02
1.810300392839999939e-01 1.851454787653000089e+00 -7.246122581789999906e-01 -6.514882298709999686e-01 -4.361554821529999848e-01 8.271813298519999913e-01 -3.300185373699999758e-01 -3.362117297330000087e-01 -3.294050520599999810e-01 -2.606605319240000163e-01 2.343492628999999994e+00 9.371389358659999447e-01 -7.638134283500000454e-02 -1.198514546014999960e+00 9.825152481879999566e-01 4.547205288019999792e-01 -8.905417199370000425e-01 -2.247475969085831249e+00 3.860757922141505372e+00 2.635810337013722582e-01 -8.368232622072053317e+00 -2.752543839630862976e+01 2.099435221798344742e+00 -2.984760095358508636e+01 -1.069371964508042794e+02 6.990685715421193436e+00 6.634143022059802774e+01 6.654366612192002606e+01 5.495147252150459849e+01 4.720480146959299361e+01 4.033184696632527277e+01 3.388766809669267133e+01 -3.218988956853760897e+01 -6.182510648289138544e+01 8.004639386895409814e+01 6.123625725341478443e+01 3.894277570648247888e+01 8.693432506783349112e+00 -1.906623256166159186e-01 -1.512980974044362492e+00 -6.395595343792529697e+00 -9.669494326225253289e+00 -1.451376641141193247e+01 -2.405772710932685854e+01 1.767477806083680436e-01 1.593201718698515013e+00 7.503072097286750619e+00 8.435537319357058195e+00 8.511593933571719450e-01 -2.598294216795331479e+01 -9.966812599196069045e-02 -8.465418758986711367e-01 -4.107255154500035310e+00 -6.678241635559386324e+00 -1.133600529336975882e+01 -2.352756679584564381e+01 2.437916325202287710e-02 2.779638347162888823e-01 2.754087679319814352e+00 6.106643075981766700e+00 1.008102588551625978e+01 7.658006768258429631e+00 1.350000000000000089e-01 -1.163809499999999986e+01 -1.313662439999999947e+02 -1.268429922999999917e+02 -1.260587955599999930e+02
6.584926532360000362e-01 1.879538887994000040e+00 -7.764360846979999620e-01 -5.215239591000000452e-01 -6.918712993119999766e-01 9.161105125189999976e-01 -3.355653327440000222e-01 -3.401269211360000155e-01 -3.313509596979999916e-01 -2.626254967230000070e-01 2.530052838017999850e+00 1.256484215586999964e+00 3.377096959599999726e-02 -1.087388626088999999e+00 9.381914007010000445e-01 5.757012512779999813e-01 -8.475996414230000386e-01 -2.198129417101785776e+00 3.930903914249826325e+00 2.490104843694494474e-01 -8.041455099698627151e+00 -2.986649842738524896e+01 2.004668128590263887e+00 -3.269893853727187150e+01 -1.193699681126884826e+02 6.785863049132145441e+00 5.756071827284505105e+01 6.053255399598850062e+01 4.757418009857847352e+01 3.651152146817371147e+01 2.193915094021823364e+01 6.941859498917965610e+00 -3.248719059103844131e+01 -6.225357850422435746e+01 7.961511837846465767e+01 6.087142473316164626e+01 3.887318702388036229e+01 9.247807445865682041e+00 -1.907919891549139102e-01 -1.514853197817586983e+00 -6.437744314280999802e+00 -9.848982653603657766e+00 -1.526609569826054802e+01 -2.709711890545489155e+01 1.679371698984966355e-01 1.491553289826641038e+00 6.483788824473776025e+00 6.189186599083251750e+00 -3.505588537608762767e+00 -3.513992007835669540e+01 -9.972119829067328800e-02 -8.477813649503810334e-01 -4.149961784145087762e+00 -6.873128922018152842e+00 -1.214971865366325865e+01 -2.660880125117269657e+01 2.652170824176222977e-02 3.013251478041241160e-01 2.977470716961240438e+00 6.594249159615861444e+00 1.080900093742890888e+01 8.050611390111253485e+00 1.471999999999999975e-01 -1.322351500000000080e+01 -1.453916830000000004e+02 -1.397868159999999875e+02 -1.386372275170000137e+02
4.146573829229999730e-01 1.900233530007999994e+00 -7.424758270000000326e-01 -2.971569216050000128e-01 -8.998206036560000287e-01 1.064161947492000104e+00 -3.170991738300000251e-01 -3.250241814859999856e-01 -3.223880588279999793e-01 -2.230775620980000040e-01 2.299902619801000192e+00 6.809703534540000325e-01 5.991663403999999971e-02 -1.152261637350000090e+00 6.992962546819999625e-01 1.766116150479999924e-01 -8.045717306770000521e-01 -2.257690056275342805e+00 3.875299905979390225e+00 2.999108441777191270e-01 -8.478880554318298124e+00 -2.750303700979974053e+01 2.215038468462571242e+00 -3.165693661977576312e+01 -1.240400295122114329e+02 6.759221713767346706e+00 5.925814889517965156e+01 6.182778572861492705e+01 4.947571226091976371e+01 3.958993031831886356e+01 2.817716545067865397e+01 1.979593797014932832e+01 -3.216644044488008802e+01 -6.180410543900686804e+01 8.013058721779098903e+01 6.154241464437144060e+01 3.996673364502940728e+01 1.130697003425467173e+01 -1.895042466107673129e-01 -1.501185301947629114e+00 -6.295117443554195447e+00 -9.455356247417640247e+00 -1.419290101387021430e+01 -2.412671095626377848e+01 2.000960712590085788e-01 1.862664363964545711e+00 1.016685020182650057e+01 1.406125422465730601e+01 1.083884645264752677e+01 -7.946498601967427078e+00 -9.585268647226963257e-02 -8.061259912468085043e-01 -3.717277726998188037e+00 -5.704805312861221722e+00 -9.122723730322553237e+00 -1.906095211626294983e+01 2.921482261210316816e-02 3.313934606834688101e-01 3.299427902394441059e+00 7.398350283590430898e+00 1.239375621833482732e+01 9.954502851071598712e+00 1.477999999999999869e-01 -1.314387400000000028e+01 -1.718457180000000051e+02 -1.713111069999999927e+02 -1.713723282729999937e+02
5.572171962949999946e-01 1.921750870701999903e+00 -7.363792783460000324e-01 -5.143107231639999499e-01 -5.895371384119999503e-01 9.379886992749999486e-01 -3.330854059689999924e-01 -3.385886232540000207e-01 -3.343415682670000111e-01 -2.431584440900000088e-01 2.498397092001999997e+00 5.148966391229999884e-01 -3.027605753000000080e-03 -9.277500552640000064e-01 8.856762984589999776e-01 2.817770335940000259e-01 -7.781081602899999616e-01 -2.264379399553680283e+00 3.867705709277701409e+00 2.866270488556064699e-01 -8.624369993355971431e+00 -2.955803439733801596e+01 2.081481707843658935e+00 -3.216787326553097159e+01 -1.127017470912488619e+02 7.101348950362917023e+00 6.104911862506722997e+01 6.262126149324208058e+01 4.934036232769449271e+01 3.862761509571584639e+01 2.507698828736797481e+01 1.196940632346877820e+01 -3.217114563181379339e+01 -6.185871347519675822e+01 7.981668024687155594e+01 6.086324736710650996e+01 3.836213682968625704e+01 7.595395890059412736e+00 -1.907202699210229779e-01 -1.513791585382408211e+00 -6.412974873517404362e+00 -9.742474549652357041e+00 -1.481775684888770428e+01 -2.527764951710808106e+01 2.036824204553049078e-01 1.906092983231981064e+00 1.068048714915810216e+01 1.529742856478617519e+01 1.335425761198348837e+01 -3.080208153734637744e+00 -1.033645068884934404e-01 -8.869635684967083211e-01 -4.555022716811065742e+00 -7.963856840752479016e+00 -1.499404246364262328e+01 -3.421459213013127254e+01 2.221589632439123149e-02 2.528687514219075672e-01 2.437688878640544399e+00 5.173507926480491292e+00 7.669707943108144299e+00 3.315497537399160422e+00 1.269000000000000128e-01 -1.065978100000000062e+01 -1.345780780000000050e+02 -1.323338300000000061e+02 -1.325664559999999881e+02
3.593124465479999863e-01 1.949113705075999903e+00 -7.265757715780000181e-01 -5.301816188519999917e-01 -6.493421902299999493e-01 9.699034034779999702e-01 -3.427318188260000120e-01 -3.430913353019999779e-01 -3.442856159639999802e-01 -2.662839076049999809e-01 2.519394021930000171e+00 7.188323816039999814e-01 -6.587769822500000316e-02 -9.866416688439999527e-01 9.789947884230000286e-01 5.951116832870000373e-01 -8.743612613719999871e-01 -2.190374209439594821e+00 3.949872918394928600e+00 2.469101488370503972e-01 -8.896797559268883049e+00 -2.963498647474195025e+01 2.087686020131179987e+00 -3.289098644675212313e+01 -1.247534547325293488e+02 6.730051014256448916e+00 6.365911478949870173e+01 6.388799479956632155e+01 4.979760671505052017e+01 3.876130069360949193e+01 2.474063086764033059e+01 1.086106378838522701e+01 -3.256309828771194503e+01 -6.238918300519932814e+01 7.935363228514533773e+01 6.046626832607149282e+01 3.815295533005617301e+01 7.711414822073828113e+00 -1.894639670292045663e-01 -1.500335581952046304e+00 -6.266768581075687905e+00 -9.321719881582566813e+00 -1.359494234297689630e+01 -2.167149472162536483e+01 1.911511528496072643e-01 1.759116589668344277e+00 9.139029442890532096e+00 1.191634450755428709e+01 7.160654935048379244e+00 -1.408618692536647465e+01 -1.020892874350484980e-01 -8.732962003272108920e-01 -4.415920362250808751e+00 -7.595288350140064537e+00 -1.405449321538999463e+01 -3.173830546970761191e+01 2.711232096828567611e-02 3.083409435349902528e-01 3.073621593576996158e+00 6.894207098949952872e+00 1.161385581592138827e+01 9.456667117966727432e+00 1.512000000000000011e-01 -1.439260400000000040e+01 -1.602867420000000038e+02 -1.591499049999999897e+02 -1.592880735800000025e+02
3.035675317079999935e-01 1.960574645684999950e+00 -7.369260633540000160e-01 -2.976751700090000119e-01 -8.560547163170000307e-01 1.079317838811000074e+00 -3.226765561550000161e-01 -3.295937026499999867e-01 -3.249649648599999829e-01 -2.609458820339999874e-01 2.358368455826000076e+00 1.449306971695000001e+00 4.070216209900000270e-02 -1.054391665295000058e+00 9.381379272040000217e-01 6.394610337539999856e-01 -7.536009421310000400e-01 -2.249606636450193875e+00 3.903577932142125118e+00 2.397172115242279522e-01 -8.409303874558441194e+00 -2.750022747675654955e+01 2.223189498456738189e+00 -3.037277244541698096e+01 -1.132378579267462300e+02 7.145176614252345182e+00 6.635342966742516069e+01 6.533498759337452100e+01 5.089101531481428964e+01 4.013068033410574031e+01 2.720028895813413428e+01 1.601489712988095349e+01 -3.240109201694025387e+01 -6.231783988730712309e+01 7.885760198222757822e+01 5.948862188777060567e+01 3.639090586296384799e+01 4.323848337206278813e+00 -1.894006580833075826e-01 -1.499949977716838134e+00 -6.275934852139802622e+00 -9.384492933871602105e+00 -1.392444778380739656e+01 -2.312669017924721970e+01 1.644177419975548504e-01 1.451286180845980267e+00 6.091644937819020278e+00 5.340217376582413245e+00 -5.124768094850927547e+00 -3.848059407133667520e+01 -9.829601223421406686e-02 -8.326243915994204770e-01 -4.001158876559427036e+00 -6.494757218065560167e+00 -1.125727437686992971e+01 -2.461392523801764298e+01 2.619822260017423340e-02 2.971940106826520545e-01 2.907103042735538878e+00 6.343562972931505506e+00 1.004156543691799364e+01 6.515508477417572664e+00 1.383000000000000063e-01 -1.293025300000000044e+01 -1.412828810000000033e+02 -1.381120139999999878e+02 -1.377635383370000000e+02
6.661894197779999471e-01 1.990864479122999908e+00 -7.135116090590000182e-01 -6.456389456709999974e-01 -4.301649627940000165e-01 8.340947805220000344e-01 -3.475592652389999926e-01 -3.519031801149999916e-01 -3.425961427840000240e-01 -2.341556823089999961e-01 2.659721999750999988e+00 7.625073487769999936e-01 -4.362937968499999708e-02 -9.834729158760000534e-01 8.112327775750000081e-01 1.913441089240000004e-01 -9.137339114229999781e-01 -2.232831209279908080e+00 3.846873857871098590e+00 2.969087869823608394e-01 -8.398144614983785061e+00 -2.952252205470921353e+01 2.071176623323439880e+00 -3.259289226434996323e+01 -1.135056665631388881e+02 6.991757194339792925e+00 6.781626327941037857e+01 6.583408433711882424e+01 5.036382108136935898e+01 3.855313969521440498e+01 2.286350023412051868e+01 4.650042712927336730e+00 -3.204882377071254496e+01 -6.141620000680527625e+01 8.130906231583976762e+01 6.337021476329716307e+01 4.278615258695135992e+01 1.554506955635472210e+01 -1.912756946990144258e-01 -1.519546169342019137e+00 -6.466770650322591685e+00 -9.874120013498798087e+00 -1.510960728766444738e+01 -2.584963279532266611e+01 1.849667355214596742e-01 1.688061124572504346e+00 8.449497763456246702e+00 1.048470664939323704e+01 4.681566736188803368e+00 -1.841302816672631693e+01 -1.038930089668765044e-01 -8.923005253202149767e-01 -4.595135636311669103e+00 -8.033600409808794751e+00 -1.503717232955851024e+01 -3.389071296292099333e+01 2.550344958724364355e-02 2.908091590709990792e-01 2.906842023653497087e+00 6.534787707145224722e+00 1.110500346771362778e+01 9.265412642474645466e+00 1.288999999999999868e-01 -9.990308999999999884e+00 -1.379563820000000192e+02 -1.328635270000000048e+02 -1.323218400689999896e+02
2.754342801460000212e-01 1.992583661730999989e+00 -7.414606553670000100e-01 -5.363443156270000234e-01 -6.200191287230000237e-01 9.467392064759999615e-01 -3.358892434429999740e-01 -3.422796655909999819e-01 -3.367580101959999905e-01 -2.547246516209999978e-01 2.507353233131000003e+00 1.178699008831999961e+00 9.047148690999999923e-03 -9.464780343390000183e-01 8.130852249990000447e-01 6.147900568009999622e-01 -8.634699637930000060e-01 -2.157017719568530278e+00 3.897013190575000952e+00 2.403103531436528995e-01 -8.066982650855123893e+00 -2.669892282535697703e+01 2.161114496038285537e+00 -2.886901494395407752e+01 -1.008265621205484877e+02 7.292599816981838678e+00 6.478987971547965685e+01 6.454515189964911315e+01 5.038068876943941632e+01 3.948905850280921470e+01 2.587140324497282506e+01 1.271472586278290073e+01 -3.235315673615630772e+01 -6.172437344536943726e+01 8.148601802522830440e+01 6.409742916672051649e+01 4.474849399733874833e+01 1.925650949499298648e+01 -1.909017099293650044e-01 -1.515804416034072011e+00 -6.437982411015694240e+00 -9.822823313980720172e+00 -1.508475915723821181e+01 -2.619501380031685400e+01 1.698012468126054442e-01 1.513132102043872163e+00 6.703486169367312009e+00 6.681803023487251636e+00 -2.525351927510972594e+00 -3.301818919219985560e+01 -1.029739168516380365e-01 -8.828174516699480723e-01 -4.514556375763119966e+00 -7.861046985137207344e+00 -1.474784974215713795e+01 -3.361335981097758463e+01 2.629555333867667627e-02 2.991049854078844383e-01 2.968714111879127593e+00 6.614235337999408770e+00 1.099589677439410629e+01 8.583546682710593956e+00 1.250999999999999890e-01 -1.043931700000000085e+01 -1.201621544999999998e+02 -1.150537285000000054e+02 -1.142569974870000067e+02
5.550098460419999880e-01 2.073856033585999903e+00 -7.728732933209999656e-01 -4.320412969429999750e-01 -7.490067694159999734e-01 1.038666803359000079e+00 -3.375370261339999955e-01 -3.447115123110000012e-01 -3.405005435960000160e-01 -2.461595650450000006e-01 2.632614049045999938e+00 6.619734400490000503e-01 8.350773924399999826e-02 -1.205393192937999958e+00 7.539432032049999677e-01 5.217900420359999902e-01 -7.947431748779999472e-01 -2.213523901193504173e+00 3.847459490097580925e+00 2.528317302195651206e-01 -8.701584032986433570e+00 -2.954501514556477559e+01 2.090092685383100335e+00 -3.324281261863771419e+01 -1.288339419968313564e+02 6.549116759359054463e+00 6.699789365699504629e+01 6.494103307420540716e+01 4.860687042130980728e+01 3.582806429454755914e+01 1.813241207814851919e+01 -4.549360193491809312e+00 -3.215078727760037935e+01 -6.155455718802917175e+01 8.123237306321568951e+01 6.344829577182311908e+01 4.337888951529524917e+01 1.755785558896820220e+01 -1.911605494174110909e-01 -1.518770876813408055e+00 -6.478828391049319180e+00 -9.962762125706650096e+00 -1.557802962975182126e+01 -2.798088712659275146e+01 1.974051069028914807e-01 1.831684211540725693e+00 9.868524645478370161e+00 1.346420969892889197e+01 9.892954799769869467e+00 -9.322637093165399236e+00 -9.624823647403112081e-02 -8.101234258212121064e-01 -3.746692796642639323e+00 -5.750300807160640737e+00 -9.104045116434839713e+00 -1.858384703847485397e+01 2.559932947337260900e-02 2.906750157969379966e-01 2.845692494737482203e+00 6.213441609924398534e+00 9.864137334284080794e+00 6.467734452209790597e+00 1.711000000000000021e-01 -1.581986099999999951e+01 -1.673453959999999938e+02 -1.688546489999999949e+02 -1.697030960110000137e+02
5.532256283030000388e-01 2.097295633858999864e+00 -7.552379293969999630e-01 -4.951728016429999824e-01 -6.745853659320000251e-01 9.003579489530000313e-01 -3.406556448729999853e-01 -3.485339479180000199e-01 -3.445493445989999959e-01 -2.598740280840000083e-01 2.683317619918999863e+00 1.043660090860000000e+00 -1.572090340299999930e-02 -9.865186782360000350e-01 9.601443779680000068e-01 4.933205257450000158e-01 -8.786879189480000241e-01 -2.246146856320505591e+00 3.897806662661282395e+00 2.600091704919241242e-01 -8.489968442946658200e+00 -2.805987627460382683e+01 2.252315972150868539e+00 -3.165557238440538512e+01 -1.206548119882748722e+02 7.037851920410595596e+00 6.654057840548712477e+01 6.470178390254143608e+01 4.841786767617492870e+01 3.556276824613561871e+01 1.757073078280449963e+01 -6.269108148974654071e+00 -3.234594974707188442e+01 -6.217474622505004334e+01 7.922086428042219097e+01 5.999388224712944151e+01 3.699567823760748553e+01 5.484902694208364515e+00 -1.898959518850903139e-01 -1.505165867810335012e+00 -6.328549283372866263e+00 -9.524817567638278248e+00 -1.428683392558318310e+01 -2.404033413940927133e+01 1.762704308662739749e-01 1.586887310902705517e+00 7.407096244523377671e+00 8.160966282102135594e+00 1.623649291998073563e-01 -2.777592160058976134e+01 -1.017190072942660006e-01 -8.693705115237786440e-01 -4.377725278703410439e+00 -7.498269399214676945e+00 -1.382151320319848864e+01 -3.116949239837648733e+01 2.824709731879419469e-02 3.211077373393513290e-01 3.215587887943269330e+00 7.264913520062139973e+00 1.240108573866358554e+01 1.049795370895189350e+01 3.173816376430598893e+02 7.852393294846213029e-05 -1.542415110000000027e+02 -1.518992760000000146e+02 -1.518073912259999929e+02
5.563658016889999613e-01 2.130787676299000122e+00 -7.275599315399999822e-01 -6.368586141400000011e-01 -4.287154644889999977e-01 8.564333616200000554e-01 -3.480137871880000233e-01 -3.508972073780000089e-01 -3.520247481170000192e-01 -2.527722849999999855e-01 2.729721593914999911e+00 6.196665175709999973e-01 -4.646931189399999829e-02 -1.284532266155000046e+00 9.812879355000000414e-01 3.310215598189999997e-01 -8.428092514530000079e-01 -2.204235799412549657e+00 3.948636087272221928e+00 2.829646549377075604e-01 -8.700004723388438777e+00 -2.880296499893641027e+01 2.195773638050998677e+00 -3.220990186451061277e+01 -1.228959803233120311e+02 6.808044280784435465e+00 6.142984632226107777e+01 6.231494045921095193e+01 4.766399004381192839e+01 3.544077030214021562e+01 1.826159833669320065e+01 -4.143184745790703616e+00 -3.249277619571233799e+01 -6.229843382963196774e+01 7.937961086230988883e+01 6.034670748087420122e+01 3.753710217133689753e+01 5.946862424592361585e+00 -1.911916754698033960e-01 -1.518627834989532799e+00 -6.455893128152093041e+00 -9.840157507079142718e+00 -1.499915505798789006e+01 -2.547323889872154012e+01 1.929924244801090316e-01 1.781363133378187413e+00 9.401536758132460037e+00 1.255794972423490563e+01 8.521610999067759096e+00 -1.118290752850723457e+01 -9.769244987142368386e-02 -8.250230029804683785e-01 -3.871989783921969686e+00 -6.008096221288761640e+00 -9.450425432188470865e+00 -1.839055191083715002e+01 2.223955653011203820e-02 2.536941379022568666e-01 2.473967405751914761e+00 5.341005755970559044e+00 8.288415828032530186e+00 4.791441728736884009e+00 1.587000000000000077e-01 -1.429614499999999921e+01 -1.571746479999999906e+02 -1.587666150000000016e+02 -1.598429304430000002e+02
2.867337470469999983e-01 2.139917909295999898e+00 -7.268488252000000482e-01 -6.433919429659999967e-01 -4.474702107030000264e-01 8.841958485130000378e-01 -3.522902795349999727e-01 -3.530414266290000103e-01 -3.547879870849999784e-01 -2.664982589150000081e-01 2.712539033996999915e+00 4.391284463880000266e-01 -7.983212609900000589e-02 -1.225556695017999909e+00 1.035807697207999922e+00 5.044210660789999467e-01 -7.996341468759999849e-01 -2.270049117205717337e+00 3.848456626869456887e+00 2.565596676503889007e-01 -8.812178516129085537e+00 -2.831471953736174996e+01 2.246508905387408994e+00 -3.143818474621826198e+01 -1.194703226653572301e+02 6.941030096915270065e+00 6.568380099966512375e+01 6.455474307800380984e+01 4.907043842009096579e+01 3.682416852090683079e+01 1.998294482712856635e+01 -1.185846084110077081e+00 -3.215696148293762491e+01 -6.186271992216387616e+01 7.968380785360110963e+01 6.056777595264411929e+01 3.771433431782977408e+01 6.241212985371435096e+00 -1.905950001210307554e-01 -1.512209971517931573e+00 -6.384887473750266551e+00 -9.632140482199435638e+00 -1.437786164977911696e+01 -2.355867543029004096e+01 2.047784380359990164e-01 1.919634071715780044e+00 1.085243436725925292e+01 1.573188204109849231e+01 1.427768960202957871e+01 -1.285671054522179668e+00 -9.895320771404328419e-02 -8.388023367045736034e-01 -4.024809366161536950e+00 -6.449191359018207947e+00 -1.071286445800165943e+01 -2.186731813084927722e+01 2.033157827401857812e-02 2.320175473527487930e-01 2.222125599066623547e+00 4.646439861045113418e+00 6.616972303045049131e+00 1.882506250082576660e+00 1.486000000000000099e-01 -1.396487300000000076e+01 -1.484694819999999993e+02 -1.516236200000000167e+02 -1.532247075710000104e+02
4.641693715290000077e-01 2.168931733635000025e+00 -7.412947135390000053e-01 -3.997372374450000043e-01 -7.268878084900000092e-01 1.037511475002999894e+00 -3.445364613560000233e-01 -3.395359820609999968e-01 -3.413355807810000142e-01 -2.495814453259999899e-01 2.580070393385000216e+00 8.127621473370000293e-01 2.434454616699999879e-02 -1.192273510626999933e+00 9.099879658010000538e-01 4.009702810549999885e-01 -7.775555288450000102e-01 -2.234452184187479595e+00 3.931911528289409485e+00 2.735485953880186782e-01 -8.744099120848526141e+00 -2.931838706434861663e+01 2.211513232136548268e+00 -3.313383644125276106e+01 -1.295709436422414456e+02 6.742821772990494900e+00 6.309309819707181788e+01 6.311177502174750487e+01 4.800294960924551191e+01 3.574934585820451360e+01 1.890902153067438363e+01 -1.622505903195744503e+00 -3.245417772445335913e+01 -6.236200322155661979e+01 7.890268066648515344e+01 5.954272262786533076e+01 3.625418231578348127e+01 4.077442940741752508e+00 -1.901486548384426489e-01 -1.507799438149208360e+00 -6.353763807589221102e+00 -9.587929683988358320e+00 -1.443160118099361533e+01 -2.433775596240207406e+01 1.887865028995071304e-01 1.731370683277722478e+00 8.845799039290891841e+00 1.125909282252759702e+01 5.897261309869704426e+00 -1.657470928719799375e+01 -9.655678010222094876e-02 -8.133870933812459292e-01 -3.778049668590993893e+00 -5.828407941882259635e+00 -9.281137690955546304e+00 -1.893325485800090746e+01 2.487157239066325326e-02 2.825514913737587341e-01 2.758414860675090008e+00 5.992386250277710324e+00 9.405637063256273578e+00 5.836552259793345243e+00 1.512999999999999901e-01 -1.546271800000000063e+01 -1.672838950000000011e+02 -1.689262990000000002e+02 -1.699842973259999894e+02
1.591842857399999867e-01 2.201190820275999993e+00 -7.591620551650000159e-01 -4.177831675850000037e-01 -7.160254593129999900e-01 9.900022513730000195e-01 -3.249144746659999861e-01 -3.188223232729999745e-01 -3.218145033049999992e-01 -2.558619004900000160e-01 2.166116843351999943e+00 9.993199913110000221e-01 6.663021184900000393e-02 -1.046047772234000028e+00 9.332210064549999462e-01 5.039670173689999588e-01 -8.189075297050000257e-01 -2.207461847754148554e+00 3.955645496056936938e+00 2.603749095459702567e-01 -8.774314793381611466e+00 -2.839165746946217794e+01 2.108493508983344089e+00 -3.092320057846481873e+01 -1.128032383476946308e+02 7.000314695783266927e+00 5.786276378214007110e+01 6.214367562962132752e+01 5.285872030985606074e+01 4.615448789149181863e+01 4.142391002976556535e+01 3.749629717740431545e+01 -3.256831117897622363e+01 -6.248854049719164294e+01 7.890006941283746755e+01 5.965677772645577193e+01 3.661061310156781445e+01 5.000602808338141081e+00 -1.909075467350160316e-01 -1.516025231953580743e+00 -6.447483404593620904e+00 -9.868933124506833465e+00 -1.529220920494503666e+01 -2.706926179660757015e+01 1.794134571692995173e-01 1.622956762517557827e+00 7.759206835572995509e+00 8.911848449218672030e+00 1.546345897088929888e+00 -2.504318046866024616e+01 -9.987216943095833521e-02 -8.494518783745110824e-01 -4.169395540435430370e+00 -6.931449671205739627e+00 -1.232507234129895224e+01 -2.714531621633116032e+01 2.666641045121193737e-02 3.029594368305432162e-01 2.995875128105836449e+00 6.642789133291459258e+00 1.091431625843194198e+01 8.198520696770120963e+00 1.363999999999999935e-01 -1.229884099999999947e+01 -1.417093570000000113e+02 -1.383485890000000040e+02 -1.379625507640000137e+02
5.676452497709999490e-01 2.237686939001000130e+00 -7.547855098210000113e-01 -6.199294907800000365e-01 -5.204575711059999943e-01 8.513944853760000431e-01 -3.407020625739999864e-01 -3.440640227940000018e-01 -3.354530735699999822e-01 -2.412069841339999909e-01 2.492691796884999977e+00 1.245390865572000072e+00 -2.376380484700000087e-02 -1.210836536638000061e+00 7.915933790250000435e-01 3.338900228009999971e-01 -9.023767910569999717e-01 -2.164840126870672510e+00 3.917733696912038877e+00 2.810968149542397709e-01 -8.384925055503803293e+00 -2.958406115336197573e+01 1.989903407984629835e+00 -3.241173039096005937e+01 -1.146356506509721527e+02 6.814912631269736565e+00 6.712949254294947821e+01 6.602706648699411573e+01 5.203174015600279034e+01 4.177211829261973008e+01 2.967166441044602365e+01 1.875597929964194677e+01 -3.236260984609583602e+01 -6.178616177302613721e+01 8.119838766414375186e+01 6.349256507400669847e+01 4.332043203366291806e+01 1.718490618605858344e+01 -1.910079658974177808e-01 -1.516881333621265870e+00 -6.446908270888783044e+00 -9.841027354305573738e+00 -1.510778859924333162e+01 -2.616188254259622070e+01 1.659501918200835258e-01 1.469475700960773068e+00 6.294637280100059407e+00 5.829930112360692362e+00 -4.064646995425239773e+00 -3.601068829081637546e+01 -9.866965653135387204e-02 -8.359228986447447829e-01 -4.002596186519287613e+00 -6.409526006591801384e+00 -1.068785439887625444e+01 -2.205251940373179309e+01 2.628565825148289348e-02 2.992985556772500000e-01 2.986092773545804935e+00 6.701632365857220108e+00 1.132704074781070247e+01 9.309668386496088743e+00 1.400000000000000133e-01 -1.113562800000000053e+01 -1.420950119999999970e+02 -1.356935870000000079e+02 -1.345203363839999895e+02
5.601225185289999686e-01 2.260337231685999981e+00 -7.304514884010000486e-01 -4.153049142690000139e-01 -7.074536311729999749e-01 9.570878479590000376e-01 -3.468718632880000152e-01 -3.461905998320000122e-01 -3.400541030500000006e-01 -2.567483312859999978e-01 2.722322679296000025e+00 9.664722903300000389e-01 9.673435573999999634e-03 -8.683452324739999728e-01 8.650628708830000457e-01 6.219353749039999713e-01 -7.882387762110000251e-01 -2.232368359712651795e+00 3.855195797084970621e+00 2.392738840907062958e-01 -8.146158093322318550e+00 -2.837007216923472797e+01 2.218844242013997548e+00 -3.135263530470217219e+01 -1.147483730600498149e+02 7.151774614564143207e+00 6.575560962307405077e+01 6.407644478208699468e+01 4.743424609956064586e+01 3.404562913359346510e+01 1.477888082628954258e+01 -1.299047798742168958e+01 -3.220652367126107407e+01 -6.178331029510889749e+01 8.040503539634011076e+01 6.202798709663885290e+01 4.084344174165926944e+01 1.247908336026505793e+01 -1.899498011443460088e-01 -1.505706638692299260e+00 -6.332814739210629540e+00 -9.532852741366754756e+00 -1.429372225445287548e+01 -2.400750858010666278e+01 1.807804155281721725e-01 1.638755200797060496e+00 7.917458267430639296e+00 9.255540056996816034e+00 2.191772690064066165e+00 -2.375322253925835980e+01 -1.033609589059115014e-01 -8.871657098819718534e-01 -4.567570852906801093e+00 -8.024260552904978638e+00 -1.524830703531650045e+01 -3.521342943074611753e+01 2.498704741894233056e-02 2.839280648387887407e-01 2.777435868435301547e+00 6.051936486986080332e+00 9.567580957535904318e+00 6.137155871299918353e+00 1.317000000000000115e-01 -1.270409199999999927e+01 -1.362614659999999844e+02 -1.335799470000000042e+02 -1.334329552990000138e+02
1.429459554799999976e-01 2.313381770993999886e+00 -7.489093892560000354e-01 -6.122013814469999815e-01 -4.783652461460000116e-01 9.234319735520000183e-01 -3.415900895849999785e-01 -3.359584979460000231e-01 -3.388162597539999821e-01 -2.514300516099999827e-01 2.362981256147000053e+00 1.264634553083999968e+00 -3.799563907200000090e-02 -1.233984426172000104e+00 8.595470018459999695e-01 4.767271590309999918e-01 -8.292384946170000548e-01 -2.143223760251105947e+00 3.950566260727381707e+00 2.626053989237884245e-01 -8.965158022100382595e+00 -2.835814352773505576e+01 2.075528775183567376e+00 -3.032350104857113848e+01 -1.047411948447673495e+02 7.151085238120798770e+00 6.640734931778645489e+01 6.631729858897648455e+01 5.408795206259242150e+01 4.567021761789589362e+01 3.751436323226496228e+01 3.064732411443362636e+01 -3.252757045415428649e+01 -6.205381234441679084e+01 8.076771674606379747e+01 6.288265742042677431e+01 4.235997422427143988e+01 1.551675978336165862e+01 -1.910471933961973290e-01 -1.517117544290185638e+00 -6.441069584882841426e+00 -9.801401043114340794e+00 -1.490058901358375643e+01 -2.522080358386066479e+01 1.648736379666328467e-01 1.457459594686805859e+00 6.189344600218588788e+00 5.624530234122041783e+00 -4.399219104263069724e+00 -3.656896769239104117e+01 -9.833232182525168674e-02 -8.321499838789774284e-01 -3.956983188072387136e+00 -6.268575897236939198e+00 -1.025134431516607769e+01 -2.074375109729867361e+01 2.242416535438831321e-02 2.555909811805912590e-01 2.486471979860540138e+00 5.351576131386343249e+00 8.237463309770857833e+00 4.562812747911391575e+00 1.323000000000000009e-01 -1.053548400000000029e+01 -1.264014777999999950e+02 -1.224969644000000102e+02 -1.221715166529999976e+02
4.845431086309999746e-01 2.315462715193000065e+00 -7.434241180030000118e-01 -6.110770838839999497e-01 -4.737807714639999945e-01 8.849740810959999537e-01 -3.313599740340000266e-01 -3.387905228729999885e-01 -3.350823197910000051e-01 -2.466867336789999865e-01 2.409390348637999946e+00 5.935593426680000340e-01 -8.405690525499999455e-02 -9.231881634090000066e-01 9.413524105899999661e-01 2.749772155560000209e-01 -9.475763455669999891e-01 -2.207555437063287940e+00 3.944903481198807516e+00 2.899446425614886635e-01 -8.919643345643534005e+00 -2.927497190858788656e+01 2.068123357542678953e+00 -3.249603745926178533e+01 -1.186369198489549035e+02 6.874657509879973816e+00 6.769830535712337394e+01 6.673670524427267026e+01 5.364001305848620405e+01 4.449509537892698319e+01 3.485045471083088842e+01 2.671387354505455036e+01 -3.246216202489249980e+01 -6.224217085051093079e+01 7.950448233698419642e+01 6.056301518918647986e+01 3.797290992139737398e+01 6.797041527116650883e+00 -1.901910013823854273e-01 -1.507931307916426711e+00 -6.340531722731707731e+00 -9.509973780692527967e+00 -1.404354322508251940e+01 -2.264135007946943645e+01 1.955438295634048529e-01 1.810975719074928048e+00 9.699877771064429055e+00 1.319242130993096929e+01 9.642327178782917230e+00 -9.252834281082451540e+00 -1.044800726593951151e-01 -8.987734960498479087e-01 -4.668878381017935730e+00 -8.249353212230571941e+00 -1.566389346666402460e+01 -3.581042274828762828e+01 2.827938758103335296e-02 3.222677821128697162e-01 3.268585120139446243e+00 7.514656719385339301e+00 1.330578018777879556e+01 1.233409362379311958e+01 1.414999999999999869e-01 -1.129467900000000036e+01 -1.539110840000000167e+02 -1.497088119999999947e+02 -1.490334390220000103e+02
4.206908854010000254e-01 2.364486387153000191e+00 -7.367263028789999835e-01 -2.867531388089999966e-01 -9.079037154710000168e-01 1.043385653222000053e+00 -3.319634455320000233e-01 -3.274948010759999861e-01 -3.280840972799999866e-01 -2.474370298430000059e-01 2.333687359830999952e+00 1.408506286671999952e+00 1.353382188599999980e-01 -9.334562956869999484e-01 7.382831749710000446e-01 6.183151573239999976e-01 -7.038609011830000428e-01 -2.171603112903380595e+00 3.920399826822298817e+00 2.414011581648771443e-01 -8.718447854520890772e+00 -2.960359695894398158e+01 2.039002257027066278e+00 -3.171829494245536551e+01 -1.101488133927004327e+02 7.192339969109904807e+00 6.214138847521897446e+01 6.320457031118710489e+01 4.979894800977105973e+01 3.933743225448623093e+01 2.681005331517092216e+01 1.655467251262927064e+01 -3.245207846558155751e+01 -6.202715642197066614e+01 8.058271963274768268e+01 6.266404712773911001e+01 4.245092802643994645e+01 1.604519828197211950e+01 -1.907199821314855548e-01 -1.514302416157238484e+00 -6.441809381397201051e+00 -9.887751478205945688e+00 -1.548586973122456278e+01 -2.812936976353589813e+01 1.663531557542734240e-01 1.473060254674518843e+00 6.289220593525406855e+00 5.740364612590012960e+00 -4.430285990392984985e+00 -3.720476799602343476e+01 -1.004457314785815042e-01 -8.560728205526960677e-01 -4.257967282704194112e+00 -7.222802172492040818e+00 -1.328072290240912245e+01 -3.029147437564787637e+01 2.441150138553981053e-02 2.766842079525140274e-01 2.659427739004141422e+00 5.642713473893683052e+00 8.333405052855514583e+00 3.583335717677107013e+00 1.305999999999999939e-01 -1.102465199999999967e+01 -1.295882710000000202e+02 -1.253858054000000095e+02 -1.249306511230000041e+02
3.677946606749999958e-01 2.378690276987000196e+00 -7.492296143740000414e-01 -4.527954253149999997e-01 -6.752986469030000105e-01 1.004191777251999929e+00 -3.269960994800000242e-01 -3.305053053070000080e-01 -3.214150458480000139e-01 -2.557173155890000160e-01 2.325998356898999919e+00 7.880836316589999724e-01 -1.040754903999999929e-03 -1.054232083627000049e+00 9.530495149700000113e-01 4.563608764970000231e-01 -7.439811946769999684e-01 -2.220912501545079909e+00 3.945373801019202542e+00 2.665829003335822844e-01 -7.985265891119297521e+00 -2.759319459800152785e+01 2.179798073457647423e+00 -2.988555043134821432e+01 -1.079378945631625299e+02 7.177623597268404154e+00 6.444914871235010878e+01 6.495989048752144868e+01 5.235187200679505537e+01 4.319862414122408012e+01 3.358897694466820383e+01 2.636560887511310014e+01 -3.251853237473076774e+01 -6.244320578294922086e+01 7.884514412483724755e+01 5.949169254185129319e+01 3.619434571660018207e+01 3.986342541668338679e+00 -1.901268562339200885e-01 -1.507511693513839068e+00 -6.348149014750917196e+00 -9.564965028445582718e+00 -1.433723318055460183e+01 -2.396305091548928701e+01 1.888793633682727957e-01 1.732594871077818732e+00 8.864447967993566380e+00 1.131229618357644284e+01 6.028461058392458050e+00 -1.625199047551541298e+01 -1.001412118546743529e-01 -8.522697838187831554e-01 -4.195191860985264753e+00 -6.992164712497948464e+00 -1.245019203269249353e+01 -2.736874631609988384e+01 2.220335711514130270e-02 2.524228243182744524e-01 2.418066173592184676e+00 5.083399662659695117e+00 7.338812397625825490e+00 2.514745919252179274e+00 1.348999999999999921e-01 2.247383187802783067e-02 -1.262408230000000060e+02 -1.232239852000000013e+02 -1.229819247439999970e+02
5.248932561300000410e-01 2.405642080468000099e+00 -7.290672447249999522e-01 -2.798197817799999987e-01 -8.655263093920000372e-01 1.096682423529000028e+00 -3.219657430069999826e-01 -3.222828302699999869e-01 -3.252394141600000177e-01 -2.361889358639999992e-01 2.280064326515999884e+00 1.316523543064000101e+00 6.127844227300000002e-02 -1.029136131018000055e+00 7.602968649479999730e-01 3.579816773830000187e-01 -7.551799490870000353e-01 -2.201081922388585355e+00 3.949813974424115859e+00 2.795589599202177866e-01 -8.911028644013766709e+00 -2.910297408734829361e+01 2.095970622527717708e+00 -3.199142288505951370e+01 -1.156586486177478292e+02 7.066658514912287359e+00 5.817180331112908220e+01 6.132144929231566266e+01 4.942589953903507194e+01 3.980740561319979776e+01 2.889243398276338226e+01 2.116482416681073531e+01 -3.250792838671468843e+01 -6.230977289500170713e+01 7.947615447184296045e+01 6.066267909976893691e+01 3.850716701804206110e+01 8.974421481813935841e+00 -1.896874424600169251e-01 -1.503026569172303040e+00 -6.309585294971751246e+00 -9.481889655982842058e+00 -1.420924943011612385e+01 -2.397134911506628896e+01 1.691640935482464914e-01 1.505249317370910056e+00 6.603319414098901774e+00 6.420134844863895296e+00 -3.135643941816380398e+00 -3.453225453511683440e+01 -9.869319180566347993e-02 -8.369533713631216454e-01 -4.048494446405923597e+00 -6.629011434677066106e+00 -1.163091514349222422e+01 -2.564964098631951828e+01 2.656555664104931838e-02 3.013640538521285550e-01 2.955188580968935774e+00 6.473696531272866928e+00 1.033725763481720250e+01 6.969524641704405887e+00 1.293999999999999873e-01 -1.210937999999999981e+01 -1.467752499999999998e+02 -1.430303579999999783e+02 -1.426762307129999954e+02
6.311981709809999508e-01 2.407679290709999975e+00 -7.272373179409999944e-01 -5.046270638119999541e-01 -6.065800421420000088e-01 9.532918464730000263e-01 -3.427522467110000193e-01 -3.464104567729999751e-01 -3.457390766449999764e-01 -2.565084550880000203e-01 2.669571535376999982e+00 6.861482869810000551e-01 -7.687093532000000354e-03 -9.659137645419999529e-01 8.782402036030000358e-01 5.725146401039999944e-01 -8.325882677589999670e-01 -2.185246760163703783e+00 3.911437285371792250e+00 2.480714498086182829e-01 -8.757143836335211873e+00 -2.979482889654505584e+01 2.084858675339666956e+00 -3.288357003627807984e+01 -1.219362726278010314e+02 6.842592959342608694e+00 6.356827124315158528e+01 6.330700978262471068e+01 4.793717625920102421e+01 3.544455082733164630e+01 1.798068375784894712e+01 -4.650577203355255484e+00 -3.240778927259704290e+01 -6.200371005536279512e+01 8.039514208420082753e+01 6.216133765171696979e+01 4.111941603430675229e+01 1.318066912963583093e+01 -1.905591050388409646e-01 -1.512061727545555012e+00 -6.394037919761405675e+00 -9.687690287392980437e+00 -1.465759272650372047e+01 -2.479622570443525476e+01 1.930282380940051834e-01 1.781154862090852165e+00 9.372297045140060234e+00 1.243829222203027385e+01 8.157528076384480187e+00 -1.216117214454393292e+01 -1.025565215867069307e-01 -8.782544745017103471e-01 -4.464218626406113444e+00 -7.717593322758387941e+00 -1.434487572296650981e+01 -3.243059153119022398e+01 2.502453733954813214e-02 2.847246097909022500e-01 2.804724560465235772e+00 6.173225401545216151e+00 1.000098226085815156e+01 7.102529222531166475e+00 1.481999999999999984e-01 -1.366800800000000038e+01 -1.516980250000000012e+02 -1.506762160000000108e+02 -1.509461307349999970e+02
3.855033147279999794e-01 2.440221557867999991e+00 -7.611314277159999531e-01 -4.914677450809999959e-01 -6.827564414969999884e-01 9.341294747559999445e-01 -3.416257046019999799e-01 -3.446634819289999818e-01 -3.423457090090000210e-01 -2.510536423240000148e-01 2.618977096121999804e+00 6.356687733839999632e-01 1.261987064999999962e-03 -9.145810612939999640e-01 7.750732658569999822e-01 6.002987712109999485e-01 -8.156428932649999464e-01 -2.162618482976604639e+00 3.889084241477000159e+00 2.422453895693737480e-01 -8.119732078954276844e+00 -2.679147586813157034e+01 2.238570733602916363e+00 -2.944412251950815218e+01 -1.079111674317356204e+02 7.183869100423488696e+00 6.337861705734111695e+01 6.328803819634946848e+01 4.817096999254556522e+01 3.594814817041780941e+01 1.916241351348624988e+01 -1.340445618321498333e+00 -3.232060559153192258e+01 -6.167810519197436747e+01 8.154768419433440840e+01 6.419301636564225078e+01 4.494297354477662765e+01 1.979293334378585456e+01 -1.901839824117814159e-01 -1.508248797471627434e+00 -6.361893271034424480e+00 -9.620129903636962965e+00 -1.456037517533651027e+01 -2.483945975341157109e+01 1.973786575842749746e-01 1.831548235152934856e+00 9.874495075799575972e+00 1.349181481915427128e+01 9.978530492729825951e+00 -9.101745411513054052e+00 -1.029649525955245865e-01 -8.828765893822372313e-01 -4.521876109978208547e+00 -7.897626300164888313e+00 -1.490381912990438806e+01 -3.422566565492891044e+01 2.520606511041467365e-02 2.864288458422425965e-01 2.807194637752118194e+00 6.135743527719470514e+00 9.771850750220123061e+00 6.482301014061525812e+00 1.370000000000000107e-01 -1.192081899999999983e+01 -1.302755050000000097e+02 -1.288360142999999880e+02 -1.290764610969999922e+02
4.583417112500000057e-01 2.442075338946000151e+00 -7.426936424319999785e-01 -5.430271977570000352e-01 -5.555957178749999503e-01 9.285666648629999909e-01 -3.397357990720000220e-01 -3.382140910920000132e-01 -3.412106447959999955e-01 -2.278639702980000126e-01 2.469112082952999998e+00 7.539640003299999949e-01 -1.527442643799999979e-02 -9.070010905099999965e-01 7.619621455330000126e-01 1.718759060220000079e-01 -9.270845482509999513e-01 -2.224961029776033605e+00 3.870418040636573132e+00 3.001135139910662275e-01 -8.894266360246140479e+00 -2.833371628867653769e+01 2.166714183099835989e+00 -3.176135453452488022e+01 -1.137458182799937134e+02 7.084768719872264420e+00 6.195463175124172750e+01 6.329498468062851657e+01 5.028425725440680338e+01 4.005890299211694128e+01 2.767870288384888156e+01 1.658847710295021827e+01 -3.213531983237852074e+01 -6.157172989228996585e+01 8.104678731706823669e+01 6.304187023826712988e+01 4.240988324958701128e+01 1.520600714169629164e+01 -1.907723978510823537e-01 -1.514303117500586549e+00 -6.416382254815488295e+00 -9.746388600669305902e+00 -1.480521990150037759e+01 -2.515726328348810981e+01 1.882078938250983657e-01 1.725199658566800132e+00 8.806459644550805876e+00 1.122143774908956892e+01 5.950602417575519887e+00 -1.619917851286327348e+01 -1.040251334742365030e-01 -8.940352205342224634e-01 -4.626617666743778834e+00 -8.152628927268755987e+00 -1.547264030746978491e+01 -3.547898972865804978e+01 2.894145316427369774e-02 3.295383071780073614e-01 3.340397095346842704e+00 7.676283880448302455e+00 1.355496731320031323e+01 1.248052533987316259e+01 1.260000000000000009e-01 -9.897705999999999449e+00 -1.471291019999999889e+02 -1.430626369999999952e+02 -1.427775584219999985e+02
5.894902142869999917e-01 2.461096535194000179e+00 -7.084531273449999889e-01 -4.334900181419999998e-01 -6.493568219199999936e-01 9.809605732939999934e-01 -3.358209568909999998e-01 -3.357717539599999745e-01 -3.320797008260000238e-01 -2.509023929220000060e-01 2.489741672126999816e+00 1.362837578231000046e+00 6.825292882599999500e-02 -1.205942520942000051e+00 8.305444555550000052e-01 5.457884530779999466e-01 -8.321747386009999969e-01 -2.193336423548710279e+00 3.900198875696802681e+00 2.515347732157021121e-01 -8.452301493770224994e+00 -2.971109899344042660e+01 2.034343598891617866e+00 -3.280371378703833329e+01 -1.212593429195917452e+02 6.723589862020479480e+00 6.048543926386791014e+01 6.218504100789115796e+01 4.870966322157372730e+01 3.767874587403717612e+01 2.338817861535025244e+01 8.893218881977469792e+00 -3.235970572447640592e+01 -6.193464399597915104e+01 8.047642239358019367e+01 6.226126043268175891e+01 4.126200009650755618e+01 1.358028664078688585e+01 -1.914236592485739352e-01 -1.521386980404663802e+00 -6.498303955119625996e+00 -9.995589941466043626e+00 -1.558482834109527460e+01 -2.771068957428138901e+01 1.643850387327389084e-01 1.451513666289748761e+00 6.117214200278181302e+00 5.440076429857731988e+00 -4.823935558819152369e+00 -3.761497636469674433e+01 -9.699807085223630110e-02 -8.179601456278603466e-01 -3.817531575639917296e+00 -5.913354342724499446e+00 -9.415831751126964022e+00 -1.898943362878514662e+01 2.628085943884195946e-02 2.989220575663685264e-01 2.965639125566204459e+00 6.602777375960676487e+00 1.095797550541036713e+01 8.502879485936244208e+00 1.519999999999999962e-01 -1.365391200000000005e+01 -1.524001250000000027e+02 -1.479510420000000011e+02 -1.471890415990000065e+02
4.598661118560000149e-01 2.480331068402000128e+00 -7.118010058770000148e-01 -6.120252667490000409e-01 -4.776698800360000274e-01 9.530360825050000484e-01 -3.314568631620000150e-01 -3.358071237040000101e-01 -3.308117153069999872e-01 -2.539523628909999831e-01 2.404546584973000112e+00 1.140803472086000081e+00 -9.873354964100000686e-02 -9.933513998459999605e-01 9.080903163060000116e-01 4.308608086060000120e-01 -9.486800656230000017e-01 -2.205153310976358139e+00 3.896931162205541810e+00 2.676270765092876869e-01 -8.161390887916368797e+00 -2.775691448124348426e+01 2.078499257288558333e+00 -3.034867942056983026e+01 -1.075613564087809380e+02 7.032216666389275339e+00 5.747950299552098130e+01 6.137773953821395878e+01 5.062477272904857983e+01 4.195267219929018410e+01 3.264403901500669036e+01 2.554581522950388717e+01 -3.231918591717747091e+01 -6.190446674400454441e+01 8.037050896235459163e+01 6.195619223263253161e+01 4.042198507143659469e+01 1.176247430433837593e+01 -1.901003361849783746e-01 -1.506836380667330610e+00 -6.322990055613380456e+00 -9.444103892460400829e+00 -1.378938531328464379e+01 -2.168648856521547330e+01 1.690569379662260063e-01 1.505178231389489696e+00 6.648608100851872038e+00 6.607940080825590812e+00 -2.551408235996949436e+00 -3.280680490798746263e+01 -1.032862590974221589e-01 -8.858532897507180870e-01 -4.531918577145932936e+00 -7.872191007018527920e+00 -1.464768203166773652e+01 -3.293348327789099983e+01 2.817199244952405326e-02 3.211186553656423803e-01 3.258621038320464347e+00 7.496004510463275317e+00 1.329041424769217450e+01 1.235553792146270702e+01 1.275000000000000022e-01 -1.046137099999999975e+01 -1.332198140000000137e+02 -1.262187724000000060e+02 -1.248296279270000042e+02
3.710532940890000075e-01 2.598437469415999956e+00 -7.375840769289999654e-01 -4.730442733540000111e-01 -6.844357824810000102e-01 1.005563620413000070e+00 -3.463020623399999942e-01 -3.449989508429999741e-01 -3.494831620220000268e-01 -2.470530920669999908e-01 2.616139478358999959e+00 1.204603734695999906e+00 -3.867345121000000108e-02 -9.281563804079999702e-01 7.560887631039999723e-01 5.406967049909999767e-01 -8.075527416040000350e-01 -2.134486948964297248e+00 3.939330706298726170e+00 2.527127161009002365e-01 -8.635166092462050358e+00 -2.723451697046801812e+01 2.243883546561209030e+00 -2.976075072966582979e+01 -1.053221580717967498e+02 7.414565707710741194e+00 6.515984080667202250e+01 6.418750279610510745e+01 4.864571087452606690e+01 3.632713955518578786e+01 1.947934980877697342e+01 -1.090708780575655457e+00 -3.249809309593518947e+01 -6.193381419113025999e+01 8.124061469699732640e+01 6.378972142729677586e+01 4.426887369797199057e+01 1.909932958157245864e+01 -1.895342585467791330e-01 -1.501131959550218165e+00 -6.277368092321175652e+00 -9.357392499986609380e+00 -1.371898494928612422e+01 -2.209851935152670066e+01 1.699317867466208498e-01 1.514478158605226943e+00 6.710692902553283545e+00 6.685806377938891210e+00 -2.546810167586530671e+00 -3.312786558236597045e+01 -1.026615056609638393e-01 -8.795761256675869166e-01 -4.486276369205435266e+00 -7.798457138438609881e+00 -1.463443635605377402e+01 -3.346467274399915226e+01 2.494171955842326704e-02 2.834929163203462332e-01 2.776321331196333730e+00 6.059221569047459788e+00 9.618690217183484492e+00 6.283803998635857369e+00 1.259000000000000119e-01 6.928661397719210234e-04 -1.282972806000000219e+02 -1.252955516000000102e+02 -1.252681631410000023e+02
1.997936414829999952e-01 2.689388265343000128e+00 -7.377521735880000486e-01 -6.120517869730000005e-01 -5.268483440050000244e-01 8.900569733919999615e-01 -3.363264436100000254e-01 -3.337569085830000004e-01 -3.390678496199999725e-01 -2.470055480259999992e-01 2.341342231485000092e+00 1.289690800515000069e+00 -2.324072677699999881e-02 -1.060838649492999997e+00 7.942080703389999830e-01 4.382388317829999935e-01 -8.981592894250000070e-01 -2.172154304915333345e+00 3.884552945190558493e+00 2.655981814958451315e-01 -8.807230456617517689e+00 -2.668221835038483647e+01 2.157268250380409480e+00 -2.876601679204501849e+01 -9.811728553839128608e+01 7.367645722615532300e+00 5.901098796520025758e+01 6.248245862063365053e+01 5.207023636324741034e+01 4.416526593158526737e+01 3.669452576478408901e+01 3.102856043425149579e+01 -3.226378838665284832e+01 -6.159989673479673655e+01 8.157547668127058671e+01 6.407575038291615499e+01 4.433798065116837961e+01 1.891915758850011997e+01 -1.910546055827189449e-01 -1.517326822466307235e+00 -6.449319511984520581e+00 -9.841530790843464160e+00 -1.508404105718894606e+01 -2.600578930978882752e+01 1.644331167648846459e-01 1.452289366112488933e+00 6.133658134417639296e+00 5.492984401379295889e+00 -4.679275346528642743e+00 -3.721741095387527309e+01 -1.017191534524501673e-01 -8.690285771402987969e-01 -4.359100986361551300e+00 -7.409001735631989050e+00 -1.344349306848013903e+01 -2.969433575929503633e+01 2.614334408139889696e-02 2.977033137033662236e-01 2.968549001477475802e+00 6.655944322131911228e+00 1.122888708231889865e+01 9.175305821232360159e+00 1.267999999999999960e-01 -9.031038000000000565e+00 -1.212835469000000046e+02 -1.161849313000000024e+02 -1.155937467450000042e+02
4.942578718969999896e-01 2.692792022628000215e+00 -7.079106045040000073e-01 -5.277825737800000416e-01 -5.555693174060000183e-01 9.341199510569999642e-01 -3.495143893459999873e-01 -3.444609839969999809e-01 -3.469135939979999805e-01 -2.367568926030000076e-01 2.620897800723999804e+00 5.998542818840000290e-01 1.625350100800000003e-02 -1.170643092241999916e+00 7.503592850700000483e-01 3.299862291760000121e-01 -8.559682885470000224e-01 -2.211692332165062780e+00 3.851327840204793240e+00 2.793700311057187302e-01 -8.748493717518559976e+00 -2.896533624928954964e+01 2.155823911815399008e+00 -3.259325359436350311e+01 -1.230136063123892427e+02 6.775176792590972497e+00 6.181144013375391921e+01 6.263378331095199769e+01 4.821513143221739028e+01 3.637530071699058709e+01 2.022246421128191329e+01 9.857162519163109593e-01 -3.210933121183573036e+01 -6.144938398272999791e+01 8.148142807497401918e+01 6.375521053543143779e+01 4.359973539059429726e+01 1.752622181506848165e+01 -1.913407557256977254e-01 -1.520366332470870940e+00 -6.481240041565034637e+00 -9.930607944419852728e+00 -1.533313657815266495e+01 -2.673009942863269828e+01 1.972282153333045907e-01 1.830490709339770872e+00 9.894174636194923877e+00 1.359792319614546940e+01 1.033288813493899561e+01 -8.135778386563311315e+00 -9.890463787774478321e-02 -8.384998478418906886e-01 -4.031716733502990202e+00 -6.495483908311009635e+00 -1.094320580824644651e+01 -2.280632833823241512e+01 2.532416360647498504e-02 2.883558711221432258e-01 2.857877326934632922e+00 6.346985367327511618e+00 1.049503702049637432e+01 8.030582763377895006e+00 1.431999999999999940e-01 -1.314565600000000067e+01 -1.585416840000000036e+02 -1.586289810000000102e+02 -1.592288956380000116e+02
6.091307283229999703e-01 2.695208283526000059e+00 -7.749866373439999734e-01 -6.334646441489999447e-01 -4.706398495570000007e-01 8.682782471400000146e-01 -3.394073319059999760e-01 -3.462248820030000007e-01 -3.447640179229999879e-01 -2.352946772089999916e-01 2.622145616686000213e+00 9.264744853680000336e-01 -3.436113577100000094e-02 -1.278659916215000081e+00 7.978857953110000123e-01 2.425018646519999932e-01 -8.930213795950000533e-01 -2.189542009427270841e+00 3.899017847883679000e+00 2.923112020871684869e-01 -8.441679050767959325e+00 -2.726545532923132242e+01 2.217860949822392680e+00 -3.055166842110247671e+01 -1.130720347256450964e+02 7.014734818315701226e+00 6.086171547342956245e+01 6.232623753040126502e+01 4.857471065966452528e+01 3.724598132296532071e+01 2.213962178755447141e+01 5.315826393216259937e+00 -3.226480320266938406e+01 -6.169001759845069444e+01 8.114434791722301554e+01 6.329984055340152338e+01 4.287258606381539039e+01 1.608027537730995249e+01 -1.910959076808842472e-01 -1.517727866795206326e+00 -6.451683807441729535e+00 -9.842537592864918139e+00 -1.506217059480796472e+01 -2.584899471461507048e+01 1.779428660671609208e-01 1.606755330510739599e+00 7.629149891292586361e+00 8.692616854084326050e+00 1.295589348638505944e+00 -2.517366128101924616e+01 -9.743383981603648269e-02 -8.223733300744314745e-01 -3.850407136851246470e+00 -5.965457890010785746e+00 -9.400369656722917355e+00 -1.845826356970201587e+01 2.527983817738671535e-02 2.879953682514485580e-01 2.861073139733946835e+00 6.376278629743895365e+00 1.063377896618739982e+01 8.377103314170957660e+00 1.429999999999999882e-01 -1.133622399999999963e+01 -1.465656680000000165e+02 -1.440032099999999957e+02 -1.439914628090000122e+02
4.023544731500000027e-01 2.723166579932000175e+00 -7.679908202549999841e-01 -8.555114541620000290e-01 -2.190970326910000043e-01 6.980163164089999706e-01 -3.612279601430000153e-01 -3.528248403479999906e-01 -3.564361048940000165e-01 -2.643058867370000065e-01 2.652932274723999839e+00 8.913526678990000285e-01 -1.557071883660000045e-01 -1.373853175530000081e+00 1.002394640065999987e+00 4.807170836760000232e-01 -1.033103873965000030e+00 -2.173562585211596510e+00 3.905289170757313855e+00 2.607167295760565162e-01 -8.791447666625648694e+00 -2.932538972422074153e+01 2.075313739003654678e+00 -3.296473489150409364e+01 -1.264068214141804134e+02 6.444070718621137672e+00 5.912023869090626960e+01 6.184988964566041147e+01 4.953900790243864805e+01 3.931649531133587061e+01 2.633402602284582983e+01 1.319876510912454570e+01 -3.235583885429034723e+01 -6.182736658652120099e+01 8.090351841532182675e+01 6.287179855192869127e+01 4.195439169847729488e+01 1.406195715983873917e+01 -1.909584764115906386e-01 -1.515943350663031763e+00 -6.418150786307171174e+00 -9.707925877063402709e+00 -1.451684977520683617e+01 -2.368650023248016723e+01 1.746881014811062505e-01 1.570090261978772883e+00 7.298416480344792845e+00 8.040398049715532736e+00 2.309390888389331875e-01 -2.694601208637566359e+01 -9.812297693905705498e-02 -8.292624320332655508e-01 -3.897803145902169142e+00 -6.026714979632925129e+00 -9.288923106049098877e+00 -1.731409494260241644e+01 2.702074509139863051e-02 3.087359077190247603e-01 3.149797290001617345e+00 7.293801971289005870e+00 1.315181987916364648e+01 1.270619298933845442e+01 1.645000000000000073e-01 -1.495640700000000045e+01 -1.695728720000000180e+02 -1.664540910000000054e+02 -1.659083336529999997e+02
5.926527860100000433e-01 2.724116089164000165e+00 -7.106375289699999875e-01 -6.671935967780000531e-01 -4.056649724879999863e-01 8.456538167399999528e-01 -3.388836764090000231e-01 -3.449353343309999875e-01 -3.456904186749999996e-01 -2.574985899250000210e-01 2.569693611501000063e+00 5.986452663150000353e-01 -1.442178613139999954e-01 -1.041783142504999926e+00 9.676087952609999654e-01 4.055311030770000214e-01 -8.973341495390000366e-01 -2.251962816692141711e+00 3.851102541058298634e+00 2.698123881462181073e-01 -8.913235301339463845e+00 -2.914836834547184097e+01 2.089922822469401975e+00 -3.207826274221304885e+01 -1.168668780037134383e+02 6.923129452561793684e+00 5.856067697859960219e+01 6.142380361256973487e+01 4.899500916637337866e+01 3.860442009044532341e+01 2.537809214639568722e+01 1.232222584442016000e+01 -3.213910438594821528e+01 -6.173004954156628088e+01 8.023114713723190050e+01 6.150199978228740605e+01 3.934227629823381989e+01 9.329252521719071822e+00 -1.897108990251923366e-01 -1.502624006324164263e+00 -6.275321700492769494e+00 -9.301561302820203991e+00 -1.335242657494305263e+01 -2.034715070684356064e+01 1.933973549116727031e-01 1.786212247707734901e+00 9.456873785811477973e+00 1.268939666959949975e+01 8.790209892582540263e+00 -1.063771657068919652e+01 -1.030660728558100703e-01 -8.833059917163005315e-01 -4.497696493961126585e+00 -7.759466970556363918e+00 -1.427582316990111089e+01 -3.167057171758863277e+01 2.415562613704744580e-02 2.755691925948127174e-01 2.733269771533566761e+00 6.067447826953084267e+00 1.004760680800803918e+01 7.711715228236236008e+00 1.328000000000000014e-01 -1.254101200000000027e+01 -1.475127479999999878e+02 -1.452900740000000042e+02 -1.452245303150000098e+02
6.507117914309999973e-01 2.775049398469000117e+00 -7.599553879210000362e-01 -3.819813147950000265e-01 -8.089787711579999874e-01 1.071129339080999943e+00 -3.321966305230000249e-01 -3.363183535190000240e-01 -3.286260938819999811e-01 -2.297143148119999978e-01 2.483837249466000152e+00 9.926491748119999903e-01 7.199417148700000546e-02 -1.191338500412999934e+00 6.489906670299999680e-01 3.342151902030000010e-01 -8.442778298080000354e-01 -2.211415556729885434e+00 3.853844855098129241e+00 2.789730166765471142e-01 -8.174391788961859362e+00 -2.815606146022031453e+01 2.153098282094708438e+00 -3.209236795280475008e+01 -1.234289155673034770e+02 6.713948502208103797e+00 6.296367688863917778e+01 6.328009130234647728e+01 4.879547990203900554e+01 3.724827919239167784e+01 2.214359312527534840e+01 6.375699240222892250e+00 -3.212230060154003297e+01 -6.147211857041268246e+01 8.149316243847124497e+01 6.388535660642489233e+01 4.411944174681433850e+01 1.907966425007133182e+01 -1.905314749539389063e-01 -1.512071148628338246e+00 -6.407886885315660308e+00 -9.764113188800996213e+00 -1.502382805410231015e+01 -2.637937710242740152e+01 1.809151204397365931e-01 1.639994316333497348e+00 7.916967315787890591e+00 9.229297281728912949e+00 2.079856108925135505e+00 -2.411510270708507520e+01 -9.594517704585779627e-02 -8.069454609845218007e-01 -3.717632476264617125e+00 -5.682966024715685016e+00 -8.975451675551061825e+00 -1.842329899493895340e+01 2.929924398442494346e-02 3.326663368978216018e-01 3.329899602374228440e+00 7.522997972003719447e+00 1.280864999569589102e+01 1.077695252895646227e+01 1.565000000000000002e-01 -1.340724100000000085e+01 -1.628157970000000034e+02 -1.593096019999999839e+02 -1.588057240489999913e+02
7.095265509779999924e-01 2.785240034371000206e+00 -7.218264537799999880e-01 -3.743239911840000045e-01 -7.590227086690000124e-01 9.674504844600000375e-01 -3.329688773050000217e-01 -3.335671252190000047e-01 -3.299975697879999892e-01 -2.456897098130000068e-01 2.467266786102999987e+00 1.202432421231999893e+00 9.582873642299999384e-02 -1.150584118088000096e+00 8.094667473979999528e-01 4.560950975270000041e-01 -7.262887535769999570e-01 -2.191391555008221026e+00 3.937828004211639588e+00 2.658782304311980149e-01 -8.405773843793813427e+00 -2.935452250710378408e+01 2.096379865499410577e+00 -3.201697764495880705e+01 -1.158742397163564135e+02 7.033310419942622183e+00 5.976401774981184900e+01 6.169843719264314075e+01 4.816993310050425237e+01 3.696973491985089311e+01 2.231994509245361513e+01 7.321219603758735595e+00 -3.248535298065197452e+01 -6.221126942718859709e+01 7.981341754574623337e+01 6.121123206429686547e+01 3.943887168102919816e+01 1.064765477279341788e+01 -1.910562924265801488e-01 -1.517692795643218240e+00 -6.469079579109358491e+00 -9.940732689605686900e+00 -1.554036158609773999e+01 -2.796373242674142645e+01 1.717085419417457293e-01 1.534510945497286727e+00 6.893048284011343618e+00 7.052539749212614062e+00 -1.922754033297046306e+00 -3.201288310738571852e+01 -9.724883929021300999e-02 -8.209705075543829444e-01 -3.862954751411781462e+00 -6.074949179668870158e+00 -9.987673500358964063e+00 -2.086398874284335747e+01 2.300278996888226873e-02 2.612353221530793190e-01 2.507133652595926243e+00 5.293895093689671150e+00 7.728572375057821020e+00 2.970858888159416011e+00 1.288999999999999868e-01 -1.240521500000000010e+01 -1.395564090000000022e+02 -1.365471819999999923e+02 -1.363403863069999886e+02
5.553765205459999521e-01 2.802190520522000128e+00 -7.610962350119999664e-01 -7.097562722289999515e-01 -4.118562300029999790e-01 7.803211213409999569e-01 -3.583378573139999745e-01 -3.502918100740000096e-01 -3.519126817570000232e-01 -2.472696678029999984e-01 2.653564351701000135e+00 7.779449020380000412e-01 -1.138934798829999984e-01 -1.246592007519000012e+00 8.950640947289999483e-01 2.983488502739999881e-01 -9.679184893610000007e-01 -2.204257758533171074e+00 3.895952831006702421e+00 2.852320984466606424e-01 -8.652763705204058908e+00 -2.922563113316579120e+01 2.146715645016034291e+00 -3.320791600947659106e+01 -1.272413915516116418e+02 6.630417569969763392e+00 6.023798597040704550e+01 6.205364099575395898e+01 4.856591519745612118e+01 3.736314250566409356e+01 2.242217664511619546e+01 5.760023061864258054e+00 -3.227493354137901349e+01 -6.179475307492687364e+01 8.066583939271059478e+01 6.242382028895456614e+01 4.118361378971538045e+01 1.288811688550790002e+01 -1.902280165561839043e-01 -1.508361328762062525e+00 -6.346759688896870699e+00 -9.532204773419998389e+00 -1.412582477045621232e+01 -2.294308873440153462e+01 1.834415910268190619e-01 1.670305898427169700e+00 8.266641435736525878e+00 1.007980380815336829e+01 3.906747856031371757e+00 -1.996571039455815111e+01 -9.902151678838991278e-02 -8.395017345039365031e-01 -4.030300433824812956e+00 -6.458674622096832074e+00 -1.071424866831184630e+01 -2.178657343479752484e+01 2.743901192677801124e-02 3.128215519358106822e-01 3.163990812194325652e+00 7.243189162117634972e+00 1.274164278245404702e+01 1.164453121780882583e+01 1.529000000000000081e-01 -1.368502900000000011e+01 -1.685118520000000046e+02 -1.661142609999999991e+02 -1.658987735739999891e+02
6.103438120549999901e-01 2.837992510293999793e+00 -7.749993016139999913e-01 -5.329777362140000196e-01 -6.316760637560000502e-01 9.608055556319999857e-01 -3.278079157250000097e-01 -3.276656320940000144e-01 -3.230035419539999952e-01 -2.415305005139999905e-01 2.277505581674999835e+00 6.990839917660000014e-01 -1.526720710099999968e-02 -9.722867396740000334e-01 8.770328198619999904e-01 2.464563199589999976e-01 -8.052100396360000190e-01 -2.266312749567263030e+00 3.868697100722383375e+00 2.910847298412434503e-01 -8.507249605693120387e+00 -2.959607206766219889e+01 2.033055716725557627e+00 -3.203456827663261208e+01 -1.105218276603382037e+02 7.083405200019982750e+00 5.726529649555994439e+01 6.154426225505539350e+01 5.165818755208250934e+01 4.405616012897749556e+01 3.730623202256154514e+01 3.262039916255377392e+01 -3.216435619607879914e+01 -6.185017138024537076e+01 7.983681499639071433e+01 6.091803488168847025e+01 3.852732960861962397e+01 7.977848837978418928e+00 -1.903436368263746181e-01 -1.509846507380300018e+00 -6.374050187921787902e+00 -9.640721542460685356e+00 -1.456144948654235272e+01 -2.463992331253186308e+01 1.923439098244842937e-01 1.772959123845734730e+00 9.278920402095033992e+00 1.221698828224920241e+01 7.705987758072383897e+00 -1.308752706939784538e+01 -1.023326422398791319e-01 -8.759519187294366738e-01 -4.444886009880078426e+00 -7.676571094198535228e+00 -1.427665938317224992e+01 -3.236376879212173918e+01 2.375551429908607723e-02 2.701105644523915661e-01 2.625890323277026539e+00 5.660488805127346090e+00 8.730155978906051217e+00 4.930608341664600935e+00 1.285999999999999921e-01 -9.645167999999999964e+00 -1.315522849999999835e+02 -1.266784660000000002e+02 -1.261835839670000041e+02
4.916065817349999922e-01 2.847614862777000155e+00 -7.420270606400000135e-01 -6.609218749649999891e-01 -4.499130645659999983e-01 9.253736935420000531e-01 -3.474170085950000209e-01 -3.439004498730000026e-01 -3.426190512819999867e-01 -2.426207122790000059e-01 2.534465819061999969e+00 1.353892398778999917e+00 -7.580816484400000610e-02 -1.276920884958000046e+00 8.610577458029999853e-01 2.698846209890000125e-01 -8.086193133819999934e-01 -2.195531817518199702e+00 3.908556976934999927e+00 2.891619881068382414e-01 -8.198946443294016007e+00 -2.706361145066378171e+01 2.224715283967060753e+00 -2.925337096051433150e+01 -1.000705599331985667e+02 7.420052944770112902e+00 5.978178238910786746e+01 6.216471642619386984e+01 4.967803106194016749e+01 3.952473430228970130e+01 2.702373018452719222e+01 1.548172339257881092e+01 -3.231404772683637106e+01 -6.183724273734475219e+01 8.068129661106654282e+01 6.250911021128690237e+01 4.142612212259790283e+01 1.341822652894088286e+01 -1.907733997653438263e-01 -1.514103934655707473e+00 -6.404635755996281432e+00 -9.686515684040427843e+00 -1.452543693260618340e+01 -2.395772005252831249e+01 1.612580572586847227e-01 1.416554497328576190e+00 5.807430458914971005e+00 4.824909635436471333e+00 -5.861856328818737971e+00 -3.944812111756062478e+01 -9.784727476925733636e-02 -8.267927719272755160e-01 -3.895100219592957824e+00 -6.083786214638992718e+00 -9.700457165324834818e+00 -1.916757681255557699e+01 2.058176808547114087e-02 2.348224367026163217e-01 2.253007435103304257e+00 4.727717390678249032e+00 6.802140170903684613e+00 2.193747754646780290e+00 1.237000000000000044e-01 -8.962393999999999750e+00 -1.172225058999999874e+02 -1.128065783000000124e+02 -1.125160761089999966e+02
4.169232231639999897e-01 2.891799082368000207e+00 -7.848546084499999909e-01 -1.909824242589999999e-01 -1.069169488540999913e+00 1.090641971538000021e+00 -3.238121140240000084e-01 -3.266544558910000062e-01 -3.287227438940000246e-01 -2.356860723729999885e-01 2.331240465977999943e+00 1.273611878874999936e+00 1.724620353680000051e-01 -9.408337075699999552e-01 6.112255149590000158e-01 5.521462196259999677e-01 -7.112606653649999888e-01 -2.176639275158254616e+00 3.899219188816051673e+00 2.501564996374400773e-01 -8.745727858771372709e+00 -2.729391101842259104e+01 2.229034438695284059e+00 -3.013100580465913580e+01 -1.104200897066503870e+02 7.308299622101141146e+00 6.621330886911404434e+01 6.499486029105688090e+01 4.999484638702074335e+01 3.867441309239482905e+01 2.464141399908674046e+01 1.204278340748209253e+01 -3.235677959843735607e+01 -6.182944449253412955e+01 8.106484577311792350e+01 6.347505041110125035e+01 4.396847744181413731e+01 1.934743679592539323e+01 -1.901171634457405335e-01 -1.508146792143221449e+00 -6.388548182076397630e+00 -9.770859574412872561e+00 -1.528794584152919889e+01 -2.799345996875860365e+01 1.737380170665024370e-01 1.556663483302894280e+00 7.064671374255577341e+00 7.333938958924284712e+00 -1.615334291419288082e+00 -3.189232592882921224e+01 -9.878599287697020781e-02 -8.384973095846990354e-01 -4.088663080125075844e+00 -6.800497804775140764e+00 -1.231067319070820432e+01 -2.813714117504597567e+01 2.769017904058448942e-02 3.132930705986300968e-01 3.051952704596193833e+00 6.630074671311821710e+00 1.035413857437496432e+01 6.374591883013683180e+00 1.280000000000000027e-01 9.659523364697698844e-02 -1.383491980000000012e+02 -1.360458160000000021e+02 -1.361336233279999988e+02
2.182984956600000082e-01 2.892998469880999846e+00 -7.580979918469999967e-01 -5.318490215429999557e-01 -6.142759682920000408e-01 9.819310344380000055e-01 -3.291562730059999775e-01 -3.294242677320000090e-01 -3.325093079920000139e-01 -2.455777168770000018e-01 2.300107441859000179e+00 5.799322062089999896e-01 -6.329091981000000214e-03 -1.263197749696999939e+00 7.648525157200000146e-01 4.867640141619999916e-01 -8.449021335709999692e-01 -2.147597958272224883e+00 3.919421235936315195e+00 2.598322232771279605e-01 -8.711425087486768248e+00 -2.716123756573377435e+01 2.128938637172014925e+00 -2.997839960352711230e+01 -1.135146105881522800e+02 6.799941577925554981e+00 5.906758673399369997e+01 6.245007227813551509e+01 5.190559516660030681e+01 4.392813498986419773e+01 3.645809310663049985e+01 3.113801163724885157e+01 -3.240928789557995060e+01 -6.180141896960385850e+01 8.139483810246844087e+01 6.394107087643093479e+01 4.435244379985263663e+01 1.919951893912679353e+01 -1.906533027452964602e-01 -1.513095631674959751e+00 -6.406294755008166142e+00 -9.725320870196700440e+00 -1.477500768780742035e+01 -2.516988867570378474e+01 1.993120702470334571e-01 1.854591253212727109e+00 1.013207959999689578e+01 1.408900865673773239e+01 1.115411310972821290e+01 -6.844867669888166084e+00 -9.635387281082809230e-02 -8.109261401468755848e-01 -3.739684853748726834e+00 -5.688776910352000726e+00 -8.775049366563107966e+00 -1.726812528488616039e+01 2.545150289063569798e-02 2.894959772599275949e-01 2.856378810953234204e+00 6.305501018023828230e+00 1.028019583228744160e+01 7.489534264760091986e+00 1.423999999999999988e-01 -1.297379399999999983e+01 -1.504012620000000027e+02 -1.501309400000000096e+02 -1.503800105100000053e+02
4.478242829340000064e-01 2.898713350381000087e+00 -7.256012652650000172e-01 -5.320117508560000541e-01 -5.801239440209999820e-01 9.500946295329999458e-01 -3.564206121749999845e-01 -3.481970965830000209e-01 -3.516833271629999924e-01 -2.507810591449999849e-01 2.646300289255000049e+00 7.797527512199999844e-01 -6.530752971500000670e-02 -1.246730393790000058e+00 8.769998440840000020e-01 4.311994271990000072e-01 -8.816605205059999673e-01 -2.189043151832272383e+00 3.931252318752743946e+00 2.688757023220931797e-01 -8.911301824067999533e+00 -2.923110399690127892e+01 2.207582791857025661e+00 -3.340403615967287010e+01 -1.327701255153375826e+02 6.600733157087184111e+00 6.727671725114838353e+01 6.531864336536703775e+01 4.943210435623556265e+01 3.712403590135552633e+01 2.038806065018774660e+01 -7.292973303427173482e-02 -3.245145217123608461e+01 -6.212312273922462680e+01 8.003330048263289598e+01 6.151634278234172371e+01 3.981470795404017338e+01 1.094650974227584683e+01 -1.897795478680411041e-01 -1.503613128991722947e+00 -6.297684262483478790e+00 -9.397826271738127346e+00 -1.376337738984647174e+01 -2.198105280091824554e+01 1.871142054486006900e-01 1.712473164031594219e+00 8.675962107873166573e+00 1.093511169333685373e+01 5.412256518326921118e+00 -1.724421505893690565e+01 -9.703487509901860542e-02 -8.182218419332701886e-01 -3.814017626352337320e+00 -5.886330398861715274e+00 -9.274826661225961999e+00 -1.842157098653321512e+01 2.685165059241930233e-02 3.056306607753374038e-01 3.054604914291473072e+00 6.875169394553203084e+00 1.167784760529767851e+01 9.739629520971428533e+00 1.660999999999999976e-01 -1.611952399999999841e+01 -1.774280880000000025e+02 -1.787415880000000072e+02 -1.795766638030000024e+02
4.257704292650000277e-01 2.911389766324000039e+00 -7.583386079789999901e-01 -5.510787429360000100e-01 -5.787990498589999921e-01 9.523658687370000209e-01 -3.307418316510000178e-01 -3.355724253380000244e-01 -3.318495449910000006e-01 -2.600136140939999785e-01 2.391296734642000210e+00 7.861423896950000545e-01 -7.495030505899999418e-02 -1.121510075526999994e+00 9.497254939439999655e-01 5.259664952410000316e-01 -8.932348340910000184e-01 -2.200238330229140615e+00 3.928512842325853960e+00 2.558958905726194111e-01 -8.428372700590747613e+00 -2.773798078408022505e+01 2.156038290102005206e+00 -3.085400690327528039e+01 -1.179838176604883131e+02 6.820022911053136738e+00 6.309306494504996721e+01 6.422827480518955667e+01 5.181520741606515656e+01 4.253825276624605323e+01 3.243655071934657741e+01 2.449945825246988562e+01 -3.246651428574889309e+01 -6.221847035294673844e+01 7.965197733333462793e+01 6.086779117295003516e+01 3.869380428888808154e+01 8.752165238939417335e+00 -1.896275046583700552e-01 -1.502010736059533169e+00 -6.281354502786805405e+00 -9.353363670596186452e+00 -1.364293890413681432e+01 -2.165568241747140377e+01 1.866573420874317601e-01 1.707106585390540499e+00 8.618956730553025025e+00 1.080637919700587268e+01 5.161663336583549366e+00 -1.774908044042517119e+01 -9.981753042351997063e-02 -8.485485980216888047e-01 -4.145931936268635098e+00 -6.830593784188482509e+00 -1.191889211629904999e+01 -2.562776401898059930e+01 2.731594220050188176e-02 3.108596664570746348e-01 3.113204876769970042e+00 7.030176932981978766e+00 1.201615344229249871e+01 1.020585021907840328e+01 1.531000000000000139e-01 -1.368740700000000032e+01 -1.532157320000000027e+02 -1.505352910000000008e+02 -1.501043121030000123e+02
6.983319296340000371e-01 2.926591044522000029e+00 -7.282368547199999931e-01 -7.112617137200000217e-01 -3.747021457110000231e-01 8.653895531959999721e-01 -3.577357371509999884e-01 -3.553467738489999861e-01 -3.524991722379999803e-01 -2.390920352420000117e-01 2.739508627504000149e+00 7.072933041840000490e-01 -8.069134739300000414e-02 -1.217562172474000004e+00 8.778842199890000142e-01 1.863799815230000045e-01 -9.897785225330000269e-01 -2.216918777888166048e+00 3.885578052867903143e+00 2.987507328857864075e-01 -8.496644315448840246e+00 -2.877779172952748610e+01 2.197586764501553436e+00 -3.304526780509355888e+01 -1.267354389916097546e+02 6.692878677799987130e+00 6.398681822958817378e+01 6.375173606263883386e+01 4.877242727023782720e+01 3.670149150818669170e+01 2.005895546699458620e+01 -8.360275058640226353e-01 -3.219867518368265280e+01 -6.168086061836511647e+01 8.082027275330538885e+01 6.263652116260474401e+01 4.154029036289748689e+01 1.323960660191002248e+01 -1.912209008201720406e-01 -1.518824623732223822e+00 -6.452730140287315841e+00 -9.816656437943240832e+00 -1.487245884133198714e+01 -2.489007828516739451e+01 1.863324196143008593e-01 1.704109573544126288e+00 8.621208847094173677e+00 1.087777202782753072e+01 5.466247550095731711e+00 -1.677663451522696647e+01 -9.992502081715735895e-02 -8.492045609521484684e-01 -4.130323896155020158e+00 -6.728457901863666990e+00 -1.142036365024405775e+01 -2.359225060949186670e+01 2.804080058444578458e-02 3.199438333593380146e-01 3.260870537677722947e+00 7.545211980869746426e+00 1.354320926467901387e+01 1.293402616717815512e+01 1.600000000000000033e-01 -1.302379299999999951e+01 -1.684626499999999965e+02 -1.658750249999999937e+02 -1.657107066730000042e+02
7.601000672800000135e-01 2.926702199064000087e+00 -7.583955089930000115e-01 -6.637601648490000228e-01 -4.490865160609999740e-01 8.256168587229999467e-01 -3.450663147820000054e-01 -3.464257344309999986e-01 -3.392083300620000186e-01 -2.682187903000000095e-01 2.612592020049000041e+00 1.146358495212000062e+00 -7.796934960699999917e-02 -1.175338181929000081e+00 1.032908128162999928e+00 5.601524848090000397e-01 -8.102278081249999486e-01 -2.204954815026390680e+00 3.920859412383107312e+00 2.509339733120989901e-01 -8.147229069589391415e+00 -2.955325638519947518e+01 2.060995310191733321e+00 -3.177810691059879389e+01 -1.122657797458311535e+02 7.054823015056063795e+00 5.870650257231693558e+01 6.127792713883614795e+01 4.827421507076874718e+01 3.729843805021845071e+01 2.278753466575059505e+01 7.205026505927227376e+00 -3.244368131841138592e+01 -6.219332752944490039e+01 7.963123835794912964e+01 6.077635211051416064e+01 3.842266098266997432e+01 7.821297196630551340e+00 -1.905488871504978088e-01 -1.511831438386272319e+00 -6.385988861479682477e+00 -9.649302874179223721e+00 -1.448371559553959642e+01 -2.406163882677387633e+01 1.685012608454292404e-01 1.498714423842714139e+00 6.581503589744231775e+00 6.454859732382734805e+00 -2.863032868599628689e+00 -3.350013977627948947e+01 -1.000675944553300611e-01 -8.509593576073417598e-01 -4.158340755899106789e+00 -6.830293467900379056e+00 -1.178703413520634768e+01 -2.485817496724912701e+01 2.072463817020449642e-02 2.363766043953114404e-01 2.267835083497855120e+00 4.760691934089050115e+00 6.856551169320400874e+00 2.240752610264429290e+00 1.348000000000000032e-01 -1.192053199999999968e+01 -1.297066519999999912e+02 -1.252319770000000005e+02 -1.245075654599999950e+02
2.503155743869999728e-01 2.928245195225999797e+00 -7.598748990460000297e-01 -6.126012883289999600e-01 -5.044542397969999925e-01 9.085743263869999753e-01 -3.310826460440000063e-01 -3.371805572270000217e-01 -3.361388382070000236e-01 -2.667531843440000272e-01 2.394126030149000162e+00 6.132682651719999489e-01 2.292699030999999915e-03 -1.066397494040999927e+00 1.016789328600999909e+00 5.529690168959999763e-01 -9.473970772430000409e-01 -2.266978923419796565e+00 3.844696620059221193e+00 2.495515833754451129e-01 -8.594410153443844180e+00 -2.664658401980237556e+01 2.249654830905043923e+00 -2.981024130073638645e+01 -1.147512876047779287e+02 6.973572794049402113e+00 6.393487445231962596e+01 6.485199237553307228e+01 5.268840756037600670e+01 4.383551587010482820e+01 3.462888973412604088e+01 2.726195889331390276e+01 -3.215367396877478257e+01 -6.183922071561372746e+01 7.979622178665651688e+01 6.079743390348964738e+01 3.824084978359202580e+01 7.360577465340710113e+00 -1.915737075172109505e-01 -1.522865789591005825e+00 -6.508431970813656875e+00 -1.000835904410778632e+01 -1.555540322751257598e+01 -2.738679261681146571e+01 1.947060261164780537e-01 1.801035530473972468e+00 9.590483808760872364e+00 1.294090053008200591e+01 9.149935523050793051e+00 -1.020226252720256532e+01 -1.016625788304931360e-01 -8.683962212414738646e-01 -4.351433482490345561e+00 -7.385140343773341165e+00 -1.336831362259420430e+01 -2.944958224932308610e+01 2.859705400681447976e-02 3.257495854379335865e-01 3.302737162776167246e+00 7.591163013922147762e+00 1.342344838884159053e+01 1.240407446856887042e+01 1.150537446134457935e-05 1.614112964414179770e-25 -1.510930779999999913e+02 -1.496617999999999995e+02 -1.495688647519999961e+02
4.803300970180000018e-01 2.931035175942999782e+00 -7.254941808770000167e-01 -2.591644931329999957e-01 -9.469312202559999614e-01 1.123740240158999981e+00 -3.245263026440000087e-01 -3.245004467950000082e-01 -3.219004940690000094e-01 -2.523005331489999725e-01 2.255250944125999801e+00 5.437156842020000047e-01 9.564353304799999567e-02 -9.968834816749999606e-01 8.312625856940000224e-01 5.690223628310000503e-01 -7.746402277749999676e-01 -2.219772406527439124e+00 3.923705446382359519e+00 2.499585407128351588e-01 -8.739977756504426765e+00 -2.975688872796024143e+01 2.085443756081825750e+00 -3.344621361115949298e+01 -1.322127938137197702e+02 6.556670161175857992e+00 6.418836170367357852e+01 6.453034507589468660e+01 5.133835710333944746e+01 4.160029159598503412e+01 3.098335647766691281e+01 2.355774322261001785e+01 -3.246326397293408661e+01 -6.230699386393794725e+01 7.925966557536956714e+01 6.027728457318113442e+01 3.792767628411792202e+01 7.949822018707644489e+00 -1.898743248638000702e-01 -1.505170797588791576e+00 -6.339385334964947383e+00 -9.585200747449794889e+00 -1.457910806097755874e+01 -2.530434850007586078e+01 2.107989743404587446e-01 1.988770903057321737e+00 1.150118931513897635e+01 1.695589605022755109e+01 1.595498242754677420e+01 4.480293004553313474e-01 -9.882266411208487367e-02 -8.385450323343898171e-01 -4.073887411074053055e+00 -6.721164725096278936e+00 -1.195991624306979162e+01 -2.678211976052536514e+01 2.853465758700805821e-02 3.235115419779187040e-01 3.200486326987153962e+00 7.110041988398645429e+00 1.168312297055921789e+01 8.815469636421665811e+00 1.569000000000000117e-01 -1.566131099999999954e+01 -1.743827069999999821e+02 -1.754843099999999936e+02 -1.758959684200000027e+02
4.985516163809999846e-01 2.937405843784000048e+00 -7.225459950170000090e-01 -1.374417301330000118e-01 -1.140137193983000063e+00 1.199517026897999994e+00 -3.207075286959999993e-01 -3.236861793370000018e-01 -3.176710818010000104e-01 -2.434718555139999963e-01 2.249543349057999908e+00 6.450595241050000039e-01 2.119467604649999948e-01 -1.080325074909999961e+00 6.953888438230000357e-01 5.676075127819999455e-01 -7.172466339299999882e-01 -2.220091023084489912e+00 3.896235156872199568e+00 2.487554962156698912e-01 -8.443682946927307142e+00 -2.887090121135971543e+01 2.139245161641187387e+00 -3.276230603929236196e+01 -1.320782238328325491e+02 6.571780561560766287e+00 6.660350405905656146e+01 6.539618586882536988e+01 5.083071862715751621e+01 4.012448212125657676e+01 2.765583580604317149e+01 1.813632901876611569e+01 -3.235811094075513950e+01 -6.206197247167276743e+01 7.992737695771846518e+01 6.143632251611924033e+01 4.019349987875177987e+01 1.267678236894754917e+01 -1.905420348231798289e-01 -1.512647242395198655e+00 -6.435170767931125191e+00 -9.898837931476556662e+00 -1.563538092048529649e+01 -2.897611785388450656e+01 2.080745662993726819e-01 1.955713435562136393e+00 1.110977068875119755e+01 1.602791728772890423e+01 1.413632148190263926e+01 -2.811544026280539565e+00 -9.517817594130982550e-02 -7.993294972518747432e-01 -3.668232223156518756e+00 -5.632517993717294225e+00 -9.174788966820026204e+00 -1.993479180352803226e+01 2.904072704696190194e-02 3.285901549408305478e-01 3.226037376276660318e+00 7.091979210465846784e+00 1.136198138162020932e+01 7.839046288510302496e+00 1.685999999999999999e-01 -1.609918700000000058e+01 -1.753345419999999990e+02 -1.774249179999999910e+02 -1.781179197509999881e+02
7.439822204610000433e-01 2.966341918428999858e+00 -7.306715335400000289e-01 -3.230990029470000025e-01 -8.595147816549999487e-01 1.071580275005000082e+00 -3.238020236040000110e-01 -3.299311851589999955e-01 -3.245297299359999887e-01 -2.424540948270000051e-01 2.406711817172999979e+00 5.305337670690000174e-01 9.234071393899999369e-02 -9.214571516870000423e-01 7.663766471459999563e-01 4.283253877970000234e-01 -8.068174154839999890e-01 -2.251493063270713968e+00 3.858037425247326180e+00 2.670629078825119129e-01 -8.446915942799954280e+00 -2.952655300542783223e+01 2.082007490083353840e+00 -3.321688538803741153e+01 -1.273592998922957804e+02 6.706051342520187752e+00 5.842092430254331248e+01 6.102906518328377672e+01 4.798554543587858490e+01 3.709288350585511296e+01 2.317078447119254037e+01 1.014921952298694663e+01 -3.217632784326657003e+01 -6.180549572306254191e+01 8.014142256036527101e+01 6.152212369488704269e+01 3.982304633693385654e+01 1.136683502394506995e+01 -1.904380453619050062e-01 -1.511130722538428506e+00 -6.400516742480385268e+00 -9.750960507684633072e+00 -1.501894832622868670e+01 -2.648183579328023285e+01 2.094676983324833541e-01 1.973339506645952923e+00 1.135039729066159353e+01 1.665915794774293701e+01 1.551429283633724943e+01 -9.311067389072401335e-02 -1.011287716364100558e-01 -8.633622294616299930e-01 -4.330746210743440017e+00 -7.411682549548275212e+00 -1.374541598475167525e+01 -3.144624808904955415e+01 2.852329939595463215e-02 3.236810691370065607e-01 3.217255917786440378e+00 7.194551453017104414e+00 1.199911024387314562e+01 9.497582083418290466e+00 1.418999999999999984e-01 -1.372856299999999941e+01 -1.641804400000000044e+02 -1.630692530000000033e+02 -1.630004829130000132e+02
7.505884069099999500e-01 2.968705201102999958e+00 -7.699936376049999476e-01 -4.263830100859999916e-01 -7.691147033190000037e-01 1.052111474376000055e+00 -3.548519149919999727e-01 -3.482979844770000000e-01 -3.491253145559999882e-01 -2.598675740709999737e-01 2.765373061811999822e+00 1.506022184819000076e+00 3.921460689200000072e-02 -1.104359000809999936e+00 9.239485417660000532e-01 5.777816908499999737e-01 -7.239311650009999655e-01 -2.197068862760931829e+00 3.951483962289973562e+00 2.495723708482953107e-01 -8.594134226332707627e+00 -2.940209850227106259e+01 2.230758955515733444e+00 -3.247640609406490597e+01 -1.192673621964070207e+02 7.227993932457480675e+00 6.544330801991394253e+01 6.375819777165635571e+01 4.683449038561851552e+01 3.311490956755736903e+01 1.312761086743425309e+01 -1.680525418721921227e+01 -3.256801161434969316e+01 -6.243321543911152816e+01 7.918524974017095985e+01 6.020457462598256626e+01 3.776221862483034641e+01 7.325338255862125614e+00 -1.903035286606655496e-01 -1.509574533817957809e+00 -6.378256544239748749e+00 -9.672143816765105484e+00 -1.472997227069489412e+01 -2.540533710563133596e+01 1.609996442265867744e-01 1.412742862644828623e+00 5.737261935480677977e+00 4.609680188306984228e+00 -6.430732792729387803e+00 -4.096887536824149834e+01 -9.837680184213133672e-02 -8.333518096066263592e-01 -4.002180377286009616e+00 -6.479561739140380361e+00 -1.114739416409480910e+01 -2.410594826023731585e+01 2.248813043636928993e-02 2.552912488322680029e-01 2.433887782059756422e+00 5.083270059097507954e+00 7.199742081976559405e+00 1.998627790690185480e+00 1.269000000000000128e-01 -1.291173099999999963e+01 -1.431310540000000060e+02 -1.412363839999999868e+02 -1.414354893809999965e+02
5.165876304259999774e-01 3.001948709525999792e+00 -7.558775187120000405e-01 -2.713811946790000151e-01 -9.331257576010000276e-01 1.086321535665000004e+00 -3.169241937350000260e-01 -3.205590745369999994e-01 -3.148390531210000232e-01 -2.443761568529999872e-01 2.211361107396999870e+00 8.624937654990000313e-01 7.920174840499999425e-02 -1.006733174687000076e+00 7.827092986120000040e-01 4.714576653270000084e-01 -7.596182687339999573e-01 -2.213718346835932049e+00 3.928013627235991123e+00 2.636874856213005658e-01 -8.221450639443725450e+00 -2.794395218218422983e+01 2.150187641672316463e+00 -3.098311497969560691e+01 -1.174231935904411870e+02 6.939874785594893680e+00 6.061993943021338538e+01 6.287613790766518207e+01 5.103694277683899116e+01 4.208408546685272711e+01 3.299417612800176869e+01 2.738816203961953022e+01 -3.245641729663003616e+01 -6.225835385757926588e+01 7.945682331992253467e+01 6.060312051088184404e+01 3.844832603428912421e+01 9.117294085004555626e+00 -1.895683783082180995e-01 -1.501932949688546737e+00 -6.305957026465081938e+00 -9.493683318024084272e+00 -1.433175532996657076e+01 -2.462741781613410197e+01 1.901897324117276800e-01 1.746861360757837378e+00 8.968441488002882878e+00 1.145354782298298346e+01 6.071714254538973954e+00 -1.665663511750959813e+01 -9.868550859736867353e-02 -8.370608764368804300e-01 -4.058039899139579632e+00 -6.676848978466284557e+00 -1.183757186906283465e+01 -2.643809416012505764e+01 2.763366560783336867e-02 3.132136375263305239e-01 3.078477636729259004e+00 6.772723235628101079e+00 1.090338303855467394e+01 7.626307611337103332e+00 1.340999999999999970e-01 -1.292590200000000067e+01 -1.481136150000000100e+02 -1.453046009999999910e+02 -1.449293019879999918e+02
3.235980667539999911e-01 3.018249337974999946e+00 -7.325699280220000498e-01 -6.001296567210000488e-01 -4.744884391010000257e-01 9.262836444850000017e-01 -3.370046571970000127e-01 -3.368982618590000144e-01 -3.389136611429999779e-01 -2.436941298259999999e-01 2.419048684687000073e+00 1.066143645267999984e+00 -3.524473764100000128e-02 -1.156423254683000001e+00 7.862745022179999932e-01 4.253832623809999935e-01 -8.836668604909999614e-01 -2.137200709975730195e+00 3.931830589444969881e+00 2.688038545368349186e-01 -8.558101139513958344e+00 -2.672214930982470094e+01 2.177781808359971372e+00 -2.907501786183941661e+01 -1.028139325416391756e+02 7.218533743050928209e+00 6.160887809027892814e+01 6.352287103636919596e+01 5.158797133108629396e+01 4.247193323365798534e+01 3.247928739827461442e+01 2.439490752362688752e+01 -3.243744735164975879e+01 -6.181110621362915225e+01 8.146696916840161862e+01 6.403293869999602350e+01 4.435345057006331615e+01 1.896667855295240912e+01 -1.910987053918559442e-01 -1.517639207050066386e+00 -6.445417583907249615e+00 -9.810522571990334839e+00 -1.491419513068272806e+01 -2.521964362470268739e+01 1.721801915435786645e-01 1.540798205955737687e+00 6.990115996435736001e+00 7.332840019672553389e+00 -1.211015157399015774e+00 -3.013010661821954272e+01 -1.000015622185451564e-01 -8.502721674370060656e-01 -4.152377063259949708e+00 -6.817719433981701549e+00 -1.176957673619897804e+01 -2.486987884585237651e+01 2.509302937801222849e-02 2.859679862227507141e-01 2.841961121848065375e+00 6.334742809294941601e+00 1.057081621552651995e+01 8.338037989798955607e+00 1.295999999999999930e-01 -1.010510200000000047e+01 -1.279921290000000056e+02 -1.238922539000000000e+02 -1.234582896050000045e+02
6.837634617519999791e-01 3.020047765069000079e+00 -7.511078230519999677e-01 -4.303391601650000120e-01 -7.201572586690000444e-01 1.038276914814999952e+00 -3.400889911059999937e-01 -3.375106440419999854e-01 -3.337871564289999760e-01 -2.550502264410000053e-01 2.534885446150000110e+00 8.053765222540000268e-01 6.686661601700000235e-02 -8.620804515479999486e-01 9.085872714589999788e-01 4.945256739730000128e-01 -7.272155976130000310e-01 -2.235851839585607514e+00 3.902900266712555855e+00 2.597440920245626672e-01 -8.260030974172073215e+00 -2.899129031993158634e+01 2.166576809028092132e+00 -3.142513420876523611e+01 -1.115594515193290590e+02 7.274494221859890253e+00 5.947400497485964621e+01 6.140300075899767052e+01 4.759381929614531259e+01 3.601135508618209968e+01 2.042190496306195868e+01 3.094947386297006720e+00 -3.236573812738528488e+01 -6.216718033883129380e+01 7.937578101131593655e+01 6.030745487052370635e+01 3.764556436029423736e+01 6.935494238900617781e+00 -1.910524705299979364e-01 -1.517523502027081639e+00 -6.461293792605368402e+00 -9.901985843420369804e+00 -1.536178014334602260e+01 -2.719102368067864006e+01 1.886995257926680769e-01 1.730362258534847486e+00 8.835687862884467947e+00 1.123757769761801839e+01 5.858956869677539814e+00 -1.664342823198470356e+01 -1.034103794747114613e-01 -8.877620238259301688e-01 -4.576497604048077150e+00 -8.055129851607091496e+00 -1.535310996006261774e+01 -3.557536965630973924e+01 2.209951146025808041e-02 2.510960269370713926e-01 2.395676259966337707e+00 5.004392173076999129e+00 7.093983564874550396e+00 1.972890274077235606e+00 1.255000000000000004e-01 -1.114761400000000080e+01 -1.284640149999999892e+02 -1.257145280000000014e+02 -1.256860963019999957e+02
4.992771000219999866e-01 3.051930252413999956e+00 -7.316591162459999964e-01 -7.336090538299999686e-01 -3.244086719520000162e-01 7.959884945149999780e-01 -3.553071241060000163e-01 -3.499211733429999915e-01 -3.500444048490000126e-01 -2.653777619670000254e-01 2.622706007106000214e+00 8.968004770470000553e-01 -7.813549202199999988e-02 -1.082669939060000086e+00 1.007249747808000029e+00 5.365802506310000108e-01 -1.009647823264999911e+00 -2.158068380766727135e+00 3.952329871191515576e+00 2.546576777168653161e-01 -8.572795713229361070e+00 -2.900315170302697609e+01 2.114895528263279978e+00 -3.230348397801394356e+01 -1.207442420095650562e+02 6.780578050601830498e+00 6.252605333940560683e+01 6.350083046527472419e+01 5.005023646555704886e+01 3.933291125747758343e+01 2.561369155609188653e+01 1.136029921925378083e+01 -3.255132181092120902e+01 -6.219421410233385927e+01 8.018317375162229155e+01 6.182119076009310277e+01 4.032025958296663504e+01 1.130432327310690610e+01 -1.914837757194453316e-01 -1.521640092465374128e+00 -6.483356631413565552e+00 -9.905065927916380630e+00 -1.513177259415824594e+01 -2.568001491265465219e+01 1.765558663647308624e-01 1.591349073421829186e+00 7.499419073900849497e+00 8.457400867896595287e+00 9.700488880571394024e-01 -2.555955902495380627e+01 -1.030115892594346411e-01 -8.825643192484864397e-01 -4.483099947780176286e+00 -7.701806764612794787e+00 -1.405505282195041694e+01 -3.084082435183916004e+01 2.835481662888276674e-02 3.236965306416077492e-01 3.313815437582444456e+00 7.715035520698163118e+00 1.400620029170623226e+01 1.368042023253640593e+01 1.401000000000000023e-01 -1.334206600000000087e+01 -1.544615479999999934e+02 -1.502759599999999978e+02 -1.495330735510000011e+02
4.244867028450000079e-01 3.101706310217000162e+00 -7.660984101009999936e-01 -4.100030915160000067e-01 -7.798972822280000328e-01 1.034628053849999896e+00 -3.434364497380000270e-01 -3.340090164180000154e-01 -3.378187384260000203e-01 -2.555895555839999833e-01 2.465919205731000208e+00 8.478052493819999702e-01 1.228934229699999922e-02 -1.111648636636000109e+00 8.607559213780000551e-01 5.668264841319999858e-01 -7.430689113420000380e-01 -2.253657855252064746e+00 3.847153688997543952e+00 2.473233458457684275e-01 -8.557435768379241026e+00 -2.837973585591629089e+01 2.218381266422592812e+00 -3.143965554495282433e+01 -1.183918824743083320e+02 7.017474122468986941e+00 5.787012325286209347e+01 6.069439842017245468e+01 4.767397390982414862e+01 3.665467550554507170e+01 2.231253680638471693e+01 8.151479321921675236e+00 -3.216743430690058148e+01 -6.179928720123428576e+01 8.011808114613174325e+01 6.147840864429096541e+01 3.978461071728055742e+01 1.094460137158264779e+01 -1.896698363424706157e-01 -1.502789990068340575e+00 -6.304736804115822935e+00 -9.461424823045321730e+00 -1.412236915236971413e+01 -2.361783611065289534e+01 1.874562956813380366e-01 1.715655541537103090e+00 8.675022743196670660e+00 1.086581975734531547e+01 5.111341650145443616e+00 -1.820853609800932205e+01 -9.807745416690341611e-02 -8.301126325780154858e-01 -3.967814275749259600e+00 -6.384786812799017497e+00 -1.089367749510997641e+01 -2.343992567323386922e+01 2.366327882381375619e-02 2.685811745393411609e-01 2.584903552940055693e+00 5.488904520938677756e+00 8.134278730321598871e+00 3.563715286697247020e+00 1.486999999999999988e-01 -1.347507599999999961e+01 -1.457271879999999840e+02 -1.455999830000000088e+02 -1.461992723319999925e+02
6.719771704650000510e-01 3.153720856876999878e+00 -7.413844736719999995e-01 -4.669441264809999770e-01 -6.783999244559999475e-01 1.012266374173000028e+00 -3.407544810929999946e-01 -3.398742026759999924e-01 -3.384475427540000192e-01 -2.445271822569999864e-01 2.527819706709999892e+00 6.897431635649999837e-01 7.449780040499999478e-02 -1.088243878204000037e+00 8.392194282379999981e-01 3.578634252480000222e-01 -7.627883955590000209e-01 -2.240840254797295650e+00 3.878754615903021730e+00 2.771312844995248437e-01 -8.705767753194709968e+00 -2.941261902128269057e+01 2.149519420083533472e+00 -3.246304018384066836e+01 -1.191587266272165095e+02 7.023565425659477945e+00 6.249273203331764392e+01 6.311739284990843402e+01 4.889679316526406438e+01 3.748338886078394694e+01 2.251890018459821263e+01 6.664090629279680655e+00 -3.223494138892043281e+01 -6.188818374292638680e+01 8.002965851798265362e+01 6.132700876279637470e+01 3.934602632503526820e+01 9.997011908609813702e+00 -1.915277788860887398e-01 -1.522569348766791730e+00 -6.514055984035886482e+00 -1.004818775338367942e+01 -1.576481516086907675e+01 -2.834853916955900743e+01 1.941958472142902570e-01 1.794516433393264165e+00 9.498696913149894172e+00 1.269038589891456681e+01 8.561098564559625146e+00 -1.154864230887925025e+01 -9.952838947450910745e-02 -8.456156683869752166e-01 -4.123596297945535838e+00 -6.792095956133186618e+00 -1.190303220016023467e+01 -2.586227996159202291e+01 2.286749235905737032e-02 2.599570213250785855e-01 2.504853392688316305e+00 5.319836696280499488e+00 7.895252328916470219e+00 3.465590821791267651e+00 1.313999999999999890e-01 6.977216490653812571e+02 -1.455561439999999891e+02 -1.448299790000000087e+02 -1.453601426150000009e+02
5.998599550269999581e-01 3.156118691831999890e+00 -7.409194466670000478e-01 -6.331989029010000047e-01 -4.567780936820000082e-01 8.423517558180000364e-01 -3.350446717680000130e-01 -3.383788353839999874e-01 -3.349980544510000047e-01 -2.701726856119999742e-01 2.451382321745000148e+00 7.356178787989999801e-01 -1.263966591800000025e-02 -1.098810315044000063e+00 1.046874426100000033e+00 6.007743608760000020e-01 -8.442173491919999773e-01 -2.227614958220819119e+00 3.892780110438021968e+00 2.442982800635025153e-01 -8.535743032493734006e+00 -2.916689755345525015e+01 2.060495143798749762e+00 -3.148483005793161738e+01 -1.136455652433235457e+02 6.960990331893873950e+00 5.873044054013294613e+01 6.189989435448839572e+01 5.042002891056068847e+01 4.117561404953423221e+01 3.064438099448388542e+01 2.201195502757220979e+01 -3.234608381676846989e+01 -6.208574688042197920e+01 7.963240565959009132e+01 6.069474288272166973e+01 3.822959949426279991e+01 7.217117301447590449e+00 -1.915728296321078106e-01 -1.522818376013078900e+00 -6.506292800752424554e+00 -9.998190252116774701e+00 -1.551105164091124955e+01 -2.720454381581899383e+01 1.869570099035686161e-01 1.710971564886013097e+00 8.674417375136906472e+00 1.095971670752422966e+01 5.530046451395171481e+00 -1.685773216749045034e+01 -1.014518763435230536e-01 -8.659749225960499119e-01 -4.319545319551663098e+00 -7.281267206419914650e+00 -1.302930865498348290e+01 -2.832783240347484721e+01 2.265753283269218016e-02 2.583027365039558543e-01 2.520820889689868061e+00 5.453134805644796579e+00 8.501131512110069011e+00 5.044326362992004320e+00 1.453000000000000125e-01 -1.234502499999999969e+01 -1.367247920000000079e+02 -1.338604660000000024e+02 -1.335659962310000139e+02
7.479083264689999622e-01 3.173768740859999937e+00 -7.531792204170000282e-01 -4.939894659649999853e-01 -6.137411451669999574e-01 9.510474490789999624e-01 -3.458592286959999984e-01 -3.438835284680000215e-01 -3.419536582120000223e-01 -2.414888386269999909e-01 2.613308748586999908e+00 7.609266992740000290e-01 -3.197311639000000039e-03 -1.258336887170999896e+00 8.760399473769999723e-01 2.810799926440000207e-01 -7.861774248159999479e-01 -2.227373858144580776e+00 3.920579473829531647e+00 2.884594049311265951e-01 -8.730093095186884256e+00 -2.961845653694873803e+01 2.187007225463334148e+00 -3.335061806596250022e+01 -1.276492853361937136e+02 6.810227731998046430e+00 6.486748142853095089e+01 6.412530197222741890e+01 4.883530044519786628e+01 3.670505103259326773e+01 2.021011263334990460e+01 3.951129660640176899e-01 -3.237326301141704477e+01 -6.213719785923655792e+01 7.955884383249907899e+01 6.061371921925276496e+01 3.810546197845711447e+01 7.317454702442010905e+00 -1.904840281299980120e-01 -1.511302417425772537e+00 -6.387752181413071106e+00 -9.674636688520198646e+00 -1.463875671918442656e+01 -2.480121576125836569e+01 1.892043104630022898e-01 1.736543891744038781e+00 8.911973759664206796e+00 1.143043399277427419e+01 6.284980350377963987e+00 -1.568197875818026610e+01 -9.624054366661151383e-02 -8.096736031393094724e-01 -3.725164833144531951e+00 -5.645260534547885456e+00 -8.645182256706167578e+00 -1.690761274024999850e+01 2.313384154271311277e-02 2.631658441999058518e-01 2.550923581971575427e+00 5.468875426131395656e+00 8.322054200410210711e+00 4.332700439952977156e+00 1.400000000000000133e-01 -1.372272300000000023e+01 -1.621361880000000042e+02 -1.628163529999999923e+02 -1.636674606379999943e+02
7.239322949919999584e-01 3.175977228414999853e+00 -7.556176862740000555e-01 -3.443900278129999881e-01 -8.392147960729999800e-01 9.966331801579999539e-01 -3.406656193640000274e-01 -3.350403034350000198e-01 -3.343834759729999995e-01 -2.422700975909999888e-01 2.497284803068999803e+00 7.290384246750000186e-01 8.221705163400000460e-02 -9.372612395139999775e-01 8.549849710019999938e-01 3.161402211759999914e-01 -8.237807796470000277e-01 -2.294225398513042080e+00 3.862876827069627872e+00 2.824228576879563857e-01 -8.728977746289158901e+00 -2.979025757740038216e+01 2.206054558132451326e+00 -3.404079417254968121e+01 -1.321913037201716463e+02 6.842372331692446963e+00 6.183788915628191774e+01 6.257092161138308484e+01 4.804445524593261752e+01 3.621371568488535075e+01 2.034707786633073212e+01 2.680940116405051477e+00 -3.216807439984728489e+01 -6.199549225227575278e+01 7.915982751562772535e+01 5.975313276253972106e+01 3.648101197828075470e+01 4.329126553898070107e+00 -1.902745623126920749e-01 -1.509455076588544387e+00 -6.385730522243473928e+00 -9.717580460909106321e+00 -1.495795235350112939e+01 -2.641697069912677875e+01 1.957996828310433479e-01 1.812503428962308982e+00 9.651928765645310548e+00 1.295610091498940619e+01 8.871928747037646446e+00 -1.136513844835853604e+01 -1.009946283128973221e-01 -8.618904099394513185e-01 -4.314163471986064202e+00 -7.363207045935125983e+00 -1.360393673198589326e+01 -3.101487500255471019e+01 2.906432827541831007e-02 3.298519532360218998e-01 3.290021564762240835e+00 7.395487630794562506e+00 1.246113973971963418e+01 1.017914909319800998e+01 1.426999999999999935e-01 -1.372827099999999945e+01 -1.706382709999999747e+02 -1.698686380000000042e+02 -1.701973837509999896e+02
4.478910706409999776e-01 3.191360191344000174e+00 -7.327785597310000343e-01 -3.881640242330000046e-01 -7.866696417270000463e-01 1.037516427883999892e+00 -3.257583549479999840e-01 -3.285911218120000088e-01 -3.257587209589999921e-01 -2.345619274730000037e-01 2.294079883579000168e+00 4.856559641600000088e-01 -1.269906650200000077e-02 -1.081631487894999966e+00 7.893224007229999728e-01 2.439510627079999883e-01 -7.278416679470000039e-01 -2.269318817622326456e+00 3.863027780142652912e+00 2.912485494904971106e-01 -8.587635629307344587e+00 -2.786021227099084996e+01 2.224719263797210189e+00 -3.104331779512357770e+01 -1.156622603887857537e+02 7.090086155777117760e+00 6.373325648176641778e+01 6.451413249113515747e+01 5.191414983448115805e+01 4.267405482224216229e+01 3.295427486262145322e+01 2.600967532079514655e+01 -3.214240056129962397e+01 -6.181187894749403711e+01 7.992764943579088310e+01 6.110007742336112813e+01 3.896540792910595030e+01 9.144031129704011107e+00 -1.891546270032580246e-01 -1.497205047188459481e+00 -6.241105327640532607e+00 -9.270692514219225799e+00 -1.353974242429406161e+01 -2.182499310609687626e+01 2.106350392345536227e-01 1.987469073699809075e+00 1.151633972765273484e+01 1.704968889012481981e+01 1.626943890011414240e+01 1.215831853239898619e+00 -9.864944777004162890e-02 -8.363018577561280864e-01 -4.033596211525006581e+00 -6.566949293529166454e+00 -1.138579430487425093e+01 -2.475338292555097652e+01 2.314614623857959991e-02 2.627610266257733862e-01 2.519941289715211585e+00 5.316885197803992824e+00 7.745017054319623284e+00 2.927031718961680351e+00 1.305999999999999939e-01 -1.099900899999999915e+01 -1.433968240000000094e+02 -1.433857710000000054e+02 -1.440869029090000026e+02
4.075584675839999949e-01 3.202191525412000139e+00 -7.277798463989999522e-01 -5.959905507639999822e-01 -5.120818413480000553e-01 9.045388693750000542e-01 -3.346818169660000231e-01 -3.394347918369999828e-01 -3.401308372629999743e-01 -2.704012339679999766e-01 2.467891200702999832e+00 4.901848091889999814e-01 -9.708424333300000320e-02 -1.188143684544999967e+00 1.051484666377999977e+00 5.868407996269999760e-01 -9.073472307419999661e-01 -2.257522713149380689e+00 3.869404656446566282e+00 2.457968711517383165e-01 -8.645884414394778616e+00 -2.748842843619722132e+01 2.227574738020620337e+00 -3.105259430899373996e+01 -1.247340788996594227e+02 6.681381296972564776e+00 6.000445351007474670e+01 6.240389973960093073e+01 5.018167390213168488e+01 4.040190865266686160e+01 2.882806552781314835e+01 1.890679869806420754e+01 -3.225611555842041156e+01 -6.202880300342403075e+01 7.942626415952531715e+01 6.024560717190576042e+01 3.733313591709637791e+01 5.540767162864160156e+00 -1.897657006456221207e-01 -1.503384152605876212e+00 -6.291498147575792288e+00 -9.369851420648675600e+00 -1.364028358987072487e+01 -2.148073472482163027e+01 2.028716257902504760e-01 1.896873867493055643e+00 1.059739342576258814e+01 1.514621579039060251e+01 1.316052244826645357e+01 -3.247466696029555511e+00 -9.912435646535239231e-02 -8.408165550396891064e-01 -4.053528999963194046e+00 -6.548203353300998231e+00 -1.105550671445280031e+01 -2.300599912568712213e+01 2.665956792974204237e-02 3.036724894119143259e-01 3.042963804204405154e+00 6.872691488562580275e+00 1.176813237511904475e+01 1.003912121309556404e+01 1.703999999999999959e-01 -1.551119800000000026e+01 -1.682922300000000178e+02 -1.700663449999999841e+02 -1.707188789820000068e+02
9.417458692650000351e-01 3.206897681994000049e+00 -7.884172938860000146e-01 -5.450187852690000501e-01 -6.146031392969999452e-01 9.327703081870000190e-01 -3.461166062079999994e-01 -3.520709558260000094e-01 -3.483194489670000116e-01 -2.562329860059999742e-01 2.799679973448999881e+00 4.305950542349999965e-01 -6.760736999199999653e-02 -9.531869150449999717e-01 9.509557274769999680e-01 4.389262851099999807e-01 -8.401064959239999963e-01 -2.212895562083504242e+00 3.937051678986121406e+00 2.685020854281167102e-01 -8.623537975413585244e+00 -2.973451047218156518e+01 2.184326101920843755e+00 -3.358049507987766447e+01 -1.299629101462440417e+02 6.818941043847611461e+00 6.474923271881667119e+01 6.354864705528692070e+01 4.707251022460695111e+01 3.363927883229712990e+01 1.413833581277538975e+01 -1.461147490637828561e+01 -3.248048132204451832e+01 -6.231436363471939899e+01 7.926303150277585985e+01 6.018608943791610955e+01 3.741347642077160884e+01 6.342973898002445488e+00 -1.894547057046668814e-01 -1.500287053946795846e+00 -6.268389811455316263e+00 -9.331622921630531309e+00 -1.364249146968842297e+01 -2.186376276763227011e+01 2.098624114633964310e-01 1.978845754166299598e+00 1.144781060354429769e+01 1.695203309563591887e+01 1.622937769014969334e+01 1.399898616784241323e+00 -1.028022370990767792e-01 -8.810085313968311072e-01 -4.497347268513121499e+00 -7.818022294322680921e+00 -1.464576817653549590e+01 -3.336187348233797678e+01 2.519934323334615395e-02 2.865439895274493054e-01 2.818029997609379222e+00 6.190517192115549072e+00 9.982357128513390521e+00 6.971238626649785886e+00 1.463000000000000134e-01 -1.428294900000000034e+01 -1.638734090000000094e+02 -1.651750569999999811e+02 -1.660545467039999892e+02
3.049248754989999921e-01 3.233452252269000127e+00 -7.363571917850000315e-01 -7.417598240649999619e-01 -3.183503030659999844e-01 7.990905845279999697e-01 -3.546606139269999902e-01 -3.512244980690000240e-01 -3.549749609619999857e-01 -2.620892334809999946e-01 2.635386123211000076e+00 2.608387209140000107e-01 -1.324266593950000070e-01 -1.317328559439000069e+00 1.018199299661999957e+00 4.280464171410000018e-01 -8.714426822830000363e-01 -2.240327063381660544e+00 3.865510622551839859e+00 2.672603756548272980e-01 -8.849311574891094878e+00 -2.804959776120123749e+01 2.248300033269211795e+00 -3.140530461470451939e+01 -1.223626769327530894e+02 6.809998510726601673e+00 6.396733864026067096e+01 6.421495555139962619e+01 5.035837764707613218e+01 3.949134274237130171e+01 2.554645110101976968e+01 1.083863021653117897e+01 -3.219961829058650693e+01 -6.181276021502251439e+01 8.014236571386548746e+01 6.138180626406208518e+01 3.911565193783620487e+01 8.782921528965308866e+00 -1.905842126324647501e-01 -1.511947224870977546e+00 -6.375297610225401534e+00 -9.586075943294096291e+00 -1.416800537648058622e+01 -2.267600263468732891e+01 2.150508199622025718e-01 2.041986919151097979e+00 1.220492333279078778e+01 1.875443723778153071e+01 1.971226249726657898e+01 7.155053902176467417e+00 -9.821019641837305802e-02 -8.304127839217546603e-01 -3.919627974797604164e+00 -6.114022724059558378e+00 -9.633777041375193306e+00 -1.853304902463584014e+01 2.132208996645555688e-02 2.436393648984125360e-01 2.374857470983543273e+00 5.112979218315017782e+00 7.890219171240965501e+00 4.403095900806647478e+00 1.557999999999999940e-01 -1.398927600000000027e+01 -1.571549410000000080e+02 -1.613401829999999961e+02 -1.629784788100000128e+02
7.738284182800000410e-01 3.262861929837999941e+00 -7.183179777299999458e-01 -6.020509351730000125e-01 -4.620965037470000092e-01 8.958726324829999754e-01 -3.469774848300000158e-01 -3.513002557359999889e-01 -3.489405544279999827e-01 -2.674605023589999853e-01 2.738080269750999829e+00 5.272369468580000440e-01 -3.951145333899999668e-02 -1.253738560241000055e+00 1.007420539978999940e+00 6.211696211610000518e-01 -9.480570101190000099e-01 -2.205535467101847225e+00 3.903940758134069711e+00 2.412473867981651532e-01 -8.684746493539355683e+00 -2.971438879419123325e+01 2.127500710820506846e+00 -3.424322866602720694e+01 -1.423220582109919690e+02 6.155940775001223386e+00 6.371897134365642046e+01 6.340648230226618409e+01 4.801606948233987993e+01 3.547567394043607436e+01 1.779768155902350557e+01 -5.817342455310672733e+00 -3.239073436823338170e+01 -6.207450604790341231e+01 7.993451877835909158e+01 6.128913793679045341e+01 3.940655192499512083e+01 9.414971471067222097e+00 -1.910759630221746941e-01 -1.517389415780755479e+00 -6.442484009908960196e+00 -9.801705527566406673e+00 -1.488780160929046303e+01 -2.514039074855136136e+01 1.996256060866536675e-01 1.858947370544737021e+00 1.020746817081801794e+01 1.431479849176353092e+01 1.171745455736457586e+01 -5.561586812820202397e+00 -9.800725750160241279e-02 -8.285236546778189659e-01 -3.913573036945419137e+00 -6.135470695952086828e+00 -9.842894628234585497e+00 -1.954255083094727752e+01 2.820589190092248622e-02 3.215336703210446845e-01 3.264967892664940585e+00 7.517496284606951740e+00 1.335243966140911276e+01 1.246240831560600881e+01 1.905000000000000027e-01 -1.894694499999999948e+01 -1.968816649999999981e+02 -1.997451739999999916e+02 -2.006133768809999935e+02
7.522190555909999965e-01 3.264642150226999995e+00 -7.698159731820000129e-01 -5.227049779510000160e-01 -6.533261474229999921e-01 9.432294662360000137e-01 -3.525521129879999882e-01 -3.432311330680000161e-01 -3.462839388610000069e-01 -2.560456761350000110e-01 2.625216599001999995e+00 1.429000044926000079e+00 1.307587139999999946e-02 -1.243871748704000080e+00 9.599920536229999968e-01 4.132124907099999911e-01 -7.714293510669999465e-01 -2.220095324023087180e+00 3.943751157781904659e+00 2.723138942418316111e-01 -8.594715410447482995e+00 -2.929094829553471158e+01 2.207827394807909016e+00 -3.236458550079579055e+01 -1.191016149297461482e+02 7.132539581132108175e+00 5.808240461166632684e+01 6.052623956149059836e+01 4.671399101011708410e+01 3.479697863006288117e+01 1.822516090311664172e+01 -2.010194207612956419e+00 -3.250086513083960682e+01 -6.239750033647650440e+01 7.897180740081861927e+01 5.969376157001982364e+01 3.652843584384495301e+01 4.574445667700365092e+00 -1.906762980620058945e-01 -1.513486876386952673e+00 -6.417136292729605174e+00 -9.774277272443669062e+00 -1.498815609064479126e+01 -2.605108438654980318e+01 1.618098874155238232e-01 1.422155722781981879e+00 5.834708321487820371e+00 4.832643572633679163e+00 -5.974785851515329149e+00 -3.996738535741745579e+01 -9.650877698012440276e-02 -8.127234979028773454e-01 -3.764282812886350804e+00 -5.771625157499193470e+00 -9.054208060753580867e+00 -1.813077070451847206e+01 2.248279509562360612e-02 2.555978165603592922e-01 2.454981527819321219e+00 5.185203767105310391e+00 7.583650482502851453e+00 2.947077479920994669e+00 1.283999999999999864e-01 -1.270367599999999975e+01 -1.449314109999999971e+02 -1.426999370000000056e+02 -1.428219303150000030e+02
6.195913647140000036e-01 3.284459014973000190e+00 -7.312158385939999672e-01 -4.118857966280000116e-01 -7.514944030360000138e-01 9.874053164649999603e-01 -3.223346055890000117e-01 -3.244922198619999976e-01 -3.182426608480000141e-01 -2.367989205340000070e-01 2.225774372782999944e+00 6.897548896770000493e-01 3.184655771000000080e-02 -1.196229831046000003e+00 8.123162185910000055e-01 2.643463207599999754e-01 -8.354995397890000453e-01 -2.208717661603610161e+00 3.945964004009630433e+00 2.914383110209933792e-01 -8.390232607256738362e+00 -2.885055913696520946e+01 2.103230988170684324e+00 -3.254701055379689478e+01 -1.258203086645016100e+02 6.644656089995113035e+00 6.120148755629998050e+01 6.360892737414597065e+01 5.264627104486508102e+01 4.473251898515874103e+01 3.770113085763561145e+01 3.277976112718417312e+01 -3.246484425051363587e+01 -6.224909941704516569e+01 7.953102854219191897e+01 6.069555949954172291e+01 3.845466337366019616e+01 8.354444562170984412e+00 -1.901726758057249722e-01 -1.508161805739552719e+00 -6.362570616681786362e+00 -9.626729309006696766e+00 -1.459919351659674724e+01 -2.502557628400341017e+01 1.959208161498347811e-01 1.814344216844629987e+00 9.689361592324608807e+00 1.307513419433290558e+01 9.184794870941273004e+00 -1.059487150346802942e+01 -9.645334621672957409e-02 -8.123002641641492438e-01 -3.768004900437986304e+00 -5.804764076045572985e+00 -9.233982016439682639e+00 -1.886412044212213246e+01 2.777148945911964151e-02 3.154775709637282488e-01 3.138966025761087408e+00 7.026242213511711299e+00 1.176392208130426376e+01 9.411154005459936300e+00 1.550999999999999879e-01 -1.296495700000000006e+01 -1.681016999999999939e+02 -1.654420130000000029e+02 -1.647975883990000057e+02
8.341467676420000199e-01 3.311017107322999919e+00 -7.455251598140000269e-01 -6.502006547919999546e-01 -4.857522262269999835e-01 8.709012715920000369e-01 -3.444208297269999997e-01 -3.465083598900000061e-01 -3.396244148559999787e-01 -2.474631405000000117e-01 2.630036356776999984e+00 8.280253461080000488e-01 -4.089064473400000344e-02 -1.165092031484999957e+00 8.612422297389999981e-01 3.439041403020000054e-01 -9.157601906919999868e-01 -2.210069621770738735e+00 3.878690369985262176e+00 2.786548276448166939e-01 -8.013617423693014885e+00 -2.841962837140098941e+01 2.134987109404311578e+00 -3.171620082572610144e+01 -1.178208150525708362e+02 6.854028232419959288e+00 5.645922907107717492e+01 5.993396378481513409e+01 4.719637543847638739e+01 3.604219798099433802e+01 2.094602286808930813e+01 4.041015235003186490e+00 -3.222256500113142152e+01 -6.170425448405509883e+01 8.083422261137087617e+01 6.269211720386357456e+01 4.169200949374067733e+01 1.403654691152109280e+01 -1.910723774505938000e-01 -1.517468556342235209e+00 -6.448633309440782391e+00 -9.833487388468562074e+00 -1.503608540568921192e+01 -2.577580825527424935e+01 1.822867303228154490e-01 1.656821008981485432e+00 8.125863655948503350e+00 9.763428696612932001e+00 3.287775920728598589e+00 -2.124310308382123580e+01 -1.000350130643361674e-01 -8.506773025805515198e-01 -4.158551133554364121e+00 -6.839492393361226164e+00 -1.184534454280259830e+01 -2.512374345899675987e+01 2.616816988591701143e-02 2.981149541257386293e-01 2.979762827682174375e+00 6.703700190889741783e+00 1.139485071633910351e+01 9.520838032138467355e+00 1.436999999999999944e-01 -1.204833600000000082e+01 -1.471996839999999906e+02 -1.429473189999999931e+02 -1.422972092759999896e+02
7.171822933699999458e-01 3.329783665369999923e+00 -7.621621511349999656e-01 -5.416180826869999576e-01 -6.338387654910000446e-01 8.875034577710000372e-01 -3.402440674789999897e-01 -3.413194934359999877e-01 -3.417238954330000245e-01 -2.465148736380000094e-01 2.541701609710000032e+00 9.817030805030000362e-01 1.020519056199999976e-02 -1.179849931341999891e+00 8.225678523070000248e-01 3.996237627909999812e-01 -7.936487876600000213e-01 -2.175969706327835151e+00 3.932879047980602838e+00 2.731247382134591173e-01 -8.583719978769131842e+00 -2.853144493955665695e+01 2.151671715981991806e+00 -3.127294083971512606e+01 -1.135330531829370670e+02 7.111001071031321175e+00 5.896167363641365711e+01 6.133793154487532462e+01 4.813784307501352089e+01 3.708179654024190341e+01 2.258834003689032599e+01 7.595912349474454039e+00 -3.244634556927007196e+01 -6.203952823978663389e+01 8.042693193832231202e+01 6.223335666242746811e+01 4.118672874022294650e+01 1.367843178328702969e+01 -1.907361442677624475e-01 -1.514151708497324389e+00 -6.425496158990998907e+00 -9.801565601727633137e+00 -1.508094954161659196e+01 -2.637889187588310946e+01 1.780647354296362728e-01 1.607610447692884970e+00 7.614919506046031294e+00 8.615758398597908041e+00 1.031189353401041675e+00 -2.598818846119619508e+01 -9.822811789715354958e-02 -8.313949598451513268e-01 -3.965730842575799553e+00 -6.337300300251365037e+00 -1.060680990457413664e+01 -2.219310039562446946e+01 2.308390672530834589e-02 2.624789795265416448e-01 2.537217664345524870e+00 5.416705980090625872e+00 8.151396072636115875e+00 3.953557234498748851e+00 1.323000000000000009e-01 -1.214481699999999975e+01 -1.394267429999999877e+02 -1.371316820000000121e+02 -1.372090283610000085e+02
7.323653645269999624e-01 3.425325135760000084e+00 -7.817241574769999701e-01 -4.574580637710000119e-01 -7.380550333690000242e-01 9.587474525189999541e-01 -3.411767888889999933e-01 -3.391604264809999769e-01 -3.400242778840000257e-01 -2.496028001330000134e-01 2.525719953278999785e+00 1.378132803041000054e+00 7.709735296799999360e-02 -1.097681293056999907e+00 8.511147573920000431e-01 4.483090870759999791e-01 -8.563055863890000063e-01 -2.179531148803384166e+00 3.960961330515400558e+00 2.677669491217593012e-01 -8.615677834165177629e+00 -2.869179488102940212e+01 2.189873804933149870e+00 -3.209719677394178206e+01 -1.201609254836290575e+02 7.045439793956594698e+00 6.140884356957383972e+01 6.248150998450400806e+01 4.835842774508785880e+01 3.684973250783500021e+01 2.162374845339112994e+01 5.298821212340950382e+00 -3.257116693296277532e+01 -6.234607130794788077e+01 7.961841277672208150e+01 6.094795974651451331e+01 3.902460719854222049e+01 9.924060114561116919e+00 -1.910703306154310221e-01 -1.517889701462941998e+00 -6.473142744138886684e+00 -9.956883044242720970e+00 -1.560227323453252346e+01 -2.819466754403714859e+01 1.647221518500182058e-01 1.454900032532148835e+00 6.132053646078501785e+00 5.437988792916007341e+00 -4.912293160304788131e+00 -3.798530958417616432e+01 -9.886145175851392131e-02 -8.385557532339967812e-01 -4.055520096487898130e+00 -6.621507523907938619e+00 -1.150725813012769017e+01 -2.498987213595499313e+01 2.831745526357511492e-02 3.216344532637115949e-01 3.208311426007795841e+00 7.210252048884831844e+00 1.216665956542055227e+01 9.974288297695780514e+00 1.345000000000000084e-01 -1.244105300000000014e+01 -1.534238839999999868e+02 -1.497067419999999913e+02 -1.493089412539999898e+02
4.957788191540000167e-01 3.432908891093000125e+00 -7.446496693459999650e-01 -5.497210423749999686e-01 -5.755172375579999944e-01 9.256188771259999948e-01 -3.394856297539999845e-01 -3.359065560910000081e-01 -3.368738077930000241e-01 -2.449086740439999910e-01 2.438305499277999999e+00 1.047912311616000069e+00 2.315589775800000125e-02 -1.064897466801999926e+00 8.181382667640000328e-01 3.816620013020000091e-01 -8.824283591799999549e-01 -2.223725143037591945e+00 3.858913970590941211e+00 2.729929416410366017e-01 -8.373854236703030196e+00 -2.713367859568719709e+01 2.226699267152374428e+00 -2.995953209117376659e+01 -1.082518273819382841e+02 7.220115966540595842e+00 5.778571818483743527e+01 6.117199767930517851e+01 4.942282289829742581e+01 3.972822536171888430e+01 2.824938734792611683e+01 1.877470733802758573e+01 -3.215905236768842457e+01 -6.162776888808787135e+01 8.087763432375702166e+01 6.273483379907784041e+01 4.179937867023073750e+01 1.442844819184922756e+01 -1.913698109442549533e-01 -1.520776650833569610e+00 -6.490081511558996930e+00 -9.967405322964495440e+00 -1.548381640805662407e+01 -2.733297672869579387e+01 1.744541249273283134e-01 1.566457406624038207e+00 7.224122464750621475e+00 7.802587334719873091e+00 -4.166931068943343641e-01 -2.872626850819846922e+01 -1.010203814235182962e-01 -8.615725283805787393e-01 -4.284589173173928067e+00 -7.214941468467488406e+00 -1.296190964936078238e+01 -2.849287951982086042e+01 2.669560191386616613e-02 3.038178599605211860e-01 3.031695566422838439e+00 6.808045848777698694e+00 1.151080872255518273e+01 9.473292544145415661e+00 1.315999999999999948e-01 -1.037156799999999990e+01 -1.340052369999999939e+02 -1.297704090000000008e+02 -1.292978899350000006e+02
6.243581985420000313e-01 3.438269510077000213e+00 -7.443038901670000485e-01 -3.427392875529999827e-01 -8.470465917110000520e-01 1.032626946938999923e+00 -3.365611532860000032e-01 -3.307041889599999784e-01 -3.359324730179999996e-01 -2.245446722289999864e-01 2.398932671841000008e+00 7.731575234530000396e-01 5.830929123399999914e-02 -1.034842942210999928e+00 6.559148150720000015e-01 2.460530085139999990e-01 -7.269359942580000400e-01 -2.188467504187606938e+00 3.921391684309529779e+00 2.928231579977784160e-01 -8.944497750663622071e+00 -2.890047077265689524e+01 2.181064510540102308e+00 -3.209886222519565280e+01 -1.169648073581611385e+02 7.124653192898775522e+00 5.994656805647309028e+01 6.192101711050005974e+01 4.869382184572229733e+01 3.792502036157265621e+01 2.442096422314112303e+01 1.221764926082215297e+01 -3.235704927350027305e+01 -6.189038385416547072e+01 8.072749265534031338e+01 6.276659155395194034e+01 4.231143594106256955e+01 1.594110710386986263e+01 -1.898954756437082059e-01 -1.505332526481159006e+00 -6.338172835799548821e+00 -9.573612992986074488e+00 -1.451286192404791286e+01 -2.499573316174150506e+01 1.931793694974066611e-01 1.781965056104379164e+00 9.339566239444948792e+00 1.228276286656042160e+01 7.655493546560891538e+00 -1.355926248721632987e+01 -9.901616033473112366e-02 -8.404379647496948991e-01 -4.084920889230564178e+00 -6.727719693917825872e+00 -1.188775880252808648e+01 -2.630816445680694216e+01 2.427128624865714998e-02 2.752886482624628539e-01 2.652829038381872895e+00 5.649174176211322340e+00 8.427570263766661185e+00 3.895008733353587438e+00 1.282000000000000084e-01 -1.082559200000000033e+01 -1.459814700000000016e+02 -1.449865670000000080e+02 -1.456480210930000112e+02
5.878468607140000524e-01 3.459738666544999841e+00 -7.396964549419999813e-01 -6.165824692189999512e-01 -4.757502628229999808e-01 8.770841027250000366e-01 -3.311270513599999799e-01 -3.356284781419999752e-01 -3.366503727260000134e-01 -2.471737745500000027e-01 2.396667045247999894e+00 4.484832375450000241e-01 -1.295267607800000033e-02 -1.030282545513000025e+00 8.096185821150000406e-01 4.562293277119999768e-01 -8.588754624509999935e-01 -2.121535052540739485e+00 3.957687224431135853e+00 2.654119074936619471e-01 -8.988785426895766761e+00 -2.932513505813740551e+01 1.986093580109406398e+00 -3.157369514584716086e+01 -1.112692355965104696e+02 6.938354369535869814e+00 5.939077304920381550e+01 6.246775198917621452e+01 5.137678634466765715e+01 4.273966323451274008e+01 3.363897211858334657e+01 2.657159736714231357e+01 -3.254335023821548845e+01 -6.196930075287915685e+01 8.126186228770622222e+01 6.377447360815102684e+01 4.399177801707065782e+01 1.839824774256951656e+01 -1.914611417549300920e-01 -1.521611221760255983e+00 -6.492672642018730400e+00 -9.957607701860192506e+00 -1.538720153191867546e+01 -2.680669058467296040e+01 2.050970387460868682e-01 1.923214740028089897e+00 1.088265666307894008e+01 1.578143540473645601e+01 1.432394275368620207e+01 -1.293394238204468971e+00 -1.025804842123115845e-01 -8.782427951453318782e-01 -4.452220687780665820e+00 -7.654350606736160856e+00 -1.406424953199257466e+01 -3.129815404940159240e+01 2.371880218146842426e-02 2.703007841844074499e-01 2.657329923495545643e+00 5.821166918842794580e+00 9.348038609992144643e+00 6.384976898854958449e+00 1.368000000000000049e-01 -1.075665300000000002e+01 -1.377636660000000006e+02 -1.351567040000000191e+02 -1.350872256979999975e+02
8.193135328799999728e-01 3.463017021932000006e+00 -7.056872280399999475e-01 -4.171688205940000116e-01 -7.168877483200000178e-01 1.063226155463999900e+00 -3.338596893490000106e-01 -3.373813594830000206e-01 -3.334050219940000170e-01 -2.650802374619999902e-01 2.547827678198999912e+00 1.373610983055000068e+00 7.629066370699999489e-02 -1.204412029822000019e+00 9.838905612570000292e-01 6.123685688550000172e-01 -7.789148073239999803e-01 -2.243889701228218847e+00 3.901992573385747232e+00 2.433396673352249961e-01 -8.211224349150128887e+00 -2.830862094513955896e+01 2.202702656760047617e+00 -3.139107383149653430e+01 -1.187646491644782714e+02 7.006846881741789268e+00 5.750500575051309937e+01 6.029116654524258934e+01 4.682581812372283991e+01 3.518954172680825110e+01 1.927350543211041867e+01 9.740670782808417139e-01 -3.238828864666186291e+01 -6.226180066186903872e+01 7.903770296543457619e+01 5.974750952509776880e+01 3.671122570292077825e+01 4.760979860160555077e+00 -1.913171718990345771e-01 -1.520275725425722424e+00 -6.487534890763600792e+00 -9.968033753339222258e+00 -1.551801417434832686e+01 -2.755140834481135315e+01 1.645718012140787445e-01 1.453503085860459620e+00 6.130914220686195293e+00 5.459080807012546721e+00 -4.813738232631088465e+00 -3.765070036556552679e+01 -9.654297683211127135e-02 -8.131669043242337747e-01 -3.772621801448973411e+00 -5.805559486898493660e+00 -9.191432809441197449e+00 -1.862794149513478814e+01 2.443245293466690324e-02 2.776772537152085163e-01 2.707277374969251138e+00 5.865764757231991311e+00 9.151148098409370490e+00 5.499005174796165463e+00 1.441999999999999948e-01 -1.381607799999999919e+01 -1.470963130000000092e+02 -1.444717070000000092e+02 -1.442343420200000139e+02
5.943012780340000134e-01 3.510850369018999828e+00 -7.491915294530000491e-01 -5.299063909310000042e-01 -5.938289228419999510e-01 9.015029084229999601e-01 -3.531910775629999999e-01 -3.501139385709999829e-01 -3.517313421209999902e-01 -2.424634858259999970e-01 2.705969446377999965e+00 3.855542715649999952e-01 -5.516659953099999764e-02 -1.235010728038000050e+00 8.017880923800000392e-01 3.702992988239999783e-01 -7.864584083169999795e-01 -2.192578821569036052e+00 3.902918639737980033e+00 2.759872889935399143e-01 -8.815892055827907470e+00 -2.888674240541537941e+01 2.236828724153167691e+00 -3.273423013339262866e+01 -1.282453328495490155e+02 6.802646046544063019e+00 6.765230779363767510e+01 6.528997778723241652e+01 4.881780413520932882e+01 3.595374434616359594e+01 1.797693163784751746e+01 -5.934756398172098990e+00 -3.232323068202421723e+01 -6.184357684119512300e+01 8.071464952699547268e+01 6.261182159057583618e+01 4.173164885913503497e+01 1.446509101550546639e+01 -1.897513739300384916e-01 -1.503430221748294882e+00 -6.301118403362599096e+00 -9.422462293449825665e+00 -1.389468134741570005e+01 -2.256519501975406072e+01 2.132529771831982168e-01 2.019267675364838421e+00 1.189457029464728244e+01 1.794528766477331416e+01 1.799876333233159187e+01 4.133520479717553542e+00 -9.716058575149179311e-02 -8.196530006297898518e-01 -3.832361596768902867e+00 -5.945238549449382681e+00 -9.463442367513451359e+00 -1.898407616732874814e+01 2.250494007560048526e-02 2.560901510042773999e-01 2.472127635827878311e+00 5.260837197088844341e+00 7.854656306224771178e+00 3.589259913355554055e+00 1.580000000000000016e-01 -1.400117799999999946e+01 -1.638814429999999902e+02 -1.682138649999999984e+02 -1.699824183709999943e+02
6.329411750350000254e-01 3.522416403184999822e+00 -7.289792251079999508e-01 -8.538468963509999732e-01 -1.899518326599999862e-01 7.428630658860000402e-01 -3.497675020339999774e-01 -3.442328295070000155e-01 -3.465041689400000235e-01 -2.411108319359999974e-01 2.483882643219000208e+00 5.519015818069999968e-01 -2.001182416610000070e-01 -1.129519908353999957e+00 8.956638215250000146e-01 1.941482559840000122e-01 -1.028415604989999954e+00 -2.145265376567742521e+00 3.947579291599537132e+00 2.997116056433307141e-01 -8.960946306825206875e+00 -2.982468276971574639e+01 1.997403726536180146e+00 -3.296697439025261644e+01 -1.165907364964381543e+02 6.750683047685305027e+00 5.750072316222559721e+01 6.178008918137443573e+01 5.191174366391187078e+01 4.407622324537850744e+01 3.617086216056440406e+01 2.925697531697136000e+01 -3.242639906393792870e+01 -6.182824477907376348e+01 8.128944228665375249e+01 6.362571482441966708e+01 4.335904225605375473e+01 1.637493137812559141e+01 -1.904519626664011867e-01 -1.510319385525632052e+00 -6.347917373525726603e+00 -9.480509890802828465e+00 -1.374967825138027600e+01 -2.106790774549221013e+01 1.910000252158766398e-01 1.758978112667757054e+00 9.207535610612509913e+00 1.221021281434372519e+01 8.077864704983948485e+00 -1.156339546761224568e+01 -1.034575854894383279e-01 -8.870940691343259799e-01 -4.518272333438632771e+00 -7.766445188731888827e+00 -1.411150678861150531e+01 -3.062453471837184082e+01 2.632689837687628501e-02 3.010296235202354342e-01 3.068695785774301132e+00 7.093518158761735748e+00 1.276769551384001566e+01 1.230091165664210706e+01 1.386999999999999900e-01 -1.016268499999999975e+01 -1.516611950000000206e+02 -1.458698709999999892e+02 -1.448111307720000127e+02
7.735613963990000119e-01 3.529530632491999942e+00 -7.349355737910000519e-01 -6.759602588819999536e-01 -4.440133538639999822e-01 8.248299114149999500e-01 -3.494977591030000164e-01 -3.487970531840000055e-01 -3.451856412000000041e-01 -2.422115575100000084e-01 2.617179885299000031e+00 9.752938332880000116e-01 -4.174403121700000219e-02 -1.062080337260999929e+00 8.545431713400000184e-01 2.641299438520000042e-01 -8.566360459370000457e-01 -2.169257420100749290e+00 3.940174722877653579e+00 2.909763976288297638e-01 -8.228589970748339866e+00 -2.790481018596697638e+01 2.192953242536774372e+00 -3.032281368535579347e+01 -1.047321095487248783e+02 7.350457063378045497e+00 6.112055843624077767e+01 6.258899121282144051e+01 4.907064414043647815e+01 3.803449645492452191e+01 2.358290622468374309e+01 8.132012238361857825e+00 -3.243026418756052465e+01 -6.196571012207257212e+01 8.067692535745396754e+01 6.260916057543508373e+01 4.169531686922898928e+01 1.397191566340507052e+01 -1.913249335872411194e-01 -1.520144502705135459e+00 -6.476437290450336448e+00 -9.910266183006532614e+00 -1.524743473706959307e+01 -2.637662732959525513e+01 1.749389380816065431e-01 1.572381863632597687e+00 7.296764391521199933e+00 7.987868973186844634e+00 4.469428142644179570e-03 -2.770546068899076175e+01 -1.024806912220416616e-01 -8.770856291122076653e-01 -4.436564409365022499e+00 -7.602549257897587509e+00 -1.389269881501821402e+01 -3.071737392874292638e+01 2.253918035076401399e-02 2.570062711188900728e-01 2.508039484029197741e+00 5.423628263212951772e+00 8.448913467545212441e+00 4.990528934342623124e+00 1.255000000000000004e-01 -9.170648999999999162e+00 -1.226860259999999982e+02 -1.180231313000000029e+02 -1.176925343919999989e+02
8.460704308009999730e-01 3.537967605194999976e+00 -7.174691264550000502e-01 -6.899546235279999662e-01 -3.538100285419999991e-01 8.138401436859999949e-01 -3.482051583019999952e-01 -3.525953637249999995e-01 -3.490296062659999921e-01 -2.641476961409999769e-01 2.751121127334000160e+00 8.719777417070000425e-01 -7.278621390499999400e-02 -1.182291544524999960e+00 1.045406636315999949e+00 4.558939178690000205e-01 -9.405062118910000324e-01 -2.225108507239666356e+00 3.907349323323411561e+00 2.650997125262940513e-01 -8.363171291266437990e+00 -2.842145727253638299e+01 2.208956647856513023e+00 -3.190033130619058710e+01 -1.221373896687019709e+02 6.868641061172491291e+00 6.019521498291484107e+01 6.172625265902897240e+01 4.748895234275141064e+01 3.542570531268925293e+01 1.843687263867776238e+01 -3.708587504891163178e+00 -3.236868375023017563e+01 -6.212513847031901548e+01 7.953530887492345869e+01 6.047759942226457497e+01 3.762469297100868459e+01 6.035639879420863885e+00 -1.912923491548499111e-01 -1.519599332288801952e+00 -6.461643516585999336e+00 -9.843893058467536150e+00 -1.495907692307930326e+01 -2.517865642267820903e+01 1.783900200020180349e-01 1.612389385402634101e+00 7.704758800544453834e+00 8.895447217240551652e+00 1.776547029540552325e+00 -2.397943493806216608e+01 -1.006904377673368683e-01 -8.574487005697778441e-01 -4.216297487605988437e+00 -6.962668907298875887e+00 -1.204206055556658761e+01 -2.522900913895323782e+01 2.557555661251491655e-02 2.919010702087505016e-01 2.933011133853062447e+00 6.642204079310126019e+00 1.147047946685115072e+01 1.001238704150641823e+01 1.529000000000000081e-01 -1.392290299999999981e+01 -1.556315170000000023e+02 -1.533313929999999914e+02 -1.531521259490000091e+02
6.591311273119999647e-01 3.538273488086999929e+00 -7.274995729390000276e-01 -3.313975944920000138e-01 -8.645331940029999940e-01 1.015762467697000071e+00 -3.261767981279999895e-01 -3.273352936650000267e-01 -3.273447763160000079e-01 -2.421269190310000041e-01 2.350471684887999846e+00 6.594940210880000375e-01 8.366689308399999359e-02 -1.054092762835000086e+00 7.808631435139999910e-01 4.041598166020000105e-01 -8.123414589599999847e-01 -2.190966316741699060e+00 3.953951321811332686e+00 2.735930362435964325e-01 -8.437125564861267080e+00 -2.814934487190297574e+01 2.194050163716302126e+00 -3.188187796880346525e+01 -1.257915973437436747e+02 6.806763411539751729e+00 5.643839710692991218e+01 6.016248444568242348e+01 4.815315607308094314e+01 3.799677154526728629e+01 2.564226189840257675e+01 1.569492356564514957e+01 -3.253504192037829768e+01 -6.232054976511626876e+01 7.956596458798156846e+01 6.084673542010536806e+01 3.887519305696108773e+01 9.801815874130687334e+00 -1.902206177730386971e-01 -1.508868465122560121e+00 -6.379045815747656611e+00 -9.697853481411209842e+00 -1.490001806897663172e+01 -2.624475970332641239e+01 2.004508935395366009e-01 1.866953887010132096e+00 1.021711132182153392e+01 1.418118207038805778e+01 1.108064265386517810e+01 -7.476347767496405616e+00 -9.850435782148098118e-02 -8.348922271916149329e-01 -4.025825493513172759e+00 -6.564369488211887926e+00 -1.144951374701816249e+01 -2.513980026811671209e+01 2.873816679204865138e-02 3.260984124405725826e-01 3.244021777757770231e+00 7.263658291260748356e+00 1.214201007570462210e+01 9.680214690651533616e+00 1.378000000000000058e-01 -1.394059799999999960e+01 -1.666103420000000028e+02 -1.662552000000000021e+02 -1.664091538339999943e+02
6.036089081359999886e-01 3.594956913551000000e+00 -7.685508374289999889e-01 -3.734366465869999874e-01 -8.697052249240000421e-01 1.072237991733999918e+00 -3.211642225940000150e-01 -3.234325718309999931e-01 -3.204639177849999965e-01 -2.320072755760000105e-01 2.176879728762000088e+00 1.280892300027000053e+00 9.390882956599999609e-02 -9.110812878109999513e-01 6.432109391600000503e-01 3.689119507170000034e-01 -8.234616280840000302e-01 -2.180206394514451418e+00 3.894623254087964614e+00 2.756843584881458198e-01 -8.765596933373167587e+00 -2.847901757562515712e+01 2.047045026066050877e+00 -3.094980171039132699e+01 -1.067432487765386924e+02 7.191857981674363742e+00 6.508830580267390076e+01 6.569209551306980188e+01 5.404860531383648947e+01 4.628798894022572341e+01 4.001127177388588763e+01 3.542342466705751036e+01 -3.228815336818698967e+01 -6.169022739561938806e+01 8.133332053789553129e+01 6.378563358324129950e+01 4.414901762553107289e+01 1.943388617918973083e+01 -1.905719945557920181e-01 -1.512641727334155473e+00 -6.420259699778964269e+00 -9.816149543693867940e+00 -1.523939482493617525e+01 -2.724696781676360757e+01 1.697524068501992667e-01 1.511828955273754493e+00 6.661277164132503259e+00 6.533342431862070754e+00 -2.950628419738039465e+00 -3.421858021238438852e+01 -1.014398654629267427e-01 -8.668055487018727634e-01 -4.370452662078307071e+00 -7.528525615019908912e+00 -1.408397130729054147e+01 -3.245670566041617633e+01 2.892072419686807574e-02 3.280895166866127366e-01 3.263197683612270694e+00 7.306204217883343510e+00 1.220931417721638645e+01 9.732371698549888706e+00 1.293999999999999873e-01 -9.152461000000000624e+00 -1.314863070000000107e+02 -1.249115963000000136e+02 -1.238983498230000038e+02
9.191384511310000116e-01 3.641423400013999778e+00 -7.090129841560000035e-01 -6.753549926209999610e-01 -3.477292121530000113e-01 8.667027049440000352e-01 -3.276161630630000099e-01 -3.355285118840000136e-01 -3.304803281450000019e-01 -2.500002616109999742e-01 2.407525439735000106e+00 1.104046342698000061e+00 -1.274955194259999869e-01 -1.052039493561000016e+00 9.653680758970000220e-01 3.037560958430000069e-01 -8.217821592470000436e-01 -2.191274182958884875e+00 3.948417865666235205e+00 2.862645337886149388e-01 -8.553986928371367426e+00 -2.955822376413735597e+01 1.983417898018976278e+00 -3.111550521217992937e+01 -1.014204489755715883e+02 7.297421586371875435e+00 5.640124383190288881e+01 6.101507551997381995e+01 5.108295180133922742e+01 4.302937151755786260e+01 3.480865271421799889e+01 2.828754495624238174e+01 -3.248075145605788094e+01 -6.220324680949030949e+01 7.976803416028469940e+01 6.100407688635217340e+01 3.867958367410693654e+01 8.007339546779167705e+00 -1.903747938133283912e-01 -1.509628009988940311e+00 -6.346604887186510169e+00 -9.493854644301404022e+00 -1.385982479378239240e+01 -2.163707550072084018e+01 1.687925084796160491e-01 1.502512804402322821e+00 6.637028360754551493e+00 6.611233274493249823e+00 -2.473030787716174572e+00 -3.247888557775622331e+01 -1.032044928458968197e-01 -8.846766508352066349e-01 -4.506712081656544022e+00 -7.770476961132813720e+00 -1.425540642454867069e+01 -3.145667210452355889e+01 2.002240936518618827e-02 2.288980665745909138e-01 2.204490837141046544e+00 4.644188359846052272e+00 6.761440846042062525e+00 2.439097810081103823e+00 1.222000000000000031e-01 -8.125391999999999726e+00 -1.162868651000000000e+02 -1.097049360000000036e+02 -1.088184370839999957e+02
7.391712515470000300e-01 3.651925021279999850e+00 -7.464268201539999703e-01 -4.237971742680000098e-01 -7.555474706029999821e-01 9.935614741210000433e-01 -3.402976255499999825e-01 -3.404196924780000244e-01 -3.362294974989999963e-01 -2.387531911000000118e-01 2.504829101873999875e+00 7.452915220500000437e-01 6.225000723500000166e-02 -9.885069865790000465e-01 7.203163435460000485e-01 4.146518789379999848e-01 -7.881611343609999931e-01 -2.144219569693532890e+00 3.956541764448212373e+00 2.715599215144418044e-01 -8.541835095323694560e+00 -2.913598191044379959e+01 2.131404670113620892e+00 -3.217020714740817056e+01 -1.182640000882390581e+02 7.013780954217867958e+00 6.757629522707085812e+01 6.566548898476472118e+01 5.023386914783584700e+01 3.856629324500175926e+01 2.350679606977886493e+01 7.721689388210092986e+00 -3.253624955284954012e+01 -6.207250834688325369e+01 8.077211429123644848e+01 6.298166003988746553e+01 4.277198293621393077e+01 1.692928364852584977e+01 -1.907179813507540178e-01 -1.514049412263622330e+00 -6.428563992001368632e+00 -9.821603469857857149e+00 -1.518365659093031184e+01 -2.684084077577537997e+01 1.925653669044557481e-01 1.775134127920180660e+00 9.283559910415092986e+00 1.219017303546407760e+01 7.560406835608111109e+00 -1.357149292268158725e+01 -1.008855229407353837e-01 -8.605156949007024547e-01 -4.291114400116948779e+00 -7.278354816612467637e+00 -1.329930724844215639e+01 -2.994017434362159591e+01 2.534021411921288588e-02 2.877428653534296332e-01 2.812123152706622164e+00 6.122352984275450716e+00 9.653196023169160256e+00 6.130042107547679642e+00 1.322000000000000119e-01 -1.176277200000000001e+01 -1.445903449999999850e+02 -1.424180450000000064e+02 -1.424866340920000027e+02
9.117770340509999683e-01 3.673178695692000062e+00 -7.302724336660000315e-01 -5.742152265290000335e-01 -5.288109941830000382e-01 8.993456770979999515e-01 -3.518254392190000024e-01 -3.477337715559999931e-01 -3.470288671389999968e-01 -2.398832506699999922e-01 2.697077361878000179e+00 6.641747399799999840e-01 -9.959821912900000684e-02 -1.055978736858000033e+00 8.718028719020000095e-01 2.242779489710000074e-01 -8.259099579140000147e-01 -2.270315321920256757e+00 3.845836880162998739e+00 2.929706145021056529e-01 -8.635620141412690742e+00 -2.946306503209398642e+01 2.201050702411003090e+00 -3.301681012085710165e+01 -1.214100433982201963e+02 7.035214527582588140e+00 5.998497041255426865e+01 6.149700892648608175e+01 4.707486991081554351e+01 3.483823176606617267e+01 1.758003923401827961e+01 -4.881325785224333025e+00 -3.206592777166101627e+01 -6.164436557423623952e+01 8.029239761116517116e+01 6.160036171208040656e+01 3.961394313215320295e+01 9.766792031464333945e+00 -1.895106903779297802e-01 -1.500678694603023500e+00 -6.263260638652240253e+00 -9.291644768904561147e+00 -1.342525065231187220e+01 -2.090075872771608445e+01 1.924394329851478180e-01 1.774536399828105404e+00 9.314893923715649393e+00 1.233532821461898621e+01 8.025068735506685869e+00 -1.228143530095664460e+01 -1.016144251273478349e-01 -8.678863283288600350e-01 -4.346606320603435769e+00 -7.373617615523687441e+00 -1.334488744473662791e+01 -2.941195729670393888e+01 2.312231894511333069e-02 2.633632113454659751e-01 2.568918282393556574e+00 5.557920465728046544e+00 8.659899638380638365e+00 5.136154682783467429e+00 1.290999999999999925e-01 -1.152539299999999933e+01 -1.488931819999999959e+02 -1.473215879999999913e+02 -1.477631749699999943e+02
8.245977629980000279e-01 3.682211914029999811e+00 -7.447261733550000207e-01 -4.392899618219999747e-01 -7.245248724359999448e-01 9.927844194039999737e-01 -3.270471151480000005e-01 -3.299207015689999967e-01 -3.284844681779999775e-01 -2.355786666099999871e-01 2.319690155152999811e+00 1.448561469106999899e+00 -8.322522307999999369e-03 -1.202290578139999955e+00 8.596437252040000088e-01 1.928031594630000012e-01 -8.513368344099999652e-01 -2.233947907329294047e+00 3.938764335394154603e+00 2.999138467229700566e-01 -8.729597755326350850e+00 -2.834050647968904713e+01 2.197499416239105940e+00 -3.192166457230226229e+01 -1.189365087960869829e+02 7.040223893125474142e+00 6.190832925095121908e+01 6.358986122909639249e+01 5.145175740694698874e+01 4.231128923635650807e+01 3.260526760846959604e+01 2.560124143569929345e+01 -3.241789618402347628e+01 -6.226828882923764752e+01 7.919127812625026763e+01 6.005645522494617694e+01 3.725794243593903587e+01 5.657971670663663133e+00 -1.896893457252918913e-01 -1.502911497218447190e+00 -6.302136996407099012e+00 -9.443549252406816308e+00 -1.402957994718413559e+01 -2.321039000927934737e+01 1.623030746435800142e-01 1.427619250088972169e+00 5.881115931603325464e+00 4.920637556913160182e+00 -5.837549990640812148e+00 -3.975375539780323209e+01 -9.659895277190884422e-02 -8.138443763622232874e-01 -3.782926493394804357e+00 -5.841843491522451970e+00 -9.316468869480081239e+00 -1.901786005302003346e+01 2.801065552007113435e-02 3.182798153791494000e-01 3.175735742674068440e+00 7.137787425726082269e+00 1.205398865019221688e+01 9.898388000210621485e+00 1.368999999999999939e-01 -1.133775699999999986e+01 -1.561941980000000001e+02 -1.513485249999999951e+02 -1.507081417530000067e+02
5.396771639499999829e-01 3.696862177929999937e+00 -7.639488579890000297e-01 -5.652717721269999718e-01 -5.286725316450000545e-01 9.249019531909999925e-01 -3.435312086530000197e-01 -3.417688080240000037e-01 -3.428019320949999837e-01 -2.616472749209999837e-01 2.549000327303000191e+00 9.266009759769999743e-01 -4.633592221700000291e-02 -9.831649321550000042e-01 9.358936566079999464e-01 6.128965672439999901e-01 -8.631877141980000001e-01 -2.203004171873871542e+00 3.887883958558199904e+00 2.415004610984682054e-01 -8.506532217232523507e+00 -2.760362639204861068e+01 2.228381092966755350e+00 -3.032615088759323640e+01 -1.110003015813393290e+02 7.205985105401353508e+00 6.212651775070846583e+01 6.311421604228569748e+01 4.939149861761524818e+01 3.839169313834398878e+01 2.421694481748476235e+01 9.685442524762407857e+00 -3.232676371037152308e+01 -6.191172547614673505e+01 8.040142319562575324e+01 6.208787195897845379e+01 4.090552404279875987e+01 1.238282118917043029e+01 -1.903973664917093800e-01 -1.510241660304076472e+00 -6.370144165113440948e+00 -9.607303216771438059e+00 -1.437513681101888707e+01 -2.378292229996320017e+01 1.791949720331692253e-01 1.621042219380095517e+00 7.765178133146767081e+00 8.975260339901312889e+00 1.795836695625621537e+00 -2.423993947218427181e+01 -1.028485082729621858e-01 -8.812908213240044919e-01 -4.490926396910790430e+00 -7.777007505282258037e+00 -1.445248494277228524e+01 -3.256573774716633807e+01 2.519354879101326494e-02 2.868466601510475389e-01 2.839434030123249020e+00 6.295180274325534064e+00 1.037407483123865148e+01 7.849696488040648568e+00 1.218999999999999945e-01 -1.199779999999999980e+01 -1.357107310000000098e+02 -1.329321129999999869e+02 -1.327597864010000137e+02
6.437356429639999877e-01 3.709979100032999799e+00 -7.271409969640000304e-01 -5.425415602090000178e-01 -5.511616115890000112e-01 9.783332951190000237e-01 -3.315684802289999844e-01 -3.321958886560000268e-01 -3.271467959509999912e-01 -2.531090567789999746e-01 2.322113286161000101e+00 1.367854041151000066e+00 -1.170387019699999955e-02 -1.218261183472000075e+00 8.677004724989999529e-01 4.997381196910000156e-01 -7.816177463879999676e-01 -2.203384345246587550e+00 3.884408318077662958e+00 2.575069751876131741e-01 -8.644567452713699751e+00 -2.936746494551748299e+01 2.010847944936521081e+00 -3.129118512146505537e+01 -1.074561364249814090e+02 7.112100004540175213e+00 6.467161690080058634e+01 6.542278374935479235e+01 5.358973444218742088e+01 4.530074236195178372e+01 3.740854151497295987e+01 3.107177373775452622e+01 -3.228799330169379544e+01 -6.182289915562969185e+01 8.061719840651107916e+01 6.240243089828317125e+01 4.133613602672470932e+01 1.357668273382360091e+01 -1.909731128399688171e-01 -1.516372181962153842e+00 -6.435200101173794707e+00 -9.790697509949067623e+00 -1.489497126656606163e+01 -2.529421221520567187e+01 1.625189452610649454e-01 1.430610972210993648e+00 5.930587450903296087e+00 5.067033047125098832e+00 -5.459319538415227768e+00 -3.875204860900399950e+01 -9.790010344133692755e-02 -8.275879492069941890e-01 -3.913776229466408463e+00 -6.163329219435338402e+00 -1.002421439195490116e+01 -2.033841813614296257e+01 2.163136750550540346e-02 2.464106611514386147e-01 2.371451934926108507e+00 5.013297730961637555e+00 7.357347441630640361e+00 2.911465593890347758e+00 1.303999999999999881e-01 -1.025900299999999987e+01 -1.255338350000000105e+02 -1.201672051000000039e+02 -1.193398172809999949e+02
9.245761564009999933e-01 3.752797195736000013e+00 -7.304075421340000540e-01 -3.620633819840000100e-01 -8.077852580109999847e-01 1.058445538923999951e+00 -3.373664553640000063e-01 -3.406225596640000131e-01 -3.334795057289999809e-01 -2.218458931839999981e-01 2.612693890901999882e+00 4.494528927990000255e-01 3.825015691199999679e-02 -9.927266543530000042e-01 6.532926418129999524e-01 2.050267165330000030e-01 -7.257986106160000395e-01 -2.190033215880148099e+00 3.917002203875697308e+00 2.977209209386369460e-01 -8.184483296087353921e+00 -2.838639764657587605e+01 2.236112117573319846e+00 -3.200986054974044492e+01 -1.192385008122224548e+02 7.068369178663259866e+00 6.308594927280125830e+01 6.290178742985612104e+01 4.732130056856086497e+01 3.457716082781296052e+01 1.664848883548313907e+01 -6.871179845154681054e+00 -3.232543587688975606e+01 -6.182460958293007991e+01 8.087866258085435334e+01 6.300326186875278012e+01 4.271260610202833874e+01 1.649998727944103649e+01 -1.898934171885809097e-01 -1.505179264935552652e+00 -6.330535287826227986e+00 -9.535527067557580949e+00 -1.433818667419899917e+01 -2.426219384022831704e+01 2.142816109367501332e-01 2.030708710194188527e+00 1.198297046585938830e+01 1.806244277465340531e+01 1.801519709597477359e+01 3.828139970999759001e+00 -1.002203815486150396e-01 -8.534037799743919850e-01 -4.219563281086556650e+00 -7.091414590046942301e+00 -1.283594135328330665e+01 -2.879203977529846981e+01 2.355399269107346857e-02 2.673259237070937933e-01 2.569520628430809417e+00 5.444087568777320918e+00 8.018025219289862449e+00 3.341662388256890104e+00 1.259000000000000119e-01 -1.085366699999999973e+01 -1.443457280000000083e+02 -1.444028320000000178e+02 -1.452967064789999938e+02
7.138352418729999593e-01 3.756695743005999955e+00 -7.767727896749999639e-01 -2.520557027279999862e-01 -9.855911923219999871e-01 1.060779240480000052e+00 -3.199167274299999919e-01 -3.242148505599999897e-01 -3.260857011850000209e-01 -2.457736975500000032e-01 2.322349746878999976e+00 8.254405573919999517e-01 1.656662294429999960e-01 -1.071422929031000004e+00 7.466069308270000260e-01 5.564103922699999982e-01 -6.658635743240000071e-01 -2.208828761409034058e+00 3.905739536585727034e+00 2.506831291775382109e-01 -8.739268240515551511e+00 -2.838044145067937407e+01 2.168073281346217573e+00 -3.122633326023913014e+01 -1.173355976219675938e+02 7.092474775668221376e+00 5.787244193244585944e+01 6.081398599299883045e+01 4.815463077623410015e+01 3.764503239281490465e+01 2.473383464469884530e+01 1.418892504945953270e+01 -3.238948701079063142e+01 -6.207827124261242346e+01 7.999440116905050502e+01 6.154198756172262108e+01 4.028439803471081859e+01 1.259024552983261636e+01 -1.906462711095804063e-01 -1.513694177001127628e+00 -6.443279968481306241e+00 -9.913013141454682042e+00 -1.563921439182438888e+01 -2.885774340403773763e+01 1.932752950997125296e-01 1.782462179772423161e+00 9.318065576605061295e+00 1.218199263291717926e+01 7.333164564938260632e+00 -1.445772526471160901e+01 -9.684073510905324977e-02 -8.171449004659941950e-01 -3.848905804897336136e+00 -6.106430538473888170e+00 -1.033746115737004878e+01 -2.256975819064692246e+01 2.393663578602153383e-02 2.709444435158663844e-01 2.576676693034968046e+00 5.376622540463828592e+00 7.582907470704356889e+00 2.056076089107548466e+00 1.332000000000000128e-01 -1.310719699999999932e+01 -1.462287249999999972e+02 -1.465778430000000014e+02 -1.473221165989999974e+02
9.296301290749999779e-01 3.813227697919999937e+00 -7.676540634209999547e-01 -7.293134699029999446e-01 -3.600440338220000092e-01 8.156865671620000535e-01 -3.538408260270000105e-01 -3.525359956190000088e-01 -3.488155830429999771e-01 -2.439334347909999923e-01 2.649475922369000092e+00 1.256662512766000050e+00 -1.273702636540000044e-01 -1.264188001211999923e+00 9.657661749960000375e-01 1.843885338540000030e-01 -9.265644933169999709e-01 -2.197451694995967486e+00 3.954588482958665274e+00 3.012923633209186325e-01 -8.648726126547201076e+00 -2.922839821434760310e+01 2.176985863700068080e+00 -3.263595642414697551e+01 -1.187800549993943093e+02 7.019813107537224539e+00 6.680592893851920167e+01 6.553485711252915280e+01 5.076609584137624154e+01 3.950241463760044525e+01 2.493808613544131703e+01 9.124610417629106962e+00 -3.246779178595858184e+01 -6.220037516136162736e+01 7.973689229334419792e+01 6.097372208086810730e+01 3.871256459436960995e+01 7.913863937911113311e+00 -1.903663027462996205e-01 -1.509705216559589669e+00 -6.355022685947983696e+00 -9.538438896008102574e+00 -1.407151457039243070e+01 -2.253216306153612081e+01 1.633429470091194158e-01 1.440310103678315912e+00 6.036040369847438747e+00 5.317722839762256015e+00 -4.923170748139148678e+00 -3.751446337844713241e+01 -9.900435649261597748e-02 -8.392063779175059635e-01 -4.022197850224026539e+00 -6.422931585951404898e+00 -1.056604844691468692e+01 -2.123709358068749964e+01 2.461328770589645346e-02 2.808104200569132569e-01 2.796553296494014518e+00 6.248636887690714126e+00 1.049837078226142673e+01 8.461674272174905198e+00 1.391000000000000014e-01 -1.129496999999999929e+01 -1.492537619999999947e+02 -1.446294890000000066e+02 -1.441673327059999963e+02
9.928906152880000446e-01 3.822775858851000130e+00 -7.552683741369999870e-01 -4.010812019369999759e-01 -7.954336560439999593e-01 1.016462403513000101e+00 -3.363302764209999962e-01 -3.382269406799999767e-01 -3.355904385599999817e-01 -2.392327640899999941e-01 2.482546083361000022e+00 1.331259335621000073e+00 1.383343595400000035e-02 -9.159943404070000073e-01 8.317587107220000275e-01 2.773876224490000042e-01 -7.424404515560000251e-01 -2.232629466029050214e+00 3.926641761051431256e+00 2.892427524669282657e-01 -8.843788438343802127e+00 -2.972397552373999829e+01 2.158679559482075128e+00 -3.253137666082267287e+01 -1.141378343275867451e+02 7.353918548232821095e+00 6.566469694338002228e+01 6.471458021619241663e+01 4.974303869048552684e+01 3.821122529980139859e+01 2.335257293119441968e+01 8.127197091464706702e+00 -3.239792957018966035e+01 -6.221764433108504733e+01 7.932849300035520912e+01 6.028130085152634621e+01 3.766200993109492146e+01 6.823488435856464029e+00 -1.895771449776480211e-01 -1.501833507970680159e+00 -6.296063031484228745e+00 -9.441360084132696784e+00 -1.408462593410428809e+01 -2.357833770212768343e+01 1.670982740786445264e-01 1.481820622140392230e+00 6.383794620187191349e+00 5.962998721292525950e+00 -3.960659599532855957e+00 -3.613271721084901600e+01 -1.019130358191357583e-01 -8.717416062713989611e-01 -4.414728337649867385e+00 -7.630156081222406073e+00 -1.428419719585974157e+01 -3.279352624486490697e+01 2.384006681030575309e-02 2.705471958961161438e-01 2.605568269218696997e+00 5.539784736217446159e+00 8.235081019286967674e+00 3.696115062642738369e+00 1.262000000000000066e-01 -9.939030000000000697e+00 -1.363467349999999954e+02 -1.319929149999999822e+02 -1.317373320289999867e+02
5.969349381309999591e-01 3.873408653054000172e+00 -7.140277742849999720e-01 -6.788993609869999890e-01 -3.813509669140000002e-01 8.211773642430000297e-01 -3.402056937049999785e-01 -3.408247689889999932e-01 -3.409048840080000087e-01 -2.631389762620000017e-01 2.465363299142000031e+00 4.065624236379999923e-01 -1.394771719829999979e-01 -1.082454282757000064e+00 9.527172159740000534e-01 5.830715301469999723e-01 -9.859230741640000462e-01 -2.154468576420662806e+00 3.932217261685257093e+00 2.468605018215400126e-01 -8.768576451461163046e+00 -2.910857779632608455e+01 2.051544670259543679e+00 -3.258328225391972666e+01 -1.267021012536540212e+02 6.491872144688849211e+00 6.044846509081570218e+01 6.294085835172199239e+01 5.131745363758420808e+01 4.223895798610125496e+01 3.210235656782809599e+01 2.357283313556002824e+01 -3.248254921263702499e+01 -6.201510107174242847e+01 8.070327134775752143e+01 6.271641600723913967e+01 4.201762198912785351e+01 1.428969967016660725e+01 -1.899271501869138901e-01 -1.504940188692632574e+00 -6.300528903580212337e+00 -9.374404923870420347e+00 -1.356597439835401708e+01 -2.096840280472894946e+01 2.056373109928369414e-01 1.930035587556357290e+00 1.097543832419183829e+01 1.602592667532562132e+01 1.486224911689690487e+01 -2.363614046613269071e-01 -1.024798597221327073e-01 -8.769099286484396405e-01 -4.427462680407922235e+00 -7.559221495226291943e+00 -1.370946007068885741e+01 -2.999935418501147311e+01 2.833534476270464439e-02 3.233029224687945513e-01 3.300463813545624792e+00 7.654453874304235406e+00 1.379021609626901501e+01 1.326273658568963221e+01 1.557000000000000051e-01 -1.464352799999999988e+01 -1.704595720000000085e+02 -1.687380699999999933e+02 -1.681352692110000078e+02
6.617407773719999886e-01 3.884709223548000079e+00 -7.270613438520000527e-01 -3.055864698490000086e-01 -8.751374853319999758e-01 1.099406253431000069e+00 -3.286572295769999985e-01 -3.272554322749999800e-01 -3.290009602250000276e-01 -2.405736652319999946e-01 2.343591832866999791e+00 1.491773843028999957e+00 2.982155246000000107e-02 -1.063158302608999906e+00 6.990666987570000046e-01 4.990092007440000144e-01 -7.538791853940000065e-01 -2.208009063825076890e+00 3.869651922905130714e+00 2.570018317233004335e-01 -8.623318110326236408e+00 -2.784098592381961623e+01 2.184950429120129378e+00 -3.066173568809469430e+01 -1.110468795938065654e+02 7.231514630103669461e+00 5.939564226067961528e+01 6.176282258609974463e+01 4.901809433266540594e+01 3.869610267716814178e+01 2.623867271994685879e+01 1.610756319140240933e+01 -3.223288201357051008e+01 -6.171326768694955689e+01 8.091518946549167879e+01 6.298914771537192081e+01 4.267904136461871900e+01 1.670249402314743747e+01 -1.892100660141136648e-01 -1.497899403643377259e+00 -6.253263569863226401e+00 -9.318325442400293923e+00 -1.372932193638060383e+01 -2.254833487238489553e+01 1.630606843597828259e-01 1.435878129509095880e+00 5.945922805532280364e+00 5.031971103077861329e+00 -5.696085271543642747e+00 -3.961927063911310398e+01 -9.807770939110374564e-02 -8.302850720116111694e-01 -3.977418022410267096e+00 -6.432318567383166652e+00 -1.110225409351313530e+01 -2.424482578535526756e+01 2.621013297726086655e-02 2.972839478904586441e-01 2.905871870451174122e+00 6.334140409033657271e+00 9.999766603871268700e+00 6.411714727745718712e+00 1.270000000000000018e-01 -1.102498399999999990e+01 -1.375913669999999911e+02 -1.335049359999999865e+02 -1.330649948020000011e+02
5.782565842410000156e-01 3.889716851663000075e+00 -7.289084244950000402e-01 -5.021171295270000501e-01 -5.954945931089999922e-01 9.628840794709999651e-01 -3.395655755479999871e-01 -3.366289162030000059e-01 -3.364881454340000189e-01 -2.455200254319999942e-01 2.430248597023000112e+00 1.026051510425000091e+00 3.338673433099999949e-02 -1.111862261044000100e+00 8.671832692859999803e-01 3.554335784759999894e-01 -9.062525531759999531e-01 -2.215891717300112695e+00 3.912883747657525113e+00 2.785451052150094142e-01 -8.611349372357908649e+00 -2.778220129443100106e+01 2.249955186503778126e+00 -3.134365981952102942e+01 -1.192877307387954176e+02 7.013025411774179041e+00 6.455760624586294227e+01 6.471392507082735790e+01 5.129769803224635183e+01 4.119073066558704710e+01 2.933025006486526109e+01 1.909474522517499651e+01 -3.236343187804402532e+01 -6.205830519502186604e+01 7.987983575873958841e+01 6.115958023412157729e+01 3.907195312859462177e+01 9.359676082682263143e+00 -1.913241551222466252e-01 -1.520258356047682113e+00 -6.483151867346315989e+00 -9.944100206067698622e+00 -1.540310519131780609e+01 -2.704449724251200493e+01 1.759755054290949861e-01 1.583911543373728970e+00 7.394760857319202962e+00 8.168528935934915580e+00 2.652313934928852146e-01 -2.735845726586372351e+01 -9.972356666865844765e-02 -8.475241906963505434e-01 -4.134814588179584582e+00 -6.799588312572804050e+00 -1.183544099307101938e+01 -2.540752915389603217e+01 2.872986013258779087e-02 3.270107572996863721e-01 3.304798303621354627e+00 7.562397496701281696e+00 1.324489080314027234e+01 1.196743350237286307e+01 1.337000000000000133e-01 -1.199822699999999998e+01 -1.550016530000000046e+02 -1.517276999999999987e+02 -1.513669872240000132e+02
6.608037616640000111e-01 3.920286689259000035e+00 -7.306102166240000528e-01 -6.490810382909999454e-01 -4.482748572010000210e-01 8.841015046079999662e-01 -3.348356928590000003e-01 -3.402676973720000220e-01 -3.360955109689999776e-01 -2.693304396260000066e-01 2.452043006694999860e+00 7.652695608149999718e-01 -6.938478727899999310e-02 -1.328884961468000059e+00 1.042638794478000008e+00 5.745110136319999672e-01 -9.066927580289999566e-01 -2.199100777592124079e+00 3.932127119201149767e+00 2.492399387735601823e-01 -8.432262141236609665e+00 -2.809538696419466319e+01 2.146412729776725037e+00 -3.132434072482327281e+01 -1.229147681821900733e+02 6.637842668194830154e+00 6.132117327591476652e+01 6.333943217250395463e+01 5.137972983351242817e+01 4.215433701027887281e+01 3.185769413606605838e+01 2.335236590781156707e+01 -3.248967417411748215e+01 -6.226909606596237268e+01 7.950937507148175598e+01 6.060588177839780144e+01 3.815365612546747087e+01 7.274062371793014847e+00 -1.907968289427492414e-01 -1.514389842560555977e+00 -6.409403948932946626e+00 -9.704998243697472660e+00 -1.459941421930511929e+01 -2.425045205023300454e+01 1.849568463614816027e-01 1.687896125007621650e+00 8.445849962645684883e+00 1.047316138345801129e+01 4.651876510161815581e+00 -1.848551887417946560e+01 -9.660686608166155209e-02 -8.132365174679356823e-01 -3.744719018426575730e+00 -5.649483196048729283e+00 -8.459730010654746835e+00 -1.585450326196234982e+01 2.532271386275257788e-02 2.886638927780319497e-01 2.877499038016882338e+00 6.443124709003188677e+00 1.085751762132043474e+01 8.834653041250781769e+00 1.655999999999999972e-01 -1.496859899999999932e+01 -1.622532490000000109e+02 -1.610845960000000048e+02 -1.609664009280000130e+02
7.899685857860000437e-01 3.933206637220000079e+00 -7.698158974959999901e-01 -4.773120452099999800e-01 -7.438586562850000306e-01 9.573906532649999468e-01 -3.275361714810000047e-01 -3.289766979739999764e-01 -3.285275184820000138e-01 -2.415886705820000091e-01 2.286491030114000012e+00 7.791237297530000383e-01 -3.916661209100000263e-02 -8.734541513819999992e-01 8.136221375309999893e-01 3.166679329570000201e-01 -8.441503447779999947e-01 -2.187942730885557463e+00 3.953189414777535049e+00 2.849981112858171461e-01 -8.874459735943243999e+00 -2.946820404168421703e+01 2.069012022882999347e+00 -3.240327580803851504e+01 -1.163466499677380313e+02 7.057184618428124168e+00 5.907534893101824025e+01 6.227498998004668351e+01 5.131333561633746854e+01 4.292599351711320566e+01 3.473308753321264675e+01 2.934564497329166599e+01 -3.250517698564675584e+01 -6.223464771845160470e+01 7.981506765232323630e+01 6.123666723024358305e+01 3.948548081450790903e+01 1.058938499409657297e+01 -1.891065745347410565e-01 -1.496751425849192296e+00 -6.238923626250203469e+00 -9.271725372462233494e+00 -1.357150339041201015e+01 -2.200985408488094563e+01 1.898985350884211942e-01 1.744039054933542054e+00 8.963708848824483155e+00 1.149219125789904794e+01 6.267985211591210692e+00 -1.600873532531073806e+01 -1.032987082284252678e-01 -8.866258923270459169e-01 -4.567505194976713589e+00 -8.037645314948665742e+00 -1.533058361782602219e+01 -3.558124391775643147e+01 2.739269831413783038e-02 3.110859727009482323e-01 3.083931829417957626e+00 6.866450143705699283e+00 1.137147136613650211e+01 8.786016157497305912e+00 1.254000000000000115e-01 -1.042419199999999968e+01 -1.453983309999999847e+02 -1.407012300000000096e+02 -1.401039203180000072e+02
7.038734988610000354e-01 3.945950714555999994e+00 -7.372103681730000080e-01 -4.894153225449999756e-01 -6.023396346429999992e-01 9.389422124590000029e-01 -3.365667319869999896e-01 -3.302243772619999906e-01 -3.301573373419999791e-01 -2.265050628979999869e-01 2.319284705523000145e+00 1.309283036187999905e+00 5.021242692600000335e-02 -1.178107124819000040e+00 7.449537842790000530e-01 1.802803131600000108e-01 -8.188570514640000075e-01 -2.236389234914557544e+00 3.860079287732394171e+00 2.987905015340977521e-01 -8.836080760571322301e+00 -2.876258166290438822e+01 2.144242870377290000e+00 -3.161778407085549958e+01 -1.099660273785407583e+02 7.188732345176888749e+00 6.389799389895778603e+01 6.486203855896243908e+01 5.281336438850254922e+01 4.413567032311528493e+01 3.542083254942239989e+01 2.873151323489426545e+01 -3.210003712724117264e+01 -6.154851661520945783e+01 8.097388933532917576e+01 6.288775120535549945e+01 4.212605548591569260e+01 1.474951485092928394e+01 -1.914590489446652555e-01 -1.521761112599412824e+00 -6.502076719008772265e+00 -1.000540203266862171e+01 -1.560824710828404882e+01 -2.776119588835136653e+01 1.654679058219359067e-01 1.463861959691927339e+00 6.236142988104743878e+00 5.695776286752128215e+00 -4.339430458101213972e+00 -3.662051276855564907e+01 -9.816771141642963161e-02 -8.306292875668975784e-01 -3.952639104012102056e+00 -6.288250117665007188e+00 -1.042700327114726200e+01 -2.158192574198571378e+01 2.458439577487037467e-02 2.797121358535350488e-01 2.746033587901612893e+00 6.011383032009646854e+00 9.620912969749994659e+00 6.498633891251173189e+00 1.310000000000000053e-01 -9.093716999999999828e+00 -1.350264530000000036e+02 -1.300115890000000149e+02 -1.295964020289999894e+02
6.600017438659999680e-01 3.959415441412000192e+00 -6.998153396620000466e-01 -4.786124676249999821e-01 -6.292013185410000320e-01 9.658764649619999698e-01 -3.374719104730000141e-01 -3.346135527399999865e-01 -3.359051691480000046e-01 -2.568382062239999986e-01 2.442954932070999785e+00 1.417265064908999950e+00 -1.101714110400000071e-02 -1.060479110875000019e+00 8.809752528530000459e-01 5.639482797910000400e-01 -8.023076979809999898e-01 -2.222529870455363099e+00 3.869221460769261434e+00 2.481162960122136607e-01 -8.474745814974482983e+00 -2.780333007055719108e+01 2.191543269538880789e+00 -3.022641178039335585e+01 -1.071888769388500720e+02 7.327651608644906389e+00 5.740297877278447203e+01 6.078915164186847875e+01 4.870482915095708876e+01 3.855947232253370771e+01 2.604611085914233115e+01 1.502182745753052373e+01 -3.224730472339774678e+01 -6.182826256346922378e+01 8.038389726713016614e+01 6.198045387121534588e+01 4.063545610645316231e+01 1.221642362861953401e+01 -1.903537028510703111e-01 -1.509846635922852176e+00 -6.369364413126517910e+00 -9.615342801485724067e+00 -1.444293515162090458e+01 -2.414593471961607563e+01 1.620457231934651077e-01 1.425050967242555311e+00 5.870424024682984410e+00 4.924151287784274800e+00 -5.765546636129065483e+00 -3.946196259243538407e+01 -1.005466126991656634e-01 -8.564956384440901571e-01 -4.233064832699393598e+00 -7.079266754735124678e+00 -1.262215079264068329e+01 -2.764866054173731058e+01 2.397711207269294723e-02 2.727980415496659150e-01 2.664886600029590991e+00 5.786002110088061201e+00 9.081351203527322724e+00 5.604696275167238895e+00 1.310999999999999943e-01 3.012841540479784808e+00 -1.283687699999999836e+02 -1.239679091000000000e+02 -1.234124994210000068e+02
8.025658639749999601e-01 3.968645403021000106e+00 -7.212585903770000195e-01 -6.936696511330000536e-01 -3.450324066250000099e-01 8.488587025739999792e-01 -3.460379125849999959e-01 -3.515170545879999775e-01 -3.459416849160000251e-01 -2.430173702779999945e-01 2.641876715452000202e+00 8.108318638970000158e-01 -5.545508343000000312e-02 -1.093105954142999936e+00 8.739312654099999911e-01 2.727168099000000234e-01 -9.551519060719999565e-01 -2.232673314908416806e+00 3.845972341303136588e+00 2.866736968682173647e-01 -8.562094335974752113e+00 -2.813606719109925436e+01 2.198246636200567039e+00 -3.145251490686528228e+01 -1.148611891626970731e+02 7.067743162590663708e+00 6.783978867128688250e+01 6.605456920632489926e+01 5.105316992263776399e+01 3.973098599372615780e+01 2.509042778282836750e+01 9.055853182148783986e+00 -3.207343396863524276e+01 -6.147719295953717733e+01 8.111716598284463942e+01 6.300886918090892408e+01 4.202397423619509453e+01 1.409318495094005819e+01 -1.916987540019085556e-01 -1.523913375684707416e+00 -6.506731235907608379e+00 -9.968821844499792917e+00 -1.530383521290302973e+01 -2.615594662228793155e+01 1.810708854927491895e-01 1.643353942981500948e+00 8.015225534538245711e+00 9.572613368388859456e+00 3.058646040906103813e+00 -2.139824503063978511e+01 -1.025115105301221408e-01 -8.771851631210192402e-01 -4.427420756838678528e+00 -7.551509550034914753e+00 -1.366050277668243851e+01 -2.977386622785209269e+01 2.619651460899037609e-02 2.990176945206797221e-01 3.018867239624317911e+00 6.886138882434521769e+00 1.205959767382552350e+01 1.091130154471533054e+01 1.375000000000000111e-01 -1.066850200000000015e+01 -1.443747960000000035e+02 -1.402250999999999976e+02 -1.397817110059999948e+02

